The SAGE-Spec Spitzer Legacy program: The life-cycle of dust and gas in the Large Magellanic Cloud. Point source classification III

The Infrared Spectrograph (IRS) on the {\em Spitzer Space Telescope} observed nearly 800 point sources in the Large Magellanic Cloud (LMC), taking over 1,000 spectra. 197 of these targets were observed as part of the Sage-Spec Spitzer Legacy program; the remainder are from a variety of different calibration, guaranteed time and open time projects. We classify these point sources into types according to their infrared spectral features, continuum and spectral energy distribution shape, bolometric luminosity, cluster membership, and variability information, using a decision-tree classification method. We then refine the classification using supplementary information from the astrophysical literature. We find that our IRS sample is comprised substantially of YSO and H\,{\sc ii} regions, post-Main Sequence low-mass stars: (post-)AGB stars and planetary nebulae and massive stars including several rare evolutionary types. Two supernova remnants, a nova and several background galaxies were also observed. We use these classifications to improve our understanding of the stellar populations in the Large Magellanic Cloud, study the composition and characteristics of dust species in a variety of LMC objects, and to verify the photometric classification methods used by mid-IR surveys. We discover that some widely-used catalogues of objects contain considerable contamination and others are missing sources in our sample.

==> Table2_Fin.dat <==
================================================================================
Byte-by-byte Description of table
--------------------------------------------------------------------------------
   Bytes Format Units  Label   Explanations
--------------------------------------------------------------------------------
   1-  4     I3    ---             OBJID Object identification number of the target
   5-  9     I4    ---              SSID Unique spectral identification number
  10- 33    A23    ---       COMMON_NAME Name of point source targeted
  34- 42     A8    ---   SAGE_SPEC_CLASS Source classification determined in this paper
  43- 50   F7.4    deg           RA_SPEC Right ascension of the extracted spectrum
  51- 59   F8.4    deg          DEC_SPEC Declination of the extracted spectrum
  60- 68     I8    ---               AOR Spitzer Astronomical Observation Request
  69- 74     I5    ---               PID Observing program identification numbers
  75- 87    A12    ---                PI Last name of the PI of the Spitzer program
  88- 96   F8.4    mag              MAGU Matching MCPS U magnitude
  97-105   F8.4    mag             DMAGU Matching MCPS U magnitude error
 106-114   F8.4    mag              MAGB Matching MCPS B magnitude
 115-123   F8.4    mag             DMAGB Matching MCPS B magnitude error
 124-132   F8.4    mag              MAGV Matching MCPS V magnitude
 133-143  E10.4    mag             DMAGV Matching MCPS V magnitude error
 144-152   F8.4    mag              MAGI Matching MCPS I magnitude
 153-161   F8.4    mag             DMAGI Matching MCPS I magnitude error
 162-180    A18    ---           OGLE3ID Matching OGLE-III source ID
 181-189   F8.4    mag       OGLE3MEAN_V OGLE-III mean V magnitude
 190-198   F8.4    mag       OGLE3MEAN_I OGLE-III mean I magnitude
 199-207   F8.4    mag        OGLE3AMP_I OGLE-III I-band amplitude
 208-218  F10.4      d       OGLE3PERIOD OGLE-III period
 219-242    A23    --- TMASS_DESIGNATION Matching 2MASS (6X) designation
 243-251   F8.4    mag              MAGJ Matching 2MASS (6X) J magnitude
 252-260   F8.4    mag             DMAGJ Matching 2MASS (6X) J magnitude error
 261-269   F8.4    mag              MAGH Matching 2MASS (6X) H magnitude
 270-278   F8.4    mag             DMAGH Matching 2MASS (6X) H magnitude error
 279-287   F8.4    mag              MAGK Matching 2MASS (6X) Ks magnitude
 288-296   F8.4    mag             DMAGK Matching 2MASS (6X) Ks magnitude error
 297-313    A16    ---  IRSF_DESIGNATION Matching IRSF designation
 314-322   F8.4    mag           IRSF_JM Matching IRSF J magnitude
 323-331   F8.4    mag          IRSF_JME Matching IRSF J magnitude error
 332-340   F8.4    mag           IRSF_HM Matching IRSF H magnitude
 341-349   F8.4    mag          IRSF_HME Matching IRSF H magnitude error
 350-358   F8.4    mag           IRSF_KM Matching IRSF Ks magnitude
 359-367   F8.4    mag          IRSF_KME Matching IRSF Ks magnitude error
 368-398    A30    ---          IRAC_DES Matching SAGE-LMC IRAC Archive designation
 399-407   F8.4    mag            MAG3_6 Matching SAGE-LMC IRAC Archive mean magnitude 
 408-416   F8.4    mag           DMAG3_6 Matching SAGE-LMC IRAC Archive mean magnitude error
 417-425   F8.4    mag            MAG4_5 Matching SAGE-LMC IRAC Archive mean magnitude 
 426-434   F8.4    mag           DMAG4_5 Matching SAGE-LMC IRAC Archive mean magnitude error
 435-443   F8.4    mag            MAG5_8 Matching SAGE-LMC IRAC Archive mean magnitude 
 444-452   F8.4    mag           DMAG5_8 Matching SAGE-LMC IRAC Archive mean magnitude error
 453-461   F8.4    mag            MAG8_0 Matching SAGE-LMC IRAC Archive mean magnitude 
 462-470   F8.4    mag           DMAG8_0 Matching SAGE-LMC IRAC Archive mean magnitude error
 471-481  E10.4     Jy           FLUX3_6 Matching SAGE-LMC IRAC Archive mean flux 
 482-492  E10.4     Jy          DFLUX3_6 Matching SAGE-LMC IRAC Archive mean flux error
 493-503  E10.4     Jy           FLUX4_5 Matching SAGE-LMC IRAC Archive mean flux 
 504-514  E10.4     Jy          DFLUX4_5 Matching SAGE-LMC IRAC Archive mean flux error
 515-523   F8.4     Jy           FLUX5_8 Matching SAGE-LMC IRAC Archive mean flux 
 524-534  E10.4     Jy          DFLUX5_8 Matching SAGE-LMC IRAC Archive mean flux error
 535-543   F8.4     Jy           FLUX8_0 Matching SAGE-LMC IRAC Archive mean flux 
 544-554  E10.4     Jy          DFLUX8_0 Matching SAGE-LMC IRAC Archive mean flux error
 555-585    A30    ---        MIPS24_DES Matching MIPS24 Catalog designation
 586-594   F8.4    mag             MAG24 Matching MIPS24 Catalog mean magnitude 
 595-603   F8.4    mag            DMAG24 Matching MIPS24 Catalog mean magnitude error
 604-612   F8.4     Jy            FLUX24 Matching MIPS24 Catalog mean flux 
 613-623  E10.4     Jy           DFLUX24 Matching MIPS24 Catalog mean flux error
 624-655    A31    ---        MIPS70_DES Matching MIPS70 Catalog designation
 656-664   F8.4    mag             MAG70 Matching MIPS70 Catalog mean magnitude 
 665-673   F8.4    mag            DMAG70 Matching MIPS70 Catalog mean magnitude error
 674-685  F11.4     Jy            FLUX70 Matching MIPS70 Catalog mean flux 
 686-696  F10.4     Jy           DFLUX70 Matching MIPS70 Catalog mean flux error
 697-728    A31    ---       MIPS160_DES Matching MIPS160 Catalog designation
 729-737   F8.4    mag            MAG160 Matching MIPS160 Catalog mean magnitude 
 738-746   F8.4    mag           DMAG160 Matching MIPS160 Catalog mean magnitude error
 747-758  F11.4     Jy           FLUX160 Matching MIPS160 Catalog mean flux 
 759-768   F9.4     Jy          DFLUX160 Matching MIPS160 Catalog mean flux error
 769-789    A20    ---      HERSCHEL_DES Matching HERITAGE Catalog designation
 790-798   F8.4    deg       HERSCHEL_RA Matching HERITAGE Catalog right ascension
 799-807   F8.4    deg      HERSCHEL_DEC Matching HERITAGE Catalog declination
 808-819  F11.4     Jy         PACS_F100 Matching HERITAGE Catalog PACS flux
 820-830  F10.4     Jy        PACS_DF100 Matching HERITAGE Catalog PACS flux error
 831-842  F11.4     Jy         PACS_F160 Matching HERITAGE Catalog PACS flux
 843-853  F10.4     Jy        PACS_DF160 Matching HERITAGE Catalog PACS flux error
 854-865  F11.4     Jy        SPIRE_F250 Matching HERITAGE Catalog SPIRE flux
 866-876  F10.4     Jy       SPIRE_DF250 Matching HERITAGE Catalog SPIRE flux error
 877-888  F11.4     Jy        SPIRE_F350 Matching HERITAGE Catalog SPIRE flux
 889-898   F9.4     Jy       SPIRE_DF350 Matching HERITAGE Catalog SPIRE flux error
 899-909  F10.4     Jy        SPIRE_F500 Matching HERITAGE Catalog SPIRE flux
 910-919   F9.4     Jy       SPIRE_DF500 Matching HERITAGE Catalog SPIRE flux error
 920-928   F8.4    mag         MBOL_PHOT Bolometric magnitude from interpolation of NIR and MIR photometry
 929-937   F8.4    mag          MBOL_MCD Bolometric magnitude from SED fits of McDonald et al. (2009,2012)
 938-945   F7.0      K          TEFF_MCD Effective temperature from SED fits of McDonald et al. (2009,2012)
 946-947     I1    ---            FGFLAG Foreground flag, set to 1 if foreground source
--------------------------------------------------------------------------------
  1    1     NGC 1651 SAGE IRS 1     OAGB 69.3381 -70.5790 22399232 40159       Kemper  99.9990  99.9990  18.3070   0.0500  16.4680 2.3100E-02  13.9430   0.1390 OGLE-LMC-LPV-00749  16.6230  13.9850   0.0570   100.7600 2MASS J04372116-7034447  12.4080   0.0230  11.4880   0.0210  11.1910   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J043721.15-703444.7  10.9099   0.0240  10.8052   0.0227  10.6874   0.0269  10.5041   0.0288 1.2150E-02 2.6832E-04 8.5595E-03 1.7898E-04   0.0061 1.5132E-04   0.0041 1.0818E-04 SSTM1SAGE1 J043721.19-703444.7   9.6408   0.0933   0.0010 8.5743E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2500  -4.1300   3156. 0
  2    2                     -99      GAL 69.3653 -67.9097 22399488 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04372762-6754350  16.0230   0.0370  15.1600   0.0380  14.4540   0.0380              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J043727.61-675435.1  14.0148   0.1168  13.5151   0.0586  13.0565   0.0695  10.1457   0.0486 6.9605E-04 7.4899E-05 7.0555E-04 3.8074E-05   0.0007 4.4077E-05   0.0057 2.5427E-04 SSTM1SAGE1 J043727.55-675435.3   7.0279   0.0166   0.0111 1.6899E-04 SSTM2SAGECC J043727.84-675436.9   1.4760   0.0259    199.9000     4.7760                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J69.365199-67.909698  69.3652 -67.9097    267.5000    23.2800    197.6000    17.8800    149.0000     9.8800     54.9000    5.4500   -99.0000  -99.0000  -2.5500 -99.0000    -99. 0
  3    3                     -99     CAGB 71.6131 -68.7963 22399744 40159       Kemper  20.1520   0.2050  20.7460   0.0740  19.0510 5.5100E-02  16.3830   0.0380 OGLE-LMC-LPV-02759  19.3860  16.4010   1.5730   388.7000 2MASS J04462712-6847469  15.0180   0.0510  13.2820   0.0290  11.7170   0.0250 04462713-6847470  13.4800   0.0200  11.9500   0.0200  10.6800   0.0200 SSTISAGEMA J044627.10-684747.0   9.8544   0.0359   9.1327   0.0216   8.7100   0.0174   8.2771   0.0162 3.2120E-02 1.0630E-03 3.9945E-02 7.9615E-04   0.0377 6.0320E-04   0.0317 4.7360E-04 SSTM1SAGE1 J044627.07-684746.8   7.3256   0.0185   0.0084 1.4373E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0900 -99.0000    -99. 0
  4    4                     -99      RSG 71.8277 -69.7057 22400256 40159       Kemper  17.7930   0.2000  15.6440   0.0100  13.7160 1.0100E-02  11.3000   0.1950               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04471864-6942205  10.1000   0.0240   9.2720   0.0210   9.0050   0.0210 04471866-6942206  10.1000   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J044718.63-694220.6   8.8660   0.0380   9.0441   0.0168   8.8655   0.0219   8.7573   0.0173 7.9825E-02 2.7919E-03 4.3340E-02 6.7056E-04   0.0327 6.5939E-04   0.0204 3.2483E-04 SSTM1SAGE1 J044718.61-694220.6   7.5515   0.0218   0.0068 1.3709E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.5600  -6.3800   3270. 0
  5    5                     -99     YSO2 72.1573 -69.3936 24319488 40159       Kemper  99.9990  99.9990  21.9700   0.1800  20.9870 1.5310E-01  19.6560   0.1460               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04483784-6923371  99.9990  99.9990  99.9990  99.9990  12.9200   0.0350 04483777-6923370  17.2000   0.0400  15.1500   0.0200  13.2100   0.0100 SSTISAGEMA J044837.77-692337.0  10.3666   0.0321   9.4821   0.0208   8.6769   0.0226   7.8657   0.0201 2.0040E-02 5.9239E-04 2.8955E-02 5.5384E-04   0.0389 8.0877E-04   0.0463 8.5702E-04 SSTM1SAGE1 J044837.71-692336.9   4.8646   0.0062   0.0812 4.6585E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J72.157229-69.393688  72.1572 -69.3937    270.0000    31.4100    211.9000    23.9600    207.1000    17.9500    -99.0000  -99.0000   -99.0000  -99.0000  -4.1900 -99.0000    -99. 0
  6    6                     -99     OAGB 72.3932 -69.0970 24318720 40159       Kemper  13.4330   0.0100  13.5840   0.0100  13.2660 1.0100E-02  12.5280   0.1780               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04493431-6905493  12.1810   0.0240  11.7810   0.0260  11.2390   0.0240 04493432-6905493  12.1300   0.0200  11.6600   0.0100  11.1000   0.0100 SSTISAGEMA J044934.31-690549.3  10.0871   0.0224   9.6048   0.0223   9.2248   0.0232   8.5769   0.0210 2.5925E-02 5.3508E-04 2.5860E-02 5.3191E-04   0.0235 5.0133E-04   0.0241 4.6445E-04 SSTM1SAGE1 J044934.31-690549.5   7.2094   0.0170   0.0094 1.4708E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3600  -5.9200   5555. 0
  7    7            MSX LMC 1128     CAGB 72.6690 -68.9719 22400512 40159       Kemper  99.9990  99.9990  21.1050   0.1150  18.6680 7.6100E-02  14.6410   0.0560 OGLE-LMC-LPV-04314  20.9810  16.2870   1.2820   440.8000 2MASS J04504054-6858190  13.2210   0.0260  11.5590   0.0210  10.3670   0.0230 04504053-6858190  13.1500   0.0200  11.7000   0.0100  10.5100   0.0100 SSTISAGEMA J045040.52-685819.0   9.3637   0.0343   8.9396   0.0324   8.5729   0.0224   8.1546   0.0200 5.0475E-02 1.5963E-03 4.7720E-02 1.4224E-03   0.0428 8.8297E-04   0.0355 6.5560E-04 SSTM1SAGE1 J045040.47-685819.0   7.6152   0.0220   0.0064 1.3044E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6900 -99.0000    -99. 0
  8    8                     -99     OAGB 72.8691 -69.9305 22400768 40159       Kemper  99.9990  99.9990  21.3110   0.1360  19.5360 4.1100E-02  17.3390   0.0380 OGLE-LMC-LPV-04685  18.9590  16.2590   1.2280   883.7000 2MASS J04512858-6955500  15.0520   0.0530  13.7790   0.0430  12.9360   0.0350 04512862-6955501  13.8900   0.0200  12.7900   0.0100  12.1800   0.0200 SSTISAGEMA J045128.58-695550.1  11.1326   0.0306  10.6102   0.0245  10.0316   0.0240   9.2020   0.0272 9.8970E-03 2.7865E-04 1.0244E-02 2.3146E-04   0.0112 2.4664E-04   0.0135 3.3929E-04 SSTM1SAGE1 J045128.57-695550.1   7.2266   0.0194   0.0092 1.6489E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.1000  -3.0200   2673. 0
  9    9         IRAS 04518-6852     CAGB 72.9192 -68.7930 22401024 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J045140.57-684734.6  12.6057   0.0294  10.3824   0.0257   8.6148   0.0199   7.0365   0.0190 2.5485E-03 6.8907E-05 1.2635E-02 2.9921E-04   0.0412 7.5607E-04   0.0995 1.7385E-03 SSTM1SAGE1 J045140.60-684734.8   4.1964   0.0049   0.1503 6.8333E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3300 -99.0000    -99. 0
  9 4042         IRAS 04518-6852     CAGB 72.9192 -68.7930 27985664 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J045140.57-684734.6  12.6057   0.0294  10.3824   0.0257   8.6148   0.0199   7.0365   0.0190 2.5485E-03 6.8907E-05 1.2635E-02 2.9921E-04   0.0412 7.5607E-04   0.0995 1.7385E-03 SSTM1SAGE1 J045140.60-684734.8   4.1964   0.0049   0.1503 6.8333E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3100 -99.0000    -99. 0
 10   10                     -99     YSO2 73.0016 -69.3016 22401280 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520040-6918049  99.9990  99.9990  16.8880   0.1160  15.8290   0.1160 04520039-6918057  18.3500   0.0900  17.4800   0.1000  16.1900   0.1500 SSTISAGEMA J045200.36-691805.6  13.6360   0.0498  12.3410   0.0297  11.1028   0.0265   9.7025   0.0344 9.8660E-04 4.5244E-05 2.0805E-03 5.6971E-05   0.0042 1.0176E-04   0.0085 2.7017E-04 SSTM1SAGE1 J045200.36-691805.6   3.1218   0.0043   0.4044 1.5914E-03 SSTM2SAGECC J045200.36-691807.4  -0.8140   0.0358   1646.0000    54.3400                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.001184-69.301335  73.0012 -69.3013   2046.0000   140.7000   1791.0000   127.6000    906.6000    57.7300    657.3000   41.2900   -99.0000  -99.0000  -5.1500 -99.0000    -99. 0
 11   11                     -99     YSO1 73.1196 -68.9142 24315136 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04522870-6854514  18.3300   0.1100  16.4800   0.0800  14.9300   0.0600 SSTISAGEMA J045228.68-685451.3  12.3325   0.0658  11.1816   0.0306  10.0532   0.0309   8.6298   0.0244 3.2775E-03 1.9849E-04 6.0520E-03 1.7033E-04   0.0110 3.1207E-04   0.0229 5.1498E-04 SSTM1SAGE1 J045228.67-685451.3   3.8444   0.0045   0.2079 8.6254E-04 SSTM2SAGECC J045229.09-685451.3  -0.7644   0.0221   1573.0000    32.0600                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.118848-68.913986  73.1189 -68.9140   1659.0000   115.5000   1442.0000   106.1000    774.1000    48.3500    470.5000   29.0000   160.3000   17.8900  -5.2300 -99.0000    -99. 0
 12   12                 KDM 764     CAGB 73.1355 -67.0498 22401792 40159       Kemper  99.9990  99.9990  20.8830   0.1860  16.9410 3.9100E-02  13.8000   0.0790 OGLE-LMC-LPV-05238  17.2400  13.9670   0.4170   444.6000 2MASS J04523252-6702594  12.0200   0.0230  10.7950   0.0260  10.0320   0.0230 04523252-6702594  12.0200   0.0200  10.8400   0.0100  99.9900   9.9900 SSTISAGEMA J045232.54-670259.2   9.2202   0.0346   9.3686   0.0173   9.3467   0.0280   8.8133   0.0219 5.7605E-02 1.8347E-03 3.2145E-02 5.1261E-04   0.0210 5.4057E-04   0.0194 3.8962E-04 SSTM1SAGE1 J045232.45-670259.5   8.4558   0.0347   0.0030 9.4968E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0500 -99.0000    -99. 0
 13   13                     -99     OAGB 73.2896 -68.2861 22402048 40159       Kemper  19.6910   0.1430  18.8680   0.0490  16.7250 5.9100E-02  13.5710   0.0470               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04530941-6817109  12.2630   0.0220  11.3070   0.0250  10.9880   0.0210 04530940-6817110  12.2000   0.0200  11.3400   0.0100  11.0100   0.0300 SSTISAGEMA J045309.39-681710.8  10.7319   0.0275  10.7726   0.0235  10.5911   0.0278  10.5096   0.0365 1.4315E-02 3.6227E-04 8.8210E-03 1.9113E-04   0.0067 1.7109E-04   0.0041 1.3650E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4300  -4.3000   3145. 0
 14   14        IRAS F04532-6709     YSO1 73.2960 -67.0655 24317952 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04531104-6703558  16.9400   0.0680  16.1450   0.0750  14.8860   0.0610 04531109-6703560  17.8400   0.0900  16.8600   0.1000  15.8200   0.0900 SSTISAGEMA J045311.08-670355.6  12.8553   0.1896  11.6307   0.0465  10.2564   0.0459   8.9619   0.0573 2.0250E-03 3.5370E-04 4.0020E-03 1.7141E-04   0.0091 3.8365E-04   0.0169 8.9137E-04 SSTM1SAGE1 J045311.02-670355.9   3.2162   0.0045   0.3707 1.5448E-03 SSTM2SAGECC J045311.25-670357.9  -1.3700   0.0148   2748.0000    37.5100                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.296008-67.065283  73.2960 -67.0653   2228.0000   152.6000   1861.0000   131.4000    869.5000    55.7300    590.5000   36.5900   255.2000   26.5300  -5.6800 -99.0000    -99. 0
 15   15                     -99     CAGB 73.3697 -66.0596 22402304 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04532871-6603343  12.5360   0.0250  11.3000   0.0250  10.4280   0.0250 04532871-6603344  12.7100   0.0100  11.5200   0.0100  99.9900   9.9900 SSTISAGEMA J045328.70-660334.4   9.3983   0.0381   9.2567   0.0201   8.9677   0.0251   8.4715   0.0177 4.8890E-02 1.7172E-03 3.5635E-02 6.6065E-04   0.0298 6.8697E-04   0.0265 4.3353E-04 SSTM1SAGE1 J045328.74-660334.2   8.1736   0.0283   0.0039 1.0048E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5300 -99.0000    -99. 0
 16   16                   GV 60      RSG 73.3782 -69.2969 22402560 40159       Kemper  18.0330   0.0590  15.7610   0.0300  13.8330 3.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04533087-6917496   9.3210   0.0220   8.4570   0.0380   8.0560   0.0240 04533090-6917496  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045330.88-691749.7   7.5004   0.0230   7.4576   0.0271   7.1256   0.0178   6.5258   0.0248 2.8080E-01 5.9376E-03 1.8685E-01 4.6621E-03   0.1624 2.6619E-03   0.1592 3.6332E-03 SSTM1SAGE1 J045330.16-691749.4   1.8581   0.0038   1.2950 4.4780E-03 SSTM2SAGECC J045330.28-691750.8   0.0147   0.0347    767.5000    24.5300                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4900 -99.0000    -99. 0
 17   17            LHA 120-N 82       WR 73.3751 -69.2970 27576832   485       Ardila  13.0000   0.0440  14.3980   0.0320  14.2670 4.1100E-02  12.7910   0.2240               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J045330.05-691749.5  11.8826   0.0857 -99.0000 -99.0000  10.0095   0.0411   8.0286   0.0275 4.9605E-03 3.9161E-04 -9.900E+01 -9.900E+01   0.0114 4.3167E-04   0.0399 1.0091E-03 SSTM1SAGE1 J045330.16-691749.4   1.8581   0.0038   1.2950 4.4780E-03 SSTM2SAGECC J045330.28-691750.8   0.0147   0.0347    767.5000    24.5300                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.375205-69.296953  73.3752 -69.2970    583.9000    47.3300    167.0000    39.4200     52.1000     9.7500    -99.0000  -99.0000   -99.0000  -99.0000  -5.3300 -99.0000    -99. 0
 17 4060            LHA 120-N 82       WR 73.3751 -69.2970 27576832   485       Ardila  13.0000   0.0440  14.3980   0.0320  14.2670 4.1100E-02  12.7910   0.2240               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J045330.05-691749.5  11.8826   0.0857 -99.0000 -99.0000  10.0095   0.0411   8.0286   0.0275 4.9605E-03 3.9161E-04 -9.900E+01 -9.900E+01   0.0114 4.3167E-04   0.0399 1.0091E-03 SSTM1SAGE1 J045330.16-691749.4   1.8581   0.0038   1.2950 4.4780E-03 SSTM2SAGECC J045330.28-691750.8   0.0147   0.0347    767.5000    24.5300                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.375205-69.296953  73.3752 -69.2970    583.9000    47.3300    167.0000    39.4200     52.1000     9.7500    -99.0000  -99.0000   -99.0000  -99.0000  -6.1200 -99.0000    -99. 0
 18   18                     -99     CAGB 73.4345 -66.1961 24319232 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04534425-6611460  99.9900   9.9900  99.9900   9.9900  16.1800   0.0700 SSTISAGEMA J045344.24-661146.0  11.5103   0.0291   9.7075   0.0206   8.1915   0.0188   6.7788   0.0226 6.9890E-03 1.8700E-04 2.3525E-02 4.4731E-04   0.0608 1.0512E-03   0.1261 2.6253E-03 SSTM1SAGE1 J045344.26-661145.8   4.2168   0.0067   0.1475 9.0342E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7200 -99.0000    -99. 0
 19   19               HD 268813     STAR 73.5953 -70.4491 22403072 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04542282-7026570   9.1940   0.0240   8.6750   0.0310   8.6010   0.0260 04542284-7026570  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045422.82-702657.0   8.6596   0.0421   8.5396   0.0281   8.4845   0.0184   8.4472   0.0220 9.6540E-02 3.7453E-03 6.8975E-02 1.7847E-03   0.0464 7.8739E-04   0.0271 5.5016E-04 SSTM1SAGE1 J045422.88-702657.1   8.4128   0.0344   0.0031 9.8112E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.7500  -8.8700   6000. 1
 20   20                     -99     YSO3 73.8612 -68.4192 22403328 40159       Kemper  20.4150   0.1620  21.1160   0.0950  20.5990 9.4100E-02  18.9360   0.0650               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04552668-6825084  16.7900   0.0690  15.2660   0.0500  13.7670   0.0330 04552668-6825085  17.0300   0.0600  15.3600   0.0300  13.7800   0.0200 SSTISAGEMA J045526.69-682508.4  11.7723   0.0389  11.0281   0.0251  10.0662   0.0342   8.6770   0.0351 5.4905E-03 1.9660E-04 6.9715E-03 1.6132E-04   0.0108 3.4065E-04   0.0220 7.0996E-04 SSTM1SAGE1 J045526.71-682509.3   2.3970   0.0041   0.7884 2.9801E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.861434-68.418761  73.8614 -68.4188   2607.0000   181.5000   1944.0000   143.8000    627.4000    48.0200    -99.0000  -99.0000   434.0000   37.8900  -7.0000 -99.0000    -99. 0
 21   21                     -99     YSO4 73.8920 -65.9503 24318976 40159       Kemper  18.1680   0.0820  19.2390   0.0480  18.9010 4.4100E-02  17.9230   0.0360               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04553408-6557013  17.3220   0.0950  16.3230   0.0950  14.3830   0.0380 04553409-6557014  17.3700   0.0300  16.3600   0.0400  14.4800   0.0200 SSTISAGEMA J045534.07-655701.3  11.1245   0.0255   9.9219   0.0239   8.8953   0.0249   7.6920   0.0187 9.9715E-03 2.3419E-04 1.9310E-02 4.2551E-04   0.0318 7.2829E-04   0.0544 9.3738E-04 SSTM1SAGE1 J045534.16-655701.2   4.3506   0.0063   0.1304 7.5730E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9900 -99.0000    -99. 0
 22   22                     -99     OAGB 74.0969 -69.4634 22404096 40159       Kemper  17.7070   0.0760  16.2110   0.1140  14.6280 3.8100E-02  13.1230   0.0420               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04562323-6927489  12.4160   0.0230  11.7400   0.0250  11.4300   0.0250 04562322-6927489  12.1500   0.0200  11.5300   0.0200  11.2100   0.0200 SSTISAGEMA J045623.21-692749.0  10.5316   0.0200  10.4196   0.0224  10.0697   0.0353   9.4969   0.0224 1.7215E-02 3.1734E-04 1.2210E-02 2.5219E-04   0.0108 3.5040E-04   0.0103 2.1249E-04 SSTM1SAGE1 J045623.23-692749.1   7.1893   0.0198   0.0095 1.7411E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6200  -4.5500   3644. 0
 23   23                KDM 1238     CAGB 74.7294 -69.1884 22404864 40159       Kemper  21.3480   0.4240  19.3370   0.0510  16.7440 4.0100E-02  14.0430   0.0390 OGLE-LMC-LPV-09687  16.5760  13.9610   0.1090   133.2100 2MASS J04585502-6911186  12.3970   0.0260  11.2280   0.0240  10.6850   0.0250 04585502-6911187  12.0600   0.0100  11.1100   0.0100  10.6400   0.0200 SSTISAGEMA J045855.02-691118.7  10.0191   0.0279  10.0728   0.0201   9.9716   0.0247   9.5690   0.0278 2.7600E-02 7.0865E-04 1.6805E-02 3.1120E-04   0.0118 2.6842E-04   0.0097 2.4682E-04 SSTM1SAGE1 J045854.94-691118.6   9.5071   0.0834   0.0011 8.6769E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5700 -99.0000    -99. 0
 25   25                     -99     YSO4 75.1358 -66.3535 22405632 40159       Kemper  21.0510   0.2960  21.1460   0.1210  20.4960 1.0810E-01  19.0550   0.0990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05003264-6621130  17.6550   0.1390  16.7160   0.1460  15.7060   0.1110 05003260-6621133  18.8500   0.1200  17.3600   0.0700  16.2900   0.0800 SSTISAGEMA J050032.61-662113.0  13.9690   0.0446  13.1394   0.0328  11.9882   0.0434  10.5417   0.0272 7.2600E-04 2.9815E-05 9.9725E-04 3.0103E-05   0.0018 7.3709E-05   0.0039 9.8597E-05 SSTM1SAGE1 J050032.60-662112.9   7.0388   0.0137   0.0110 1.3864E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.9700 -99.0000    -99. 0
 26   26                 RP 1631     RCrB 75.1445 -70.8668 22405888 40159       Kemper  20.4660   0.1970  21.3450   0.1280  21.1560 8.8200E-02  20.9660   0.3210               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05003459-7052003  99.9990  99.9990  15.2240   0.0510  99.9990  99.9990 05003461-7052004  17.1900   0.0300  14.9100   0.0200  12.9900   0.0200 SSTISAGEMA J050034.61-705200.4  10.5119   0.0197   9.6845   0.0171   9.0150   0.0187   8.3585   0.0162 1.7530E-02 3.1730E-04 2.4030E-02 3.7940E-04   0.0285 4.9032E-04   0.0294 4.3996E-04 SSTM1SAGE1 J050034.67-705200.7   6.3230   0.0121   0.0212 2.3694E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.3200 -99.0000    -99. 0
 27   27            MSX LMC 1271      RSG 75.5896 -66.1105 22406144 40159       Kemper  13.3210   0.1420  12.9630   0.1990  11.0190 1.6510E-01  10.4140   0.2100               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05022146-6606382   8.9400   0.0260   8.0990   0.0420   7.7350   0.0180 05022143-6606380  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J050221.46-660638.3   7.5686   0.0361   7.6644   0.0298   7.3454   0.0188   6.9027   0.0179 2.6370E-01 8.7718E-03 1.5445E-01 4.2358E-03   0.1326 2.2934E-03   0.1125 1.8507E-03 SSTM1SAGE1 J050221.47-660638.3   4.8852   0.0065   0.0797 4.7359E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8600  -7.9500   3892. 0
 28   28     NGC 1805 SAGE IRS 1    OPAGB 75.6008 -66.1104 22406400 40159       Kemper  16.9710   0.0990  17.1820   0.0940  16.9520 1.7910E-01  16.4360   0.2290               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05022419-6606374  16.4600   0.0200  15.2900   0.0200  13.6700   0.0100 SSTISAGEMA J050224.17-660637.4  11.0846   0.0271  10.2188   0.0217   9.5230   0.0262   8.5700   0.0209 1.0345E-02 2.5792E-04 1.4690E-02 2.9380E-04   0.0178 4.3047E-04   0.0242 4.6585E-04 SSTM1SAGE1 J050224.16-660637.3   6.2894   0.0120   0.0219 2.4120E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.2500 -99.0000    -99. 0
 29   29                 HV 2281    RVTau 75.7709 -68.6736 22406656 40159       Kemper  15.6550   0.0490  15.6090   0.0270  15.1400 1.0610E-01  14.4320   0.0360 OGLE-LMC-T2CEP-029  15.4460  14.6420   0.3780    31.2454 2MASS J05030498-6840246  13.7540   0.0230  13.4140   0.0250  13.0880   0.0240 05030498-6840248  14.0500   0.0200  13.6600   0.0100  13.4600   0.0200 SSTISAGEMA J050304.95-684024.7  11.5391   0.0345  10.5927   0.0250   9.7331   0.0271   8.6016   0.0217 6.8065E-03 2.1634E-04 1.0410E-02 2.3989E-04   0.0147 3.6700E-04   0.0235 4.7001E-04 SSTM1SAGE1 J050304.96-684024.8   6.5155   0.0128   0.0178 2.0953E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7800 -99.0000    -99. 0
 30   30                KDM 1656     CAGB 75.8193 -65.8291 22406912 40159       Kemper  19.6810   0.1540  18.7710   0.0510  16.2750 3.7100E-02  13.5160   0.0460               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05031662-6549450  11.5930   0.0220  10.4260   0.0240   9.7780   0.0250 05031661-6549451  11.6200   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J050316.60-654945.1   9.0593   0.0331   9.0836   0.0166   8.9006   0.0197   8.2773   0.0184 6.6810E-02 2.0357E-03 4.1795E-02 6.4032E-04   0.0317 5.7446E-04   0.0317 5.3611E-04 SSTM1SAGE1 J050316.60-654945.1   8.2328   0.0297   0.0037 9.9943E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3800 -99.0000    -99. 0
 31   31                KDM 1691     CAGB 75.9038 -68.5607 22407168 40159       Kemper  20.1670   0.3170  19.5140   0.0500  16.2590 3.1100E-02  13.2950   0.0420 OGLE-LMC-LPV-14408  16.3120  13.4220   0.4280   518.7000 2MASS J05033694-6833385  11.4860   0.0210  10.3080   0.0230   9.6880   0.0260 05033694-6833385  11.3400   0.0100  10.1700   0.0200  99.9900   9.9900 SSTISAGEMA J050336.92-683338.5   8.9563   0.0300   9.0705   0.0174   8.9209   0.0208   8.4526   0.0179 7.3460E-02 2.0317E-03 4.2300E-02 6.7690E-04   0.0311 5.9606E-04   0.0270 4.4402E-04 SSTM1SAGE1 J050336.92-683338.7   7.8497   0.0232   0.0052 1.1121E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5000 -99.0000    -99. 0
 32   32            LMC-BM 11-19     STAR 75.9275 -67.9886 22407424 40159       Kemper  21.1140   0.3950  18.0830   0.0180  15.8530 2.9100E-02  13.6590   0.0380 OGLE-LMC-LPV-14513  15.8520  13.6960   0.0340    98.2000 2MASS J05034258-6759191  12.0520   0.0210  11.1290   0.0250  10.8340   0.0250 05034259-6759191  12.0600   0.0200  11.2200   0.0200  10.9600   0.0200 SSTISAGEMA J050342.57-675919.2  10.5338   0.0186  10.7248   0.0186  10.5557   0.0242  10.3817   0.0213 1.7180E-02 2.9405E-04 9.2175E-03 1.5805E-04   0.0069 1.5346E-04   0.0046 8.9379E-05                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5600  -4.4300   3100. 0
 33   33            LMC-BM 12-14     CAGB 75.9726 -70.4632 22407680 40159       Kemper  19.2010   0.1040  18.6670   0.0680  16.2820 3.8100E-02  13.2760   0.0480 OGLE-LMC-LPV-14750  16.1520  13.3830   0.2310   219.5000 2MASS J05035340-7027475  11.6750   0.0220  10.5550   0.0250   9.9530   0.0260 05035339-7027476  11.4200   0.0200  10.4400   0.0200   9.8900   0.0200 SSTISAGEMA J050353.40-702747.6   9.2179   0.0406   9.2996   0.0208   9.2130   0.0263   8.7504   0.0200 5.7730E-02 2.1577E-03 3.4255E-02 6.5709E-04   0.0237 5.7509E-04   0.0205 3.7737E-04 SSTM1SAGE1 J050353.39-702747.7   8.3322   0.0305   0.0033 9.3656E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3000 -99.0000    -99. 0
 34   34                     -99     YSO2 75.9774 -67.3133 24317696 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05035455-6718486  16.1530   0.1030  14.1260   0.0470  12.3510   0.0330 05035457-6718487  16.2200   0.0200  14.3100   0.0100  12.5600   0.0100 SSTISAGEMA J050354.55-671848.7  10.1440   0.0235   9.2542   0.0168   8.5083   0.0212   7.5073   0.0275 2.4600E-02 5.3213E-04 3.5715E-02 5.5191E-04   0.0454 8.8565E-04   0.0645 1.6348E-03 SSTM1SAGE1 J050354.70-671847.5   3.6708   0.0109   0.2439 2.4376E-03 SSTM2SAGECC J050356.15-671846.8  -2.8130   0.0179  10380.0000   171.2000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.7100 -99.0000    -99. 0
 35   35          NGC 1818 WBT 5      RSG 76.0309 -66.4452 22407936 40159       Kemper  16.6790   0.0580  15.1940   0.0200  13.4880 1.3910E-01  11.6110   0.1140               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05040743-6626429  10.6510   0.0230   9.8730   0.0250   9.6300   0.0230 05040743-6626430  10.6200   0.0200   9.7600   0.0200  99.9900   9.9900 SSTISAGEMA J050407.42-662643.0   9.4480   0.0346   9.6529   0.0200   9.5361   0.0253   9.5075   0.0273 4.6705E-02 1.4870E-03 2.4740E-02 4.5574E-04   0.0176 4.1123E-04   0.0102 2.5679E-04 SSTM1SAGE1 J050407.39-662642.8   9.3913   0.0794   0.0013 9.1807E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0900  -5.9700   3514. 0
 36   36         NGC 1818 WBT 64     CAGB 76.0323 -66.4182 22408192 40159       Kemper  99.9990  99.9990  18.3990   0.0300  16.1280 2.4100E-02  13.8960   0.0640               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05040773-6625058  12.4060   0.0240  11.3450   0.0270  10.8500   0.0230 05040774-6625058  12.2200   0.0200  11.3300   0.0200  10.8500   0.0200 SSTISAGEMA J050407.72-662505.9  10.3301   0.0274  10.1484   0.0221   9.8770   0.0252   9.5479   0.0240 2.0725E-02 5.2229E-04 1.5675E-02 3.1913E-04   0.0129 2.9918E-04   0.0098 2.1781E-04 SSTM1SAGE1 J050407.74-662505.7   8.9697   0.0527   0.0019 8.9888E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4800 -99.0000    -99. 0
 37   37          NGC 1818 WBT 3      RSG 76.0461 -66.4380 22408448 40159       Kemper  16.2410   0.1130  14.8740   0.0270  13.1220 1.6310E-01  11.1360   0.1380               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05041105-6626167  10.3090   0.0240   9.5100   0.0250   9.2570   0.0250 05041107-6626167  10.2800   0.0300   9.3700   0.0300  99.9900   9.9900 SSTISAGEMA J050411.04-662616.8   9.0740   0.0357   9.2511   0.0152   9.1047   0.0245   8.9925   0.0252 6.5910E-02 2.1688E-03 3.5820E-02 5.0143E-04   0.0262 5.9094E-04   0.0164 3.8101E-04 SSTM1SAGE1 J050411.09-662616.7   8.4064   0.0348   0.0031 9.9668E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.4800  -6.3500   3513. 0
 38   38              MSX LMC 61     OAGB 76.1205 -67.6898 22408704 40159       Kemper  18.8000   0.0740  18.4120   0.0340  16.5970 3.1100E-02  12.4420   0.0630 OGLE-LMC-LPV-15419  19.6520  14.4770   3.1150   577.2000 2MASS J05042893-6741238  10.9310   0.0240   9.9690   0.0260   9.3920   0.0250 05042893-6741239  11.1600   0.0200  10.3500   0.0200  99.9900   9.9900 SSTISAGEMA J050428.91-674123.9   9.2089   0.0320   8.9952   0.0276   8.7280   0.0206   8.0013   0.0189 5.8210E-02 1.7132E-03 4.5340E-02 1.1519E-03   0.0371 7.0315E-04   0.0409 7.1258E-04 SSTM1SAGE1 J050428.87-674124.0   5.6202   0.0091   0.0405 3.3882E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9100  -5.6700   2929. 0
 39   39                 RP 1878      UNK 76.1424 -67.8726 22408960 40159       Kemper  18.4780   0.0960  20.3390   0.0530  18.6580 8.5100E-02  17.9050   0.0460               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05043422-6752218  16.3880   0.0400  15.2650   0.0340  14.3310   0.0370 05043423-6752219  17.0300   0.0400  15.8200   0.0300  14.5500   0.0300 SSTISAGEMA J050434.20-675221.8  12.5610   0.0366  11.7824   0.0247  11.0495   0.0263  10.1594   0.0213 2.6555E-03 8.9549E-05 3.4800E-03 7.9059E-05   0.0044 1.0598E-04   0.0056 1.0973E-04 SSTM1SAGE1 J050434.17-675221.7   7.4971   0.0181   0.0072 1.1983E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.8600 -99.0000    -99. 0
 40   40         IRAS 05047-6642     YSO3 76.2154 -66.6354 24317440 40159       Kemper  14.9650   0.0590  15.9410   0.0510  15.2950 5.7100E-02  14.3000   0.0950               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05045169-6638074  13.9840   0.0430  13.1730   0.0400  12.2230   0.0340 05045172-6638075  13.9300   0.0200  13.1500   0.0200  12.2000   0.0200 SSTISAGEMA J050451.70-663807.5  10.4905   0.0334   9.8725   0.0233   9.0683   0.0443   7.9623   0.0540 1.7880E-02 5.4960E-04 2.0210E-02 4.3356E-04   0.0271 1.1067E-03   0.0424 2.1085E-03 SSTM1SAGE1 J050451.66-663807.6   3.5982   0.0036   0.2608 8.7431E-04 SSTM2SAGECC J050451.73-663808.0  -1.1770   0.0125   2300.0000    26.4100 SSTM3SAGECC J050449.44-663802.6  -3.1790   0.0453   2991.0000  124.6000 J76.214675-66.635279  76.2147 -66.6353    968.0000    74.9300   1085.0000    86.8700    631.5000    40.6600    332.2000   23.2900   341.0000   26.2300  -5.6200 -99.0000    -99. 0
 41   41                     -99     CAGB 76.2635 -69.4074 24314880 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-16169  16.7700  14.0820   0.2090   217.1000 2MASS J05050322-6924266  12.4410   0.0580  11.3530   0.0400  99.9990  99.9990 05050321-6924265  12.4700   0.0200  11.4400   0.0200  10.8300   0.0200 SSTISAGEMA J050503.21-692426.5  10.1231   0.0393  10.2071   0.0320  10.1029   0.0309   9.6672   0.0324 2.5080E-02 9.0708E-04 1.4850E-02 4.3806E-04   0.0105 2.9745E-04   0.0088 2.6330E-04 SSTM1SAGE1 J050503.22-692426.8   9.5605   0.0892   0.0011 8.8251E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5300 -99.0000    -99. 0
 42   42                     -99      GAL 76.3215 -69.3659 22409216 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05051709-6921569  17.0600   0.0400  16.3400   0.0500  15.9600   0.0900 SSTISAGEMA J050517.08-692157.0  14.2782   0.0442  13.1792   0.0356  11.9574   0.0369  10.6680   0.0290 5.4610E-04 2.2208E-05 9.6135E-04 3.1526E-05   0.0019 6.4360E-05   0.0035 9.3581E-05 SSTM1SAGE1 J050517.05-692157.0   6.5362   0.0136   0.0174 2.1741E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.5000 -99.0000    -99. 0
 43   43             LMC-BM 13-2     CAGB 76.4820 -67.3692 22409472 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-17258  19.6350  16.7910   0.1080   206.0000 2MASS J05055567-6722099  14.1280   0.0270  12.5810   0.0300  11.7140   0.0260 05055567-6722100  14.5700   0.0100  12.9200   0.0100  11.7900   0.0100 SSTISAGEMA J050555.66-672210.0  10.1686   0.0248   9.8218   0.0182   9.4225   0.0204   9.0227   0.0213 2.4050E-02 5.5009E-04 2.1175E-02 3.5466E-04   0.0196 3.6799E-04   0.0160 3.1312E-04 SSTM1SAGE1 J050555.61-672210.1   8.4884   0.0373   0.0029 9.9111E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.6000 -99.0000    -99. 0
 44   44                     -99     YSO4 76.4927 -68.1566 22409728 40159       Kemper  99.9990  99.9990  19.1410   0.0460  17.2960 5.0100E-02  15.6650   0.0490               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05055825-6809235  14.6800   0.0280  13.8890   0.0270  13.4690   0.0270 05055826-6809236  15.0000   0.0200  14.4500   0.0200  14.2200   0.0200 SSTISAGEMA J050558.23-680923.6  13.1841   0.0382  12.5504   0.0279  12.0423   0.0419  10.8384   0.0344 1.4960E-03 5.2568E-05 1.7155E-03 4.4012E-05   0.0018 6.7706E-05   0.0030 9.5091E-05 SSTM1SAGE1 J050558.15-680923.5   7.0802   0.0183   0.0106 1.7777E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.8500 -99.0000    -99. 0
 45   45                     -99     CAGB 76.5315 -71.6967 22409984 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05060754-7141482  12.6380   0.0240  11.3870   0.0270  10.4880   0.0230 05060752-7141483  14.0400   0.0100  12.5900   0.0100  11.3800   0.0100 SSTISAGEMA J050607.50-714148.4   9.8334   0.0242   9.4748   0.0226   9.1545   0.0275   8.8742   0.0235 3.2750E-02 7.3017E-04 2.9150E-02 6.0658E-04   0.0251 6.3492E-04   0.0183 3.9603E-04 SSTM1SAGE1 J050607.49-714148.4   8.3314   0.0327   0.0033 1.0044E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0900 -99.0000    -99. 0
 46   46                KDM 1961     CAGB 76.5525 -64.9270 22410240 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05061259-6455376  12.9600   0.0300  11.9700   0.0250  11.5910   0.0240              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050612.59-645537.5  10.9212   0.0257  10.8972   0.0247  10.7436   0.0242  10.6123   0.0282 1.2025E-02 2.8451E-04 7.8645E-03 1.7874E-04   0.0058 1.2934E-04   0.0037 9.5840E-05                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5300 -99.0000    -99. 0
 47   47                KDM 1966     CAGB 76.5788 -64.9363 22410496 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05061897-6456102  12.6700   0.0290  11.6800   0.0250  11.2930   0.0240              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050618.98-645610.2  10.8640   0.0229  10.9678   0.0221  10.7920   0.0262  10.5052   0.0316 1.2675E-02 2.6693E-04 7.3695E-03 1.5001E-04   0.0055 1.3402E-04   0.0041 1.1857E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7700 -99.0000    -99. 0
 48   48                     -99     CAGB 76.5838 -64.9161 22410752 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05062012-6454585  11.8590   0.0300  10.7060   0.0290  10.0860   0.0230              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050620.12-645458.6   9.3259   0.0336   9.4146   0.0189   9.3313   0.0243   8.7680   0.0201 5.2265E-02 1.6166E-03 3.0810E-02 5.3732E-04   0.0213 4.7599E-04   0.0202 3.7373E-04 SSTM1SAGE1 J050620.11-645458.8   8.6527   0.0395   0.0025 9.0195E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8900 -99.0000    -99. 0
 49   49                     -99     CAGB 76.6236 -68.9263 22411008 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-17926  17.7730  14.8980   0.0770   154.4200 2MASS J05062960-6855348  12.8750   0.0210  11.6040   0.0230  11.0120   0.0230 05062961-6855348  12.8900   0.0100  11.7500   0.0100  11.0600   0.0100 SSTISAGEMA J050629.61-685534.9  10.2400   0.0264  10.4103   0.0227  10.5315   0.0273   9.8704   0.0237 2.2520E-02 5.4780E-04 1.2315E-02 2.5763E-04   0.0070 1.7732E-04   0.0073 1.5931E-04 SSTM1SAGE1 J050629.49-685534.1  10.0002   0.1892   0.0007 1.2490E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9200 -99.0000    -99. 0
 50   50                     -99      BSG 76.6633 -68.3693 22411264 40159       Kemper  12.2250   0.0580  12.9470   0.1490  12.9780 1.5410E-01  13.0730   0.0750               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05063916-6822092  13.0980   0.0220  13.0950   0.0240  13.0970   0.0250 05063916-6822093  13.1100   0.0200  13.1200   0.0100  13.1300   0.0200 SSTISAGEMA J050639.14-682209.3  13.0636   0.0339  13.0428   0.0263  12.9120   0.0532  12.5723   0.0586 1.6715E-03 5.2192E-05 1.0900E-03 2.6386E-05   0.0008 3.8573E-05   0.0006 3.2760E-05 SSTM1SAGE1 J050639.02-682209.2   6.5675   0.0098   0.0169 1.5283E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2600 -99.0000    -99. 0
 51   51      SHV 0507252-690238     CAGB 76.7895 -68.9806 22411520 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-18832  18.2860  14.8550   0.8220   507.1000 2MASS J05070939-6858494  12.6350   0.0230  11.1480   0.0230  10.0570   0.0210 05070940-6858494  12.0700   0.0100  10.7500   0.0200  99.9900   9.9900 SSTISAGEMA J050709.43-685849.4   8.5510   0.0386   8.3848   0.0464   8.2060   0.0295   7.7726   0.0222 1.0670E-01 3.7930E-03 7.9550E-02 3.3960E-03   0.0600 1.6320E-03   0.0505 1.0320E-03 SSTM1SAGE1 J050709.37-685849.7   7.5607   0.0203   0.0068 1.2704E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2100 -99.0000    -99. 0
 52   52                     -99    CPAGB 76.8082 -67.8129 24317184 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05071392-6748467  16.6230   0.0560  15.3820   0.0470  14.4960   0.0460 05071392-6748467  16.5100   0.0200  15.4200   0.0200  14.5600   0.0300 SSTISAGEMA J050713.90-674846.7  12.2254   0.0338  11.3250   0.0263   9.6865   0.0259   7.5793   0.0207 3.6175E-03 1.1252E-04 5.3035E-03 1.2826E-04   0.0154 3.6651E-04   0.0603 1.1485E-03 SSTM1SAGE1 J050713.92-674846.7   3.2571   0.0042   0.3570 1.3894E-03 SSTM2SAGECC J050713.76-674848.1   2.4520   0.0675     81.3500     5.0500                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6700 -99.0000    -99. 0
 53   53                     -99     CAGB 76.9707 -68.2129 22411776 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-19934  21.7380  18.0680   1.5110   301.8000 2MASS J05075293-6812464  15.5100   0.0650  13.7200   0.0520  12.1310   0.0240 05075294-6812465  14.5000   0.0100  12.9600   0.0100  11.6000   0.0100 SSTISAGEMA J050752.93-681246.5   9.9162   0.0238   9.2629   0.0213   8.6805   0.0178   8.2074   0.0213 3.0345E-02 6.6647E-04 3.5430E-02 6.9500E-04   0.0388 6.3711E-04   0.0338 6.6310E-04 SSTM1SAGE1 J050752.91-681246.5   7.4789   0.0188   0.0073 1.2637E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7400 -99.0000    -99. 0
 54   54                     -99     OAGB 76.9974 -68.6572 22412032 40159       Kemper  99.9990  99.9990  19.7560   0.2050  16.6870 6.4100E-02  14.5240   0.0760 OGLE-LMC-LPV-20082  17.1230  14.7610   0.1000   150.3400 2MASS J05075937-6839257  13.2990   0.0320  12.3170   0.0340  11.9580   0.0240 05075938-6839259  13.3500   0.0100  12.4500   0.0100  12.0700   0.0100 SSTISAGEMA J050759.35-683925.8  11.1804   0.0342  10.5649   0.0262   9.9182   0.0261   8.9670   0.0226 9.4705E-03 2.9858E-04 1.0680E-02 2.5818E-04   0.0124 2.9762E-04   0.0168 3.5055E-04 SSTM1SAGE1 J050759.38-683926.0   6.8227   0.0164   0.0134 2.0184E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7600  -3.6400   2969. 0
 55   55                     -99     CAGB 77.1097 -68.5208 22412288 40159       Kemper  99.9990  99.9990  21.8770   0.3450  19.6350 1.2810E-01  15.8450   0.0480 OGLE-LMC-LPV-20709  20.1030  16.8640   1.2020   400.0000 2MASS J05082637-6831150  15.3420   0.0680  13.3190   0.0570  11.7440   0.0330 05082636-6831151  13.4800   0.0100  11.9800   0.0100  10.7700   0.0200 SSTISAGEMA J050826.35-683115.1   9.3642   0.0311   8.8821   0.0333   8.3654   0.0202   7.9180   0.0195 5.0450E-02 1.4430E-03 5.0315E-02 1.5410E-03   0.0518 9.6470E-04   0.0442 7.9234E-04 SSTM1SAGE1 J050826.34-683115.4   7.3631   0.0181   0.0081 1.3558E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5100 -99.0000    -99. 0
 56   56                     -99    OPAGB 77.1276 -69.3771 22412544 40159       Kemper  14.6000   0.0320  14.4560   0.0290  14.2820 8.3100E-02  13.5800   0.0480 OGLE-LMC-LPV-20807  14.2970  13.5370   0.0910   115.1700 2MASS J05083053-6922372  12.4600   0.0200  11.5420   0.0220  11.0900   0.0230 05083054-6922373  12.4200   0.0200  11.5700   0.0200  11.0900   0.0200 SSTISAGEMA J050830.51-692237.4  10.4871   0.0261  10.2492   0.0214   9.8875   0.0278   8.4081   0.0204 1.7935E-02 4.3181E-04 1.4285E-02 2.8170E-04   0.0128 3.2706E-04   0.0281 5.2781E-04 SSTM1SAGE1 J050830.53-692237.5   5.3628   0.0077   0.0513 3.6236E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8400 -99.0000    -99. 0
 57   57                KDM 2187     CAGB 77.1516 -69.7209 22412800 40159       Kemper  20.8410   0.4720  20.3200   0.0490  17.0740 4.5100E-02  14.9940   0.0610 OGLE-LMC-LPV-20969  17.0180  14.7110   0.5410   758.2000 2MASS J05083643-6943154  12.9830   0.0220  11.9050   0.0210  11.4170   0.0190 05083644-6943155  12.7600   0.0200  11.8700   0.0100  11.3900   0.0200 SSTISAGEMA J050836.39-694315.7  10.7859   0.0307  10.8357   0.0240  10.6449   0.0280  10.1755   0.0292 1.3620E-02 3.8506E-04 8.3225E-03 1.8374E-04   0.0063 1.6398E-04   0.0055 1.4832E-04 SSTM1SAGE2 J050836.49-694315.9   9.3632   0.1055   0.0013 1.2520E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.8500 -99.0000    -99. 0
 58   58              BMB-BW 180     OAGB 77.3608 -69.1157 22413056 40159       Kemper  18.5850   0.0870  17.4360   0.0360  15.7710 3.5100E-02  13.3310   0.0440 OGLE-LMC-LPV-22320  15.7460  13.1920   0.0350    68.4000 2MASS J05092659-6906563  11.6090   0.0300  10.7070   0.0320  10.3850   0.0270 05092659-6906562  11.6500   0.0200  10.7400   0.0200  10.4800   0.0300 SSTISAGEMA J050926.57-690656.3  10.2261   0.0449  10.3688   0.0282  10.2244   0.0344  10.1905   0.0319 2.2810E-02 9.4295E-04 1.2795E-02 3.3290E-04   0.0094 2.9618E-04   0.0054 1.5981E-04 SSTM1SAGE1 J050926.49-690656.5   9.9279   0.1722   0.0008 1.2150E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9700  -4.9000   3270. 0
 59   59     NGC 1856 SAGE IRS 1     OAGB 77.3734 -69.1307 22413312 40159       Kemper  99.9990  99.9990  14.5120   0.1750  14.9160 1.6900E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05092957-6907505  13.1500   0.1410  12.7550   0.1200  12.6190   0.1160 05092952-6907502  14.2200   0.2000  13.5400   0.0900  13.4800   0.0700 SSTISAGEMA J050929.53-690750.3 -99.0000 -99.0000  11.8920   0.1304  11.4086   0.0649  10.6028   0.0405 -9.900E+01 -9.900E+01 3.1460E-03 3.7778E-04   0.0031 1.8787E-04   0.0037 1.3895E-04 SSTM1SAGE1 J050929.49-690750.2   8.3868   0.0326   0.0032 9.5076E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.6600  -4.2400   4930. 0
 60   60                     -99     CAGB 77.6182 -68.7421 22414080 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-24027 -99.0000  19.8880   1.6850   464.8000 2MASS J05102834-6844313  15.3570   0.0690  13.1330   0.0440  11.3460   0.0280 05102836-6844314  16.2900   0.0200  14.0700   0.0100  12.0800   0.0200 SSTISAGEMA J051028.34-684431.4   9.9347   0.0225   8.9744   0.0411   8.2271   0.0177   7.5664   0.0192 2.9830E-02 6.1784E-04 4.6215E-02 1.7483E-03   0.0589 9.5804E-04   0.0611 1.0821E-03 SSTM1SAGE1 J051028.27-684431.2   6.4246   0.0116   0.0193 2.0561E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1300 -99.0000    -99. 0
 61   61                     -99     OAGB 77.7461 -68.9372 22414336 40159       Kemper  18.5110   0.1020  17.9610   0.1250  15.6920 3.5100E-02  12.5650   0.0640 OGLE-LMC-LPV-24921  15.9830  12.7950   0.1110   169.0500 2MASS J05105908-6856137  10.8130   0.0250   9.8530   0.0270   9.5280   0.0250 05105909-6856137  10.7900   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051059.07-685613.7   9.1186   0.0293   9.1855   0.0139   8.9158   0.0212   8.5947   0.0149 6.3260E-02 1.7091E-03 3.8050E-02 4.8732E-04   0.0312 6.0950E-04   0.0237 3.2390E-04 SSTM1SAGE1 J051058.98-685613.7   6.8296   0.0147   0.0133 1.8042E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8500  -5.7300   3068. 0
 62   62             MSX LMC 209     YSO4 78.0381 -71.1138 22414592 40159       Kemper  14.0980   0.0300  14.4640   0.0300  14.2670 2.1100E-02  13.9030   0.0350 OGLE-LMC-LPV-26931  14.2890  13.9180   0.0300    28.4740 2MASS J05120902-7106496  13.7150   0.0260  13.1920   0.0320  12.1070   0.0260 05120904-7106497  13.7400   0.0100  13.2800   0.0100  12.2800   0.0100 SSTISAGEMA J051209.02-710649.7  10.1091   0.0295   9.3265   0.0185   8.6009   0.0212   7.4873   0.0248 2.5405E-02 6.9102E-04 3.3415E-02 5.6951E-04   0.0417 8.1636E-04   0.0657 1.5006E-03 SSTM1SAGE1 J051209.02-710649.5   4.7111   0.0058   0.0936 5.0339E-04 SSTM2SAGECC J051209.31-710650.5   3.1210   0.1879     43.9300     7.5270                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8800 -99.0000    -99. 0
 63   63                     -99     OAGB 78.0563 -68.6563 22414848 40159       Kemper  99.9990  99.9990  19.0730   0.1520  17.7410 5.0100E-02  14.0680   0.0400 OGLE-LMC-LPV-27065  17.4900  14.2040   0.0810   111.1600 2MASS J05121357-6839228  12.2760   0.0260  11.3340   0.0290  10.9650   0.0260 05121355-6839229  12.2300   0.0100  11.3300   0.0100  10.9700   0.0200 SSTISAGEMA J051213.54-683922.8  10.6793   0.0189  11.1222   0.0388  10.4920   0.0203  10.0738   0.0261 1.5025E-02 2.6221E-04 6.3925E-03 2.2815E-04   0.0073 1.3657E-04   0.0061 1.4563E-04 SSTM1SAGE1 J051213.55-683922.5   8.0266   0.0267   0.0044 1.0867E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3700  -4.1400   2800. 0
 64   64                     -99    CPAGB 78.1175 -69.1323 24316928 40159       Kemper  15.5980   0.0670  16.5860   0.0400  16.1540 4.6100E-02  16.1290   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05122820-6907557  15.6280   0.0440  15.1110   0.0570  14.2750   0.0410 05122821-6907557  15.6100   0.0200  15.1200   0.0200  14.3300   0.0200 SSTISAGEMA J051228.19-690755.8  12.4300   0.0413  11.7978   0.0326  10.1066   0.0282   8.2635   0.0194 2.9960E-03 1.1387E-04 3.4310E-03 1.0300E-04   0.0104 2.7122E-04   0.0321 5.7319E-04 SSTM1SAGE1 J051228.20-690755.9   3.6431   0.0045   0.2502 1.0374E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0800 -99.0000    -99. 0
 65   65         IRAS 05133-6937     CAGB 78.2576 -69.5642 22415104 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05130179-6933510  99.9990  99.9990  16.4400   0.1270  99.9990  99.9990 05130181-6933511  16.9800   0.0200  16.3400   0.0400  16.2700   0.0600 SSTISAGEMA J051301.75-693351.0  15.8415   0.0534  13.7052   0.0386  10.6954   0.0283   7.8631   0.0209 1.2940E-04 6.3604E-06 5.9220E-04 2.1064E-05   0.0061 1.5781E-04   0.0465 8.9541E-04 SSTM1SAGE1 J051301.82-693351.0   3.3223   0.0046   0.3362 1.4163E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4300 -99.0000    -99. 0
 66   66                     -99     CAGB 78.2769 -69.1629 22415360 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-28579 -99.0000  17.6190   1.5870   356.2000 2MASS J05130642-6909462  14.1570   0.0300  12.3020   0.0300  10.8920   0.0210 05130642-6909462  14.9900   0.0200  13.1700   0.0100  11.5400   0.0100 SSTISAGEMA J051306.41-690946.2   9.3147   0.0353   8.6290   0.0348   8.0822   0.0204   7.6039   0.0185 5.2805E-02 1.7162E-03 6.3525E-02 2.0340E-03   0.0673 1.2662E-03   0.0590 1.0044E-03 SSTM1SAGE1 J051306.49-690946.3   6.8259   0.0186   0.0133 2.2873E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4500 -99.0000    -99. 0
 67   67                     -99     OAGB 78.4162 -66.6480 22415616 40159       Kemper  20.5040   0.2580  18.9800   0.0600  17.1200 3.8100E-02  14.0060   0.0510 OGLE-LMC-LPV-29579  16.9370  13.9950   0.2190   741.8000 2MASS J05133993-6638526  12.2590   0.0200  11.3160   0.0260  10.9900   0.0230 05133995-6638526  12.2500   0.0100  11.3800   0.0100  11.0400   0.0100 SSTISAGEMA J051339.94-663852.5  10.7658   0.0196  10.7506   0.0158  10.5948   0.0205  10.3588   0.0186 1.3875E-02 2.5091E-04 9.0015E-03 1.3074E-04   0.0066 1.2575E-04   0.0047 7.9730E-05 SSTM1SAGE1 J051340.00-663852.3   9.0340   0.0555   0.0017 8.9275E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3500  -4.2200   3057. 0
 68   68      NGC 1866 Robb B136     OAGB 78.4226 -65.4744 22416128 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134141-6528282  11.4120   0.0210  10.4960   0.0240  10.2290   0.0190              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J051341.40-652828.2   9.9931   0.0260  10.1725   0.0225   9.9906   0.0286   9.9432   0.0293 2.8270E-02 6.7629E-04 1.5330E-02 3.1768E-04   0.0116 3.0603E-04   0.0068 1.8427E-04 SSTM1SAGE1 J051341.43-652828.0   9.7848   0.1490   0.0009 1.2000E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3100  -5.0000   2673. 0
 69   69                BSDL 923      BSG 78.4283 -67.4031 22416384 40159       Kemper  12.9690   0.0320  13.7500   0.0280  13.4520 3.9100E-02  13.1130   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134260-6724100  12.9280   0.0300  12.8430   0.0360  12.6870   0.0410 05134261-6724101  13.1700   0.0200  13.0700   0.0200  12.8400   0.0200 SSTISAGEMA J051342.63-672409.9  13.0082   0.0331  12.9299   0.0343  12.8192   0.0652  12.4582   0.1007 1.7590E-03 5.3565E-05 1.2095E-03 3.8173E-05   0.0009 5.1491E-05   0.0007 6.2559E-05 SSTM1SAGE1 J051342.75-672411.1   5.2743   0.0061   0.0557 3.1477E-04 SSTM2SAGECC J051342.83-672413.5   0.2720   0.0342    605.6000    19.0500                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.424908-67.403028  78.4249 -67.4030    -99.0000   -99.0000    121.1000    21.2900    -99.0000   -99.0000    -99.0000  -99.0000   143.5000   19.0800  -5.0600 -99.0000    -99. 0
 70   70                     -99     YSO1 78.4491 -69.5848 24316672 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134783-6935057  99.9990  99.9990  99.9990  99.9990  15.5850   0.1040 05134781-6935054  99.9900   9.9900  17.9900   0.1600  16.2300   0.0800 SSTISAGEMA J051347.72-693505.2 -99.0000 -99.0000  11.8944   0.0561  10.3597   0.0550   8.9165   0.0513 -9.900E+01 -9.900E+01 3.1390E-03 1.6220E-04   0.0083 4.1851E-04   0.0176 8.3137E-04 SSTM1SAGE1 J051347.73-693505.3   3.3609   0.0059   0.3245 1.7524E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J78.449227-69.58479  78.4492 -69.5848   3043.0000   222.7000   3303.0000   225.0000   3625.0000   224.3000   1501.0000   83.4500   -99.0000  -99.0000  -4.3000 -99.0000    -99. 0
 71   71                     -99      HII 78.4514 -67.0908 22416640 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134836-6705272  18.0600   0.2010  17.0780   0.1890  16.0120   0.1450 05134837-6705272  18.2200   0.0700  17.3500   0.0900  16.3200   0.0900 SSTISAGEMA J051348.38-670527.0  14.1557   0.0342  13.3810   0.0331  12.5248   0.0522  11.4475   0.0452 6.1130E-04 1.9273E-05 7.9830E-04 2.4331E-05   0.0011 5.4028E-05   0.0017 7.1244E-05 SSTM1SAGE1 J051348.40-670527.1   7.5138   0.0234   0.0071 1.5262E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.1700 -99.0000    -99. 0
 72   72                     -99     OAGB 78.5514 -68.8495 22416896 40159       Kemper  20.1860   0.2020  19.1090   0.0510  17.5200 3.8100E-02  14.1600   0.0540 OGLE-LMC-LPV-30640 -99.0000  14.0550   0.3570   794.9000 2MASS J05141234-6850579  12.3310   0.0260  11.3690   0.0280  11.0670   0.0230 05141235-6850580  12.4200   0.0300  11.4200   0.0200  11.1800   0.0200 SSTISAGEMA J051412.33-685058.0  10.8709   0.0238  10.8772   0.0300  10.6816   0.0295  10.5203   0.0279 1.2595E-02 2.7575E-04 8.0110E-03 2.2128E-04   0.0061 1.6654E-04   0.0040 1.0324E-04 SSTM1SAGE1 J051412.38-685058.0   9.1810   0.0623   0.0015 8.7482E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2400  -4.1400   3073. 0
 73   73                  HV 915    RVTau 78.5756 -69.2098 22417152 40159       Kemper  15.8370   0.0490  14.9240   0.0400  14.5520 4.0100E-02  13.8530   0.0740 OGLE-LMC-T2CEP-067  14.6270  13.8250   0.3580    48.2317 2MASS J05141812-6912348  13.0890   0.0340  12.6350   0.0420  12.0930   0.0360 05141811-6912350  13.3400   0.0100  12.8900   0.0100  12.2900   0.0200 SSTISAGEMA J051418.09-691234.9  10.1379   0.0331   9.3875   0.0171   8.6676   0.0215   7.8390   0.0184 2.4740E-02 7.5317E-04 3.1590E-02 4.9623E-04   0.0392 7.7810E-04   0.0475 8.0702E-04 SSTM1SAGE1 J051418.07-691234.9   6.0072   0.0097   0.0284 2.5303E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5200 -99.0000    -99. 0
 74   74                     -99     YSO1 78.7059 -67.2061 24316416 40159       Kemper  21.2990   0.4770  21.1450   0.1170  20.6520 2.6110E-01  18.7710   0.0590               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05144941-6712215  17.4320   0.1140  15.2090   0.0420  13.2030   0.0240 05144942-6712217  17.0300   0.0400  14.9700   0.0200  12.9200   0.0300 SSTISAGEMA J051449.43-671221.4  10.4100   0.0341   9.2986   0.0206   8.3791   0.0200   7.3996   0.0189 1.9255E-02 6.0420E-04 3.4285E-02 6.5068E-04   0.0512 9.4114E-04   0.0712 1.2364E-03 SSTM1SAGE1 J051449.45-671221.7   3.4894   0.0044   0.2883 1.1686E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.704555-67.205741  78.7046 -67.2057   1008.0000    74.6500    957.4000    78.9800    448.3000    29.5800    128.7000   13.8000   -99.0000  -99.0000  -5.0400 -99.0000    -99. 0
 75   75                     -99    OPAGB 78.7214 -69.2899 22417408 40159       Kemper  19.5190   0.1470  17.7490   0.0400  16.0260 4.1100E-02  14.5940   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05145312-6917234  13.4800   0.0280  12.7110   0.0300  12.5140   0.0320 05145314-6917233  13.4800   0.0200  12.7600   0.0100  12.5400   0.0200 SSTISAGEMA J051453.10-691723.5  12.1441   0.0397  11.7737   0.0310  10.9426   0.0268   9.5214   0.0289 3.8985E-03 1.4249E-04 3.5080E-03 1.0023E-04   0.0048 1.1917E-04   0.0101 2.6804E-04 SSTM1SAGE1 J051453.09-691723.3   6.1301   0.0105   0.0253 2.4459E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5200 -99.0000    -99. 0
 76   76                     -99     STAR 78.8601 -67.8575 22417664 40159       Kemper  20.1930   0.2090  18.8670   0.0230  17.0010 1.0410E-01  13.6200   0.0620 OGLE-LMC-LPV-33019  17.0730  13.8890   0.1080   107.3700 2MASS J05152646-6751268  12.1320   0.0230  11.2510   0.0250  10.8880   0.0200 05152646-6751269  12.0000   0.0100  11.1700   0.0100  10.8600   0.0200 SSTISAGEMA J051526.44-675126.9  10.5922   0.0253  10.7514   0.0216  10.5913   0.0300  10.4852   0.0282 1.6280E-02 3.7975E-04 8.9950E-03 1.7876E-04   0.0067 1.8459E-04   0.0042 1.0781E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5300  -4.3400   3078. 0
 77   77                     -99     OAGB 79.0521 -70.8251 22417920 40159       Kemper  20.3830   0.1710  19.1140   0.0370  17.2470 2.9100E-02  13.8960   0.0290 OGLE-LMC-LPV-34633  17.2460  14.0030   0.2260   767.7000 2MASS J05161243-7049302  12.2580   0.0230  11.3550   0.0270  11.0770   0.0260 05161244-7049302  12.2100   0.0200  11.3900   0.0100  11.0300   0.0200 SSTISAGEMA J051612.42-704930.3  10.7752   0.0244  10.8323   0.0238  10.6794   0.0340  10.4821   0.0249 1.3755E-02 3.0946E-04 8.3490E-03 1.8268E-04   0.0062 1.9249E-04   0.0042 9.5530E-05 SSTM1SAGE1 J051612.53-704930.6   9.2766   0.0701   0.0014 9.0147E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3600  -4.1900   3055. 0
 78   78         IRAS 05170-7156      GAL 79.0779 -71.8998 22418176 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05161868-7153588  99.9990  99.9990  16.2080   0.0810  99.9990  99.9990 05161870-7153589  18.0900   0.1100  16.4600   0.0400  14.6100   0.0200 SSTISAGEMA J051618.69-715359.0  11.6057   0.0283  10.3717   0.0212   9.2001   0.0244   7.6113   0.0161 6.4015E-03 1.6705E-04 1.2760E-02 2.4943E-04   0.0240 5.4057E-04   0.0586 8.6995E-04 SSTM1SAGE1 J051618.68-715358.9   2.9664   0.0040   0.4666 1.7267E-03 SSTM2SAGECC J051619.14-715400.1  -0.4555   0.0153   1184.0000    16.6700 SSTM3SAGECC J051617.99-715354.9  -2.4430   0.0532   1518.0000   74.3700 J79.075912-71.899396  79.0759 -71.8994    933.6000    68.7300    891.9000    72.8300    526.0000    33.6100    314.0000   21.1600   276.4000   22.0700  -5.3500 -99.0000    -99. 0
 79   79                     -99     OAGB 79.4466 -68.3119 22418688 40159       Kemper  99.9990  99.9990  19.7430   0.1190  17.7270 1.0010E-01  14.7570   0.0490 OGLE-LMC-LPV-37798  17.5680  14.7850   0.0920    79.5000 2MASS J05174720-6818426  13.1370   0.0260  12.1750   0.0270  11.9020   0.0250 05174720-6818426  13.1500   0.0200  12.2800   0.0100  11.9800   0.0100 SSTISAGEMA J051747.18-681842.6  11.6779   0.0297  11.5846   0.0242  11.4029   0.0369  10.6925   0.0314 5.9895E-03 1.6386E-04 4.1755E-03 9.2947E-05   0.0032 1.0737E-04   0.0034 9.9143E-05 SSTM1SAGE1 J051747.09-681842.6   8.8379   0.0515   0.0021 9.9199E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5000  -3.3200   2956. 0
 80   80                     -99     CAGB 79.5136 -68.8307 22418944 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-38325  18.8920  15.6960   1.3070   348.9000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05180329-6849506  13.4900   0.0200  12.1000   0.0100  10.9500   0.0100 SSTISAGEMA J051803.26-684950.7   9.5012   0.0277   9.1896   0.0221   8.8340   0.0232   8.4396   0.0192 4.4470E-02 1.1349E-03 3.7905E-02 7.7184E-04   0.0337 7.1822E-04   0.0273 4.8406E-04 SSTM1SAGE1 J051803.24-684950.2   7.8472   0.0255   0.0052 1.2237E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1500 -99.0000    -99. 0
 81   81                KDM 3196     STAR 79.5331 -71.8649 22419200 40159       Kemper  20.4860   0.1300  17.8200   0.0510  15.7400 2.3100E-02  13.3810   0.1310 OGLE-LMC-LPV-38462  15.6820  13.4980   0.0350   118.3900 2MASS J05180794-7151536  11.9730   0.0230  10.9470   0.0260  10.5800   0.0250 05180794-7151537  11.8800   0.0200  10.9900   0.0100  10.6000   0.0200 SSTISAGEMA J051807.93-715153.7  10.1831   0.0218  10.2005   0.0242  10.0577   0.0246   9.8636   0.0300 2.3730E-02 4.7540E-04 1.4940E-02 3.3337E-04   0.0109 2.4683E-04   0.0074 2.0306E-04 SSTM1SAGE1 J051807.96-715153.1   9.3827   0.0758   0.0013 8.8389E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8000  -4.6800   3100. 0
 82   82                 HV 5715     OAGB 79.5460 -67.4469 22419456 40159       Kemper  18.2130   0.0530  17.0020   0.0380  15.1040 2.1100E-02  11.8380   0.0420               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181108-6726486  10.3640   0.0210   9.4330   0.0260   9.0640   0.0250 05181108-6726487  10.2900   0.0200   9.4000   0.0300  99.9900   9.9900 SSTISAGEMA J051811.08-672648.5   8.7879   0.0344   8.9230   0.0401   8.6328   0.0221   8.4750   0.0216 8.5785E-02 2.7216E-03 4.8455E-02 1.7891E-03   0.0405 8.2549E-04   0.0264 5.2527E-04 SSTM1SAGE1 J051811.10-672648.6   6.9327   0.0139   0.0121 1.5524E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3200  -6.1600   3100. 0
 83   83                     -99     CAGB 79.6360 -69.4238 22419712 40159       Kemper  99.9990  99.9990  20.4740   0.1710  17.1840 6.7100E-02  14.0970   0.0560 OGLE-LMC-LPV-39261  17.5370  14.3590   0.1820   171.3900 2MASS J05183266-6925253  12.2560   0.0230  11.0860   0.0240  10.4330   0.0210 05183266-6925254  12.3500   0.0100  11.2300   0.0100  99.9900   9.9900 SSTISAGEMA J051832.64-692525.5   9.7631   0.0225   9.9267   0.0180   9.9827   0.0271   9.4725   0.0282 3.4940E-02 7.2275E-04 1.9225E-02 3.1850E-04   0.0117 2.9199E-04   0.0106 2.7403E-04 SSTM1SAGE2 J051832.66-692525.7   9.1707   0.0948   0.0015 1.3440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6500 -99.0000    -99. 0
 84   84        IRAS F05192-7008    CPAGB 79.6887 -70.0930 24314624 40159       Kemper  20.1340   0.1580  19.2070   0.0620  17.4810 5.0100E-02  15.6460   0.0930 OGLE-LMC-LPV-39671  17.7110  15.8120   0.0310    38.7360 2MASS J05184526-7005345  14.6560   0.0250  14.2190   0.0270  13.9890   0.0300 05184525-7005346  14.6500   0.0100  14.2700   0.0100  14.0000   0.0200 SSTISAGEMA J051845.23-700534.5  12.7051   0.0314  11.5372   0.0253   9.4247   0.0245   7.1818   0.0186 2.3255E-03 6.7357E-05 4.3620E-03 1.0169E-04   0.0195 4.4066E-04   0.0870 1.4902E-03 SSTM1SAGE1 J051845.18-700534.5   3.4125   0.0042   0.3094 1.1963E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6800 -99.0000    -99. 0
 85   85                 HV 2444    RVTau 79.6894 -69.0561 27037952 40159       Kemper  15.4980   0.0510  15.6920   0.0330  14.7940 3.5100E-02  14.2980   0.0460 OGLE-LMC-T2CEP-091  14.8990  14.2030   0.5460    35.7493 2MASS J05184547-6903216  13.5380   0.0350  13.1740   0.0410  12.6580   0.0430 05184546-6903217  14.0200   0.0200  13.6200   0.0100  13.0600   0.0200 SSTISAGEMA J051845.47-690321.8  10.7911   0.0306  10.1428   0.0182   9.5689   0.0266   8.6897   0.0186 1.3555E-02 3.8173E-04 1.5755E-02 2.6457E-04   0.0171 4.1829E-04   0.0217 3.7243E-04 SSTM1SAGE1 J051845.47-690321.6   6.7301   0.0132   0.0146 1.7776E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9300 -99.0000    -99. 0
 86   86                     -99     CAGB 79.7857 -69.3873 22419968 40159       Kemper  20.8590   0.5020  19.8670   0.1080  16.2610 6.1100E-02  13.5330   0.0790 OGLE-LMC-LPV-40384  16.7740  13.8330   0.1570   188.1500 2MASS J05190849-6923141  11.7830   0.0210  10.6530   0.0240  10.0540   0.0210 05190849-6923141  12.0400   0.0200  10.9800   0.0200  99.9900   9.9900 SSTISAGEMA J051908.46-692314.3   9.5332   0.0362   9.6630   0.0176   9.5995   0.0233   9.0721   0.0267 4.3180E-02 1.4398E-03 2.4510E-02 3.9795E-04   0.0166 3.5702E-04   0.0153 3.7573E-04 SSTM1SAGE1 J051908.52-692314.4   8.5258   0.0395   0.0028 1.0130E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0100 -99.0000    -99. 0
 87   87 2MASS J05191049-6933453     CAGB 79.7945 -69.5628 22420224 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05191049-6933453  11.7780   0.0230  10.5560   0.0250   9.8600   0.0230 05191051-6933453  11.8800   0.0100  10.6800   0.0200  99.9900   9.9900 SSTISAGEMA J051910.49-693345.3   9.1571   0.0271   9.3777   0.0175   9.4791   0.0227   8.8449   0.0213 6.1055E-02 1.5224E-03 3.1875E-02 5.1427E-04   0.0186 3.8911E-04   0.0188 3.6872E-04 SSTM1SAGE1 J051910.52-693345.0   7.7200   0.0259   0.0059 1.3960E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0300 -99.0000    -99. 0
 88   88                     -99     STAR 79.9368 -69.5000 22420480 40159       Kemper  19.6620   0.1560  18.4740   0.0580  17.5080 6.9100E-02  14.0740   0.0460 OGLE-LMC-LPV-41591  17.0070  14.0980   0.0870   106.6800 2MASS J05194483-6929594  12.5410   0.0270  11.6170   0.0250  11.2840   0.0270 05194483-6929594  12.5000   0.0200  11.6400   0.0100  11.2900   0.0100 SSTISAGEMA J051944.81-692959.4  11.0338   0.0237  11.0814   0.0202  10.9114   0.0269  10.7164   0.0301 1.0840E-02 2.3628E-04 6.6370E-03 1.2360E-04   0.0050 1.2316E-04   0.0034 9.3060E-05                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1500  -4.7200   3427. 0
 89   89                     -99     OAGB 80.0597 -70.4920 22420736 40159       Kemper  20.2090   0.1080  18.2810   0.0570  16.5750 1.5510E-01  14.0170   0.0530 OGLE-LMC-LPV-42635  16.5730  14.0100   0.1750   685.9000 2MASS J05201425-7029309  12.5280   0.0240  11.5710   0.0260  11.2820   0.0260 05201425-7029310  12.4300   0.0200  11.5800   0.0100  11.2600   0.0200 SSTISAGEMA J052014.24-702931.0  11.1133   0.0297  11.0504   0.0234  10.8944   0.0276  10.6573   0.0392 1.0075E-02 2.7598E-04 6.8295E-03 1.4711E-04   0.0050 1.2828E-04   0.0035 1.2784E-04 SSTM1SAGE1 J052014.08-702931.0   9.3703   0.0748   0.0013 8.8215E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1600  -4.0300   3222. 0
 90   90                     -99     YSO4 80.1000 -69.9065 22420992 40159       Kemper  18.4240   0.0760  18.2460   0.0510  17.0630 5.5100E-02  16.0900   0.0600               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05202396-6954232  15.6300   0.0380  14.9370   0.0410  13.8030   0.0380 05202398-6954233  15.6300   0.0100  14.9400   0.0200  13.8000   0.0100 SSTISAGEMA J052023.97-695423.2  11.3231   0.0282  10.3403   0.0218   9.5016   0.0212   8.4719   0.0175 8.3045E-03 2.1544E-04 1.3135E-02 2.6379E-04   0.0182 3.5574E-04   0.0265 4.2673E-04 SSTM1SAGE1 J052023.95-695423.6   3.6074   0.0045   0.2586 1.0632E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0900 -99.0000    -99. 0
 91   91                     -99     OAGB 80.2160 -69.5689 22421248 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-43982  17.1740  14.1140   0.3230   779.0000 2MASS J05205184-6934076  12.3580   0.0300  11.4100   0.0260  11.0840   0.0250 05205183-6934077  12.3100   0.0100  11.4700   0.0100  11.1400   0.0100 SSTISAGEMA J052051.83-693407.6  10.8319   0.0266  10.8079   0.0235  10.6193   0.0316  10.2223   0.0252 1.3055E-02 3.1950E-04 8.5385E-03 1.8485E-04   0.0065 1.8943E-04   0.0053 1.2284E-04 SSTM1SAGE1 J052051.84-693407.8   8.3633   0.0332   0.0032 9.8925E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0200  -4.1600   2673. 0
 92   92           LHA 120-N 125      CPN 80.2185 -70.1599 22421504 40159       Kemper  17.9540   0.0560  17.5550   0.0380  16.3340 4.5100E-02  17.2020   0.1050               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05205243-7009354  15.9680   0.0530  15.6050   0.0630  14.2690   0.0360 05205244-7009355  15.9200   0.0200  15.6100   0.0200  14.2600   0.0200 SSTISAGEMA J052052.42-700935.5  11.7300   0.0325  10.6943   0.0226   9.1702   0.0282   7.4125   0.0152 5.7090E-03 1.7098E-04 9.4805E-03 1.9757E-04   0.0247 6.4149E-04   0.0704 9.8641E-04 SSTM1SAGE1 J052052.44-700935.6   3.2988   0.0049   0.3436 1.5443E-03 SSTM2SAGECC J052051.74-700936.5   2.2500   0.1307     97.9000    11.7300                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6500 -99.0000    -99. 0
 93   93                     -99     OAGB 80.2570 -69.2381 22421760 40159       Kemper  20.0210   0.1620  17.9030   0.0630  16.1890 5.4100E-02  13.3720   0.1250 OGLE-LMC-LPV-44309  16.2270  13.3860   0.0880    92.1900 2MASS J05210166-6914174  11.7180   0.0210  10.8090   0.0240  10.5200   0.0250 05210166-6914174  11.7000   0.0200  10.8300   0.0200  99.9900   9.9900 SSTISAGEMA J052101.66-691417.5  10.2320   0.0206  10.3391   0.0206  10.1175   0.0230   9.4257   0.0226 2.2685E-02 4.3018E-04 1.3150E-02 2.4917E-04   0.0103 2.1867E-04   0.0110 2.2945E-04 SSTM1SAGE1 J052101.65-691417.4   7.4099   0.0176   0.0078 1.2647E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9300  -4.7500   3100. 0
 94   94                  HV 942     RCrB 80.4500 -70.1659 22422016 40159       Kemper  16.7480   0.0440  18.2330   0.0460  15.2470 4.0100E-02  14.2090   0.0480    OGLE-LMC-RCB-11  14.4900  13.5200   0.1560    57.6900 2MASS J05214797-7009569  13.3620   0.0320  12.8190   0.0320  11.8930   0.0270 05214797-7009570  17.4700   0.0400  15.3900   0.0200  13.5100   0.0200 SSTISAGEMA J052147.95-700957.0   9.8548   0.0245   8.9808   0.0290   8.2241   0.0217   7.4458   0.0192 3.2110E-02 7.2518E-04 4.5945E-02 1.2272E-03   0.0590 1.1801E-03   0.0682 1.2053E-03 SSTM1SAGE1 J052148.00-700957.0   5.9670   0.0099   0.0294 2.6752E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2600 -99.0000    -99. 0
 95   95        MACHO 78.6698.38    RVTau 80.4554 -70.0763 22422272 40159       Kemper  17.4990   0.0460  16.0030   0.0370  15.9720 5.0100E-02  14.8720   0.0570               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05214910-7004343  14.3520   0.0280  13.7720   0.0280  13.6010   0.0280 05214909-7004344  14.1400   0.0200  13.7400   0.0300  13.4100   0.0200 SSTISAGEMA J052149.11-700434.2  12.2634   0.0444  11.4229   0.0286  10.5582   0.0277   9.5448   0.0313 3.4930E-03 1.4298E-04 4.8460E-03 1.2756E-04   0.0069 1.7533E-04   0.0099 2.8475E-04 SSTM1SAGE1 J052149.04-700433.8   7.1944   0.0207   0.0095 1.8078E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.2900 -99.0000    -99. 0
 96   96                     -99     OAGB 80.5288 -71.8383 22422528 40159       Kemper  19.5450   0.1670  18.4590   0.0390  16.7380 3.8100E-02  13.8320   0.0370 OGLE-LMC-LPV-46603  16.7750  14.0360   0.0610    81.2400 2MASS J05220692-7150177  12.4040   0.0240  11.4720   0.0250  11.2030   0.0230 05220693-7150177  12.4100   0.0100  11.5900   0.0100  11.2800   0.0100 SSTISAGEMA J052206.92-715017.7  11.0032   0.0258  10.9564   0.0229  10.7354   0.0322   9.6780   0.0241 1.1150E-02 2.6489E-04 7.4470E-03 1.5714E-04   0.0058 1.7310E-04   0.0087 1.9358E-04 SSTM1SAGE1 J052206.94-715017.7   7.7046   0.0235   0.0059 1.2828E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2800  -4.1500   3227. 0
 97   97                     -99     YSO3 80.5956 -68.6836 22422784 40159       Kemper  18.1410   0.0870  19.4800   0.1320  18.6790 1.4110E-01  18.2270   0.1410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05222295-6841011  15.5740   0.0360  14.6640   0.0370  13.6670   0.0320 05222295-6841012  15.7700   0.0300  14.9600   0.0300  13.8100   0.0300 SSTISAGEMA J052222.95-684101.2  11.8746   0.0768  11.2752   0.0316   9.9601   0.0621   8.4337   0.0571 4.9970E-03 3.5340E-04 5.5520E-03 1.6141E-04   0.0119 6.8287E-04   0.0275 1.4435E-03 SSTM1SAGE1 J052222.78-684101.1   4.9201   0.0080   0.0772 5.7035E-04 SSTM2SAGECC J052223.38-684100.4   0.3819   0.0324    547.3000    16.3300                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.595626-68.683509  80.5956 -68.6835    765.5000    58.8700    865.7000    71.6800    593.7000    36.9100    433.0000   24.2000   212.5000   17.7700  -4.5700 -99.0000    -99. 0
 98   98                     -99     CAGB 80.6750 -69.2572 22423040 40159       Kemper  99.9990  99.9990  21.2710   0.1730  20.1850 1.8410E-01  17.8510   0.0720 OGLE-LMC-LPV-47888  20.0110  17.4410   1.5100   416.5000 2MASS J05224199-6915259  15.7940   0.0770  13.6030   0.0340  11.8100   0.0230 05224198-6915260  14.4700   0.0100  12.7600   0.0100  11.2200   0.0100 SSTISAGEMA J052241.93-691526.2   9.7020   0.0319   8.9353   0.0246   8.3283   0.0217   7.7662   0.0162 3.6960E-02 1.0848E-03 4.7910E-02 1.0848E-03   0.0536 1.0738E-03   0.0508 7.5875E-04 SSTM1SAGE1 J052241.95-691526.2   6.8284   0.0153   0.0133 1.8765E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3500 -99.0000    -99. 0
 99   99      SHV 0523185-693932     OAGB 80.7290 -69.6145 22423552 40159       Kemper  99.9990  99.9990  18.3110   0.0910  16.8410 8.3100E-02  14.2030   0.0530 OGLE-LMC-LPV-48376  17.8000  14.6870   0.9630   208.3000 2MASS J05225497-6936519  12.7390   0.0240  11.7720   0.0280  11.4390   0.0270 05225497-6936520  12.8300   0.0200  12.0300   0.0100  11.6700   0.0100 SSTISAGEMA J052254.97-693651.7  11.1816   0.0403  11.0717   0.0256  10.8447   0.0327  10.3577   0.0251 9.4605E-03 3.5094E-04 6.6970E-03 1.5816E-04   0.0053 1.5910E-04   0.0047 1.0793E-04 SSTM1SAGE1 J052254.98-693652.0   8.5080   0.0353   0.0028 9.2110E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9100  -3.8700   3178. 0
100  100           LHA 120-N 136      OPN 80.8800 -69.0680 22423808 40159       Kemper  16.5560   0.0860  17.3590   0.0380  17.1240 3.6100E-02  17.5020   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05233111-6904044  99.9990  99.9990  99.9990  99.9990  15.0660   0.0910 05233111-6904045  16.9300   0.0300  16.4300   0.0600  15.3700   0.0600 SSTISAGEMA J052331.11-690404.6  13.3551   0.0403  12.4504   0.0250  11.7338   0.0299  10.1416   0.0210 1.2780E-03 4.7470E-05 1.8810E-03 4.3393E-05   0.0023 6.4143E-05   0.0057 1.1009E-04 SSTM1SAGE1 J052331.11-690404.7   6.7619   0.0157   0.0142 2.0472E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.0500 -99.0000    -99. 0
101  101         IRAS 05240-6809     YSO1 80.9631 -68.1201 22424320 40159       Kemper  99.9990  99.9990  19.4260   0.1650  16.6570 1.5100E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05235115-6807122  12.9940   0.0330  12.2810   0.0340  11.7870   0.0320 05235116-6807122  13.5500   0.1300  13.0900   0.0700  11.7900   0.0600 SSTISAGEMA J052351.13-680712.2  10.2414   0.0331   9.3293   0.0173   8.5896   0.0221   7.6493   0.0152 2.2490E-02 6.8488E-04 3.3330E-02 5.2968E-04   0.0422 8.5949E-04   0.0566 7.9397E-04 SSTM1SAGE1 J052351.14-680712.1   1.9026   0.0043   1.2430 4.8881E-03 SSTM2SAGECC J052351.40-680713.2  -1.8470   0.0152   4264.0000    59.4900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.963581-68.119993  80.9636 -68.1200   3135.0000   210.4000   1880.0000   131.3000    697.8000    43.5500    361.0000   24.1400   -99.0000  -99.0000  -6.4000 -99.0000    -99. 0
102  102         IRAS 05246-7137     YSO2 80.9747 -71.5789 22424576 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05235393-7134438  99.9990  99.9990  15.5900   0.1610  12.9770   0.0390 05235392-7134439  18.5300   0.0800  15.8900   0.0400  13.1500   0.0100 SSTISAGEMA J052353.92-713443.9   9.7732   0.0219   8.6468   0.0313   7.7319   0.0197   6.8363   0.0179 3.4615E-02 6.9756E-04 6.2490E-02 1.8004E-03   0.0929 1.6828E-03   0.1196 1.9721E-03 SSTM1SAGE1 J052353.92-713443.8   3.2930   0.0041   0.3454 1.2920E-03 SSTM2SAGECC J052354.50-713442.2  -0.9660   0.0160   1894.0000    27.9800                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.972886-71.578494  80.9729 -71.5785    805.8000    69.9700    860.1000    77.5700    763.2000    48.8600    434.0000   30.2500   317.8000   28.2300  -5.5100 -99.0000    -99. 0
103  103                     -99     CAGB 81.0220 -68.3006 22424832 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-50988  20.5630  16.9950   1.2320   329.5000 2MASS J05240532-6818025  15.1180   0.0550  13.3440   0.0320  11.7840   0.0290 05240533-6818025  13.7300   0.0200  12.2600   0.0100  11.0300   0.0200 SSTISAGEMA J052405.31-681802.5   9.5738   0.0300   9.1304   0.0187   8.7162   0.0206   8.2807   0.0169 4.1595E-02 1.1510E-03 4.0030E-02 6.8885E-04   0.0375 7.1160E-04   0.0316 4.9249E-04 SSTM1SAGE1 J052405.23-681802.4   7.5982   0.0210   0.0066 1.2672E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0100 -99.0000    -99. 0
104  104             MSX LMC 464      HII 81.0555 -68.4998 22425088 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05241334-6829587  14.2380   0.0480  12.5140   0.0320  11.0580   0.0260 05241335-6829587  14.8000   0.0200  12.9800   0.0200  11.3500   0.0200 SSTISAGEMA J052413.36-682958.8   9.0924   0.0347   8.2599   0.0312   7.4376   0.0239   6.4239   0.0295 6.4800E-02 2.0726E-03 8.9245E-02 2.5660E-03   0.1218 2.6861E-03   0.1749 4.7473E-03 SSTM1SAGE1 J052413.39-682957.2   2.4254   0.0044   0.7680 3.0912E-03 SSTM2SAGECC J052413.93-683002.9  -2.8990   0.0162  11230.0000   167.7000 SSTM3SAGECC J052413.51-682946.9  -5.2210   0.0234  19610.0000  421.6000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1300 -99.0000    -99. 0
105  105                     -99     CAGB 81.1890 -69.2682 22425344 40159       Kemper  99.9990  99.9990  21.0980   0.1100  17.5490 5.2100E-02  14.5020   0.0390 OGLE-LMC-LPV-52434  18.6320  15.8150   1.4880   402.8000 2MASS J05244540-6916053  12.2610   0.0240  10.9040   0.0260   9.9270   0.0210 05244540-6916054  13.4200   0.0200  12.0300   0.0200  99.9900   9.9900 SSTISAGEMA J052445.38-691605.3   9.0558   0.0461   8.5638   0.0291   8.1218   0.0214   7.8372   0.0177 6.7025E-02 2.8467E-03 6.7460E-02 1.8074E-03   0.0649 1.2780E-03   0.0476 7.7711E-04 SSTM1SAGE1 J052445.28-691605.3   7.0507   0.0160   0.0108 1.6017E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9700 -99.0000    -99. 0
106  106            LHA 120-S 33     YSO4 81.2411 -67.4162 22425600 40159       Kemper  14.3380   0.0330  14.7740   0.0140  14.6720 5.3100E-02  14.3360   0.0320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05245787-6724583  13.9160   0.0300  13.2750   0.0280  12.5130   0.0300 05245787-6724583  13.9100   0.0100  13.3300   0.0100  12.4600   0.0100 SSTISAGEMA J052457.85-672458.3  10.9998   0.0285  10.4371   0.0215   9.9785   0.0278   9.3643   0.0244 1.1185E-02 2.9332E-04 1.2015E-02 2.3820E-04   0.0117 2.9995E-04   0.0117 2.6205E-04 SSTM1SAGE1 J052457.81-672458.4   7.6528   0.0254   0.0062 1.4553E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1100 -99.0000    -99. 0
107  107                 HV 5829    RVTau 81.3312 -70.9028 24314368 40159       Kemper  16.3100   0.0370  15.4500   0.0350  14.9730 2.1100E-02  14.2760   0.0300 OGLE-LMC-T2CEP-119  15.2250  14.3910   0.6750    33.8251 2MASS J05251947-7054100  14.2210   0.0300  13.8290   0.0380  13.4590   0.0440 05251950-7054099  13.9900   0.0100  13.5700   0.0100  13.2500   0.0200 SSTISAGEMA J052519.48-705410.0  10.8944   0.0241  10.1176   0.0216   9.4927   0.0217   8.6594   0.0209 1.2325E-02 2.7359E-04 1.6125E-02 3.2072E-04   0.0184 3.6708E-04   0.0223 4.2904E-04 SSTM1SAGE1 J052519.49-705409.8   6.5908   0.0147   0.0166 2.2443E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7600 -99.0000    -99. 0
108  108                     -99     YSO1 81.4439 -66.2365 24319744 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05254650-6614113  99.9990  99.9990  15.4600   0.1300  12.9230   0.0350 05254653-6614114  17.8100   0.0700  15.9200   0.0400  13.3500   0.0200 SSTISAGEMA J052546.51-661411.5   9.9250   0.0244   8.7547   0.0300   7.8973   0.0194   6.8831   0.0186 3.0100E-02 6.7525E-04 5.6580E-02 1.5650E-03   0.0798 1.4265E-03   0.1146 1.9603E-03 SSTM1SAGE1 J052546.49-661411.7   2.8880   0.0049   0.5016 2.2652E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.443447-66.236306  81.4434 -66.2363   1765.0000   157.1000   1335.0000   154.0000    773.1000    84.9300    266.3000   95.0900   339.5000   70.8500  -6.5900 -99.0000    -99. 0
109  109                     -99     YSO4 81.5557 -68.7876 24315904 40159       Kemper  20.2940   0.2300  19.2890   0.1390  17.9130 1.3010E-01  17.1890   0.2040               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05261341-6847149  15.6560   0.0450  14.9680   0.0460  14.1410   0.0380 05261341-6847150  15.7700   0.0500  15.1800   0.0400  14.3300   0.0400 SSTISAGEMA J052613.39-684715.0  12.3811   0.0662  11.5876   0.0263  10.2020   0.0397   8.1825   0.0200 3.1340E-03 1.9116E-04 4.1640E-03 1.0086E-04   0.0095 3.4910E-04   0.0346 6.3773E-04 SSTM1SAGE1 J052613.43-684714.8   3.6802   0.0056   0.2418 1.2386E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.556129-68.788005  81.5561 -68.7880    809.3000    67.9600    551.7000    69.6500    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3500 -99.0000    -99. 0
110  110                     -99     OAGB 81.5838 -69.6507 22426112 40159       Kemper  21.3300   0.5270  19.6930   0.1740  17.6410 5.1100E-02  14.2160   0.1990 OGLE-LMC-LPV-55565  17.8480  14.2340   0.3920   810.2000 2MASS J05262011-6939022  12.2620   0.0230  11.3810   0.0210  11.1010   0.0230 05262010-6939022  12.1500   0.0100  11.3000   0.0100  10.9600   0.0100 SSTISAGEMA J052620.10-693902.1  10.6466   0.0228  10.8163   0.0227  10.5397   0.0229  10.2199   0.0250 1.5485E-02 3.2567E-04 8.4730E-03 1.7698E-04   0.0070 1.4745E-04   0.0053 1.2194E-04 SSTM1SAGE1 J052620.11-693902.3   8.2993   0.0325   0.0034 1.0281E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3600  -4.1000   2828. 0
111  111                 HV 2522    OPAGB 81.6134 -66.7163 27038208 40159       Kemper  15.6680   0.0270  15.5290   0.0300  14.6910 1.5100E-02  14.0140   0.0250               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05262725-6642586  13.5850   0.0300  13.1440   0.0330  12.7420   0.0290 05262723-6642588  13.7100   0.0100  13.3300   0.0100  13.0100   0.0200 SSTISAGEMA J052627.23-664258.7  11.1513   0.0200  10.2875   0.0177   9.4918   0.0237   8.5230   0.0161 9.7280E-03 1.7951E-04 1.3790E-02 2.2490E-04   0.0184 4.0102E-04   0.0253 3.7408E-04 SSTM1SAGE1 J052627.23-664258.6   6.5213   0.0144   0.0177 2.3457E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0500 -99.0000    -99. 0
113  113                     -99    OPAGB 81.7794 -70.3339 22426624 40159       Kemper  14.9810   0.0480  15.7930   0.0510  15.7300 4.2100E-02  15.7680   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05270711-7020021  15.5000   0.0200  14.8700   0.0200  13.6700   0.0200 SSTISAGEMA J052707.10-702001.9  11.4401   0.0314  10.6859   0.0289  10.1728   0.0222   9.4875   0.0206 7.4560E-03 2.1570E-04 9.5545E-03 2.5454E-04   0.0098 2.0088E-04   0.0104 1.9733E-04 SSTM1SAGE1 J052707.04-702002.2   7.5634   0.0201   0.0068 1.2505E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.1700 -99.0000    -99. 0
114  114                     -99     YSO3 81.8468 -71.4071 22426880 40159       Kemper  20.4950   0.2070  21.0320   0.1360  20.2650 1.0110E-01  19.0490   0.0710               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05272312-7124264  17.3300   0.1210  99.9990  99.9990  15.9070   0.1420 05272316-7124262  17.7100   0.0500  16.9400   0.0600  16.1800   0.0900 SSTISAGEMA J052723.14-712426.3  13.8504   0.0865  13.4509   0.0384  11.0176   0.0394   9.1692   0.0360 8.0980E-04 6.4486E-05 7.4850E-04 2.6504E-05   0.0045 1.6352E-04   0.0140 4.6259E-04 SSTM1SAGE1 J052723.14-712426.3   4.0678   0.0054   0.1692 8.4494E-04 SSTM2SAGECC J052723.32-712426.8   0.2900   0.0368    595.7000    20.1900                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J81.844834-71.40723  81.8448 -71.4072    568.0000    47.4100    398.6000    51.5400    316.0000    24.5500    132.4000   27.3400   -99.0000  -99.0000  -3.9400 -99.0000    -99. 0
115  115           LHA 120-N 145    OPAGB 81.8986 -69.1489 22427136 40159       Kemper  15.8970   0.0460  16.6510   0.0970  16.4080 4.6100E-02  15.5630   0.0280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05273566-6908563  15.0620   0.0480  14.4700   0.0570  12.8850   0.0260 05273566-6908563  14.9700   0.0200  14.3500   0.0200  12.8300   0.0200 SSTISAGEMA J052735.63-690856.3   9.9524   0.0275   8.7604   0.0255   7.7873   0.0184   6.5731   0.0155 2.9350E-02 7.4303E-04 5.6285E-02 1.3222E-03   0.0883 1.4991E-03   0.1524 2.1705E-03 SSTM1SAGE2 J052735.66-690856.4   4.1367   0.0130   0.1588 1.9060E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8200 -99.0000    -99. 0
116  116                 HV 2551      RSG 81.9113 -69.4792 22427392 40159       Kemper  16.6200   0.0370  14.5390   0.0370  12.5800 1.8910E-01  10.6440   0.1490               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05273859-6928440   9.3330   0.0230   8.5170   0.0420   8.2180   0.0220 05273863-6928439  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052738.58-692843.9   8.0244   0.0326   8.1884   0.0284   7.9740   0.0196   7.7989   0.0205 1.7330E-01 5.2076E-03 9.5325E-02 2.4912E-03   0.0743 1.3411E-03   0.0493 9.2964E-04 SSTM1SAGE1 J052738.53-692843.9   5.8826   0.0098   0.0318 2.8768E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3300  -7.2000   3337. 0
117  117               W61 11-16      RSG 81.9151 -69.1504 22427648 40159       Kemper  13.1230   0.0100  13.3340   0.0100  12.1860 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05273964-6909012   9.0560   0.0210   8.2530   0.0630   7.9700   0.0270 05273966-6909014  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052739.63-690901.4   7.6990   0.0270   7.9182   0.0289   7.7001   0.0212   7.6028   0.0196 2.3385E-01 5.8164E-03 1.2225E-01 3.2573E-03   0.0956 1.8691E-03   0.0590 1.0666E-03 SSTM1SAGE1 J052739.53-690901.3   7.3968   0.0225   0.0079 1.6346E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7000  -7.8700   3869. 0
118  118                     -99    OPAGB 81.9484 -71.8147 22427904 40159       Kemper  13.6380   0.0300  14.3430   0.0290  14.2430 2.4100E-02  13.8150   0.0320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05274762-7148526  13.4830   0.0290  12.7480   0.0290  11.7680   0.0280 05274764-7148528  13.4700   0.0100  12.8000   0.0100  11.8600   0.0200 SSTISAGEMA J052747.62-714852.8  10.0598   0.0279   9.3927   0.0193   8.8841   0.0243   8.1316   0.0176 2.6585E-02 6.8274E-04 3.1440E-02 5.5890E-04   0.0321 7.1879E-04   0.0363 5.8904E-04 SSTM1SAGE1 J052747.58-714853.0   6.0442   0.0087   0.0274 2.2053E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6900 -99.0000    -99. 0
119  119      SHV 0528350-701014     CAGB 82.0246 -70.1317 22428160 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-59143  17.8910  14.3380   0.8080   476.3000 2MASS J05280591-7007535  12.3360   0.0230  10.9720   0.0240   9.9860   0.0200 05280592-7007536  12.0500   0.0200  10.8000   0.0200  99.9900   9.9900 SSTISAGEMA J052805.91-700753.4   8.9374   0.0262   8.8431   0.0307   8.7538   0.0228   8.2992   0.0191 7.4750E-02 1.8041E-03 5.2155E-02 1.4743E-03   0.0362 7.6017E-04   0.0311 5.4598E-04 SSTM1SAGE1 J052805.90-700753.7   6.5315   0.0128   0.0175 2.0612E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0300 -99.0000    -99. 0
120  120                     -99     CAGB 82.1076 -69.7799 22428416 40159       Kemper  20.5850   0.3130  17.2660   0.0950  15.8630 5.1100E-02  13.3700   0.0770 OGLE-LMC-LPV-59817  16.2340  13.7150   0.0710   133.4800 2MASS J05282581-6946474  11.8450   0.0230  10.8330   0.0250  10.4000   0.0210 05282582-6946474  11.9600   0.0200  10.9800   0.0100  10.4800   0.0200 SSTISAGEMA J052825.81-694647.3   9.8876   0.0196   9.9267   0.0224   9.7726   0.0256   9.3681   0.0305 3.1155E-02 5.6311E-04 1.9225E-02 3.9670E-04   0.0142 3.3403E-04   0.0116 3.2600E-04 SSTM1SAGE1 J052825.80-694647.5   8.8977   0.0501   0.0020 9.1368E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9000 -99.0000    -99. 0
121  121         IRAS 05298-6957     OAGB 82.3526 -69.9206 27084288 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05292463-6955136  99.9990  99.9990  99.9990  99.9990  11.3820   0.0340 05292464-6955138  15.5500   0.0200  12.5800   0.0100  99.9900   9.9900 SSTISAGEMA J052924.60-695513.6   7.6008   0.0349   6.8285   0.0251   6.1157   0.0242   5.2034   0.0279 2.5600E-01 8.2180E-03 3.3355E-01 7.7245E-03   0.4116 9.1628E-03   0.5382 1.3844E-02 SSTM1SAGE1 J052924.58-695513.7   2.1899   0.0041   0.9540 3.5749E-03 SSTM2SAGECC J052924.58-695515.9   2.1140   0.1334    111.0000    13.5700                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8000  -7.7400   2673. 0
122  122                 HV 5879      RSG 82.4783 -69.0711 22428672 40159       Kemper  15.8930   0.0400  14.4040   0.0100  12.5460 0.0000E+00  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05295474-6904156   9.4200   0.0260   8.6880   0.0360   8.4060   0.0190 05295476-6904157  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052954.73-690415.7   8.2399   0.0304   8.3816   0.0284   8.1507   0.0200   7.9112   0.0180 1.4210E-01 3.9776E-03 7.9785E-02 2.0839E-03   0.0632 1.1635E-03   0.0444 7.3480E-04 SSTM1SAGE1 J052954.72-690415.6   6.8030   0.0147   0.0136 1.8409E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3000  -7.2600   3432. 0
123  123              SP77 46-50      RSG 82.5194 -68.7914 22428928 40159       Kemper  17.0930   0.0900  14.8940   0.0100  12.9760 0.0000E+00  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05300459-6847288   9.8040   0.0240   9.0320   0.0230   8.7690   0.0240 05300459-6847288  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053004.56-684728.8   8.5798   0.0348   8.7976   0.0292   8.5809   0.0221   8.4073   0.0198 1.0390E-01 3.3318E-03 5.4390E-02 1.4614E-03   0.0425 8.6567E-04   0.0281 5.1198E-04 SSTM1SAGE1 J053004.58-684728.7   7.4203   0.0181   0.0077 1.2850E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.9100  -6.8400   3360. 0
124  124      SHV 0530472-690607     OAGB 82.6150 -69.0664 22429184 40159       Kemper  21.6490   0.4840  20.4730   0.0870  20.0050 1.7010E-01  14.9370   0.0270 OGLE-LMC-LPV-63816  17.2430  14.3980   1.5230   213.5000 2MASS J05302752-6903582  12.4630   0.0250  11.7570   0.0270  11.4550   0.0260 05302754-6903582  12.6900   0.0200  11.9300   0.0100  11.4800   0.0200 SSTISAGEMA J053027.49-690358.3  10.9042   0.0281  10.7852   0.0233  10.5682   0.0331  10.3552   0.0249 1.2215E-02 3.1601E-04 8.7190E-03 1.8717E-04   0.0068 2.0778E-04   0.0047 1.0717E-04 SSTM1SAGE1 J053027.56-690358.1   9.6377   0.1292   0.0010 1.1910E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9000  -4.0100   2673. 0
125  125         IRAS 05315-7145     CAGB 82.6853 -71.7167 22429440 40159       Kemper  20.4910   0.2230  19.1020   0.1650  17.7390 4.4100E-02  16.4040   0.0330               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05304471-7142593  15.3480   0.0300  14.6580   0.0350  14.5000   0.0520 05304474-7142594  15.4300   0.0100  14.8000   0.0100  14.6000   0.0200 SSTISAGEMA J053044.10-714300.6  13.8853   0.0322  12.1979   0.0381  10.2240   0.0232   7.8401   0.0211 7.8420E-04 2.3271E-05 2.3735E-03 8.3220E-05   0.0094 1.9985E-04   0.0474 9.2010E-04 SSTM1SAGE1 J053044.09-714300.9   2.7601   0.0043   0.5643 2.2600E-03 SSTM2SAGECC J053044.28-714302.9   1.1690   0.0259    265.1000     6.3290                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J82.683128-71.716888  82.6831 -71.7169    132.3000    17.8400    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9200 -99.0000    -99. 0
126  126 2MASS J05304499-6821289     CAGB 82.6875 -68.3581 22429696 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-64345  19.6600  16.3200   1.6940   425.5000 2MASS J05304499-6821289  99.9990  99.9990  12.6340   0.0430  11.1400   0.0260 05304497-6821291  14.5400   0.0200  12.7100   0.0200  11.2000   0.0200 SSTISAGEMA J053045.01-682129.1   9.0119   0.0393   8.6294   0.0294   8.2556   0.0211   7.7686   0.0184 6.9790E-02 2.5244E-03 6.3505E-02 1.7209E-03   0.0573 1.1138E-03   0.0507 8.6053E-04 SSTM1SAGE1 J053044.95-682129.3   7.1892   0.0157   0.0095 1.3785E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6800 -99.0000    -99. 0
127  127       NGC 2004 Robb B45      RSG 82.6950 -67.2825 22429952 40159       Kemper  16.5910   0.1620  15.0950   0.0970  13.4230 5.9000E-02   9.5100   0.1150               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05304681-6716572  10.7560   0.0270  10.0080   0.0250   9.7710   0.0250 05304684-6716571  10.7500   0.0200  10.0100   0.0200  99.9900   9.9900 SSTISAGEMA J053046.81-671657.2   9.6402   0.0444   9.8187   0.0270   9.6875   0.0318   9.7012   0.0317 3.9125E-02 1.6006E-03 2.1235E-02 5.2758E-04   0.0153 4.4973E-04   0.0085 2.4952E-04 SSTM1SAGE1 J053046.72-671657.2   9.3061   0.0704   0.0014 8.8072E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.0500  -6.5000   3430. 0
128  128      NGC 2004 Wes 18-13      RSG 82.7016 -67.2794 22430208 40159       Kemper  14.2030   0.0200  14.1540   0.0100  13.0760 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05304842-6716458   9.9760   0.0260   9.1470   0.0250   8.9100   0.0250 05304843-6716458  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053048.42-671645.8   8.7841   0.0340   8.9887   0.0321   8.7619   0.0245   8.6716   0.0229 8.6080E-02 2.6984E-03 4.5610E-02 1.3495E-03   0.0360 8.1244E-04   0.0221 4.6601E-04 SSTM1SAGE1 J053048.40-671645.8   7.7987   0.0222   0.0054 1.1148E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.7900  -6.9100   3863. 0
129  129       NGC 2004 Wes 6-14      RSG 82.7178 -67.2929 22430464 40159       Kemper  14.8430   0.0300  14.2840   0.0100  12.8560 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05305228-6717344   9.8650   0.0220   9.0400   0.0220   8.8270   0.0210 05305230-6717344   9.7500   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053052.28-671734.4   8.6293   0.0246   8.7696   0.0318   8.5971   0.0212   8.4347   0.0215 9.9270E-02 2.2485E-03 5.5810E-02 1.6354E-03   0.0419 8.1781E-04   0.0274 5.4317E-04 SSTM1SAGE1 J053052.25-671734.2   6.8102   0.0148   0.0135 1.8483E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8900  -6.9200   3650. 0
130  130                     -99     OAGB 82.8685 -70.1743 22430720 40159       Kemper  99.9990  99.9990  21.3530   0.2170  17.4850 9.4100E-02  14.2440   0.0440 OGLE-LMC-LPV-65660  17.5270  14.3930   0.5210   392.6000 2MASS J05312844-7010271  12.4210   0.0300  11.2730   0.0290  10.4510   0.0250 05312845-7010272  12.6900   0.0300  11.4500   0.0200  10.6100   0.0300 SSTISAGEMA J053128.44-701027.1   9.6033   0.0324   9.2865   0.0219   8.8086   0.0215   7.8981   0.0193 4.0480E-02 1.2077E-03 3.4670E-02 6.9924E-04   0.0345 6.8312E-04   0.0450 7.9908E-04 SSTM1SAGE1 J053128.47-701027.1   5.7991   0.0098   0.0343 3.1152E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7200  -4.7300   2673. 0
131  131        MACHO 82.8405.15    RVTau 82.9625 -69.1962 22430976 40159       Kemper  14.7450   0.1290  14.7810   0.0260  14.2990 3.5100E-02  13.8620   0.0390 OGLE-LMC-T2CEP-147  14.3910  13.6780   0.2620    46.7958 2MASS J05315099-6911463  13.1140   0.0300  12.8840   0.0340  12.5690   0.0320 05315100-6911464  13.4900   0.0200  13.1500   0.0100  12.9500   0.0100 SSTISAGEMA J053150.98-691146.4  11.0540   0.0286   9.9079   0.0213   8.8719   0.0212   7.5596   0.0193 1.0640E-02 2.8011E-04 1.9560E-02 3.8414E-04   0.0325 6.3327E-04   0.0614 1.0933E-03 SSTM1SAGE1 J053150.99-691146.4   4.8432   0.0057   0.0828 4.3592E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6200 -99.0000    -99. 0
132  132                KDM 4665     CAGB 82.9958 -72.7434 22431232 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05315893-7244360  12.5910   0.0280  11.5270   0.0280  11.1310   0.0250              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J053158.92-724436.0  10.6030   0.0243  10.6596   0.0249  10.4541   0.0253  10.2037   0.0262 1.6120E-02 3.6148E-04 9.7880E-03 2.2465E-04   0.0076 1.7617E-04   0.0054 1.2977E-04 SSTM1SAGE1 J053158.98-724436.5   9.3431   0.0749   0.0013 9.0596E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9300 -99.0000    -99. 0
133  133                     -99     STAR 83.0280 -70.1736 22431488 40159       Kemper  99.9990  99.9990  18.4810   0.0540  16.9520 9.2100E-02  13.6710   0.0490 OGLE-LMC-LPV-66766  16.6180  13.6120   0.0850   123.9900 2MASS J05320670-7010248  11.7380   0.0260  10.8070   0.0250  10.5360   0.0230 05320671-7010248  11.7900   0.0200  10.8900   0.0200  10.5800   0.0200 SSTISAGEMA J053206.70-701024.8  10.3599   0.0237  10.4411   0.0182  10.2679   0.0275  10.2121   0.0236 2.0165E-02 4.3984E-04 1.1970E-02 2.0046E-04   0.0090 2.2727E-04   0.0053 1.1611E-04 SSTM1SAGE1 J053206.65-701024.7  10.0858   0.2016   0.0007 1.2300E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7700  -4.6100   2912. 0
134  134                     -99      RSG 83.0778 -67.5295 22431744 40159       Kemper  13.0430   0.0100  13.4940   0.0100  12.6960 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05321865-6731459   9.7040   0.0230   8.9390   0.0250   8.6430   0.0250 05321866-6731459  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053218.64-673145.9   8.4659   0.0251   8.6423   0.0280   8.4471   0.0199   8.3782   0.0178 1.1540E-01 2.6643E-03 6.2750E-02 1.6171E-03   0.0481 8.8266E-04   0.0289 4.7297E-04 SSTM1SAGE1 J053218.60-673145.9   7.8409   0.0245   0.0052 1.1839E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.0700  -7.3400   4200. 0
135  135     NGC 2011 SAGE IRS 1      RSG 83.0805 -67.5223 22432000 40159       Kemper  99.9990  99.9990  14.9550   0.0790  12.6190 1.0800E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05321933-6731205   9.2610   0.0240   8.3780   0.0330   8.0480   0.0290 05321934-6731205  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053219.33-673120.5   7.8102   0.0287   7.8142   0.0223   7.4670   0.0174   6.9410   0.0158 2.1110E-01 5.5771E-03 1.3455E-01 2.7680E-03   0.1186 1.8964E-03   0.1086 1.5813E-03 SSTM1SAGE1 J053219.34-673120.6   5.2012   0.0064   0.0596 3.4954E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5400  -7.4100   3224. 0
136  136                KDM 4718     CAGB 83.1105 -73.1686 22432256 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05322652-7310068  12.1680   0.0240  11.0220   0.0250  10.4500   0.0200              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J053226.51-731006.8   9.8638   0.0256  10.0282   0.0222   9.9780   0.0286   9.5595   0.0261 3.1845E-02 7.5144E-04 1.7510E-02 3.5849E-04   0.0117 3.0890E-04   0.0097 2.3435E-04 SSTM1SAGE1 J053226.37-731007.2   9.2569   0.0726   0.0014 9.5113E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5300 -99.0000    -99. 0
137  137                  RP 774     YSO4 83.1655 -69.5137 24318208 40159       Kemper  18.4190   0.0620  18.7810   0.0730  17.9160 1.0610E-01  17.4040   0.0770               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05323970-6930496  16.9700   0.1220  16.0390   0.1020  14.9300   0.0710 05323969-6930495  17.0000   0.0300  16.2900   0.0300  15.0100   0.0300 SSTISAGEMA J053239.68-693049.4  12.1785   0.0539  11.3317   0.0315  10.3154   0.0484   8.9289   0.0463 3.7770E-03 1.8751E-04 5.2705E-03 1.5279E-04   0.0086 3.8359E-04   0.0174 7.4211E-04 SSTM1SAGE1 J053239.67-693049.6   5.3398   0.0096   0.0524 4.6500E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.0000 -99.0000    -99. 0
138  138                     -99      GAL 83.2224 -66.1243 22432768 40159       Kemper  20.3240   0.1420  20.6510   0.0520  20.1440 4.8100E-02  19.4660   0.0670               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05325336-6607276  18.9800   0.1600  18.0300   0.1700  16.7100   0.1800 SSTISAGEMA J053253.36-660727.8  14.7898   0.0444  13.9667   0.0453  12.9794   0.0626  11.8793   0.0369 3.4090E-04 1.3948E-05 4.6545E-04 1.9413E-05   0.0007 4.2668E-05   0.0011 3.9119E-05 SSTM1SAGE1 J053253.36-660727.9   7.2441   0.0185   0.0091 1.5472E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4000 -99.0000    -99. 0
139  139                KDM 4774     CAGB 83.2291 -67.6131 22433024 40159       Kemper  19.4810   0.0940  18.1770   0.0240  16.2810 7.7100E-02  13.6160   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05325500-6736471  11.9430   0.0240  10.8860   0.0230  10.4110   0.0210 05325500-6736471  11.9000   0.0200  10.9200   0.0200  10.4700   0.0300 SSTISAGEMA J053254.99-673647.2   9.8128   0.0217   9.8010   0.0165   9.5324   0.0227   9.1324   0.0225 3.3375E-02 6.6565E-04 2.1585E-02 3.2784E-04   0.0177 3.7062E-04   0.0144 2.9904E-04 SSTM1SAGE1 J053255.03-673646.9   8.2731   0.0308   0.0035 9.9934E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8800 -99.0000    -99. 0
140  140             MSX LMC 736     CAGB 83.2786 -70.5095 24314112 40159       Kemper  99.9990  99.9990  19.3390   0.1580  18.7440 1.6800E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05330680-7030348  13.7620   0.0230  13.0540   0.0320  12.4630   0.0290 05330688-7030336  17.8600   0.1300  99.9900   9.9900  14.0800   0.0400 SSTISAGEMA J053306.86-703033.9   9.9564   0.0246   8.5741   0.0305   7.4169   0.0190   6.3789   0.0243 2.9240E-02 6.6298E-04 6.6820E-02 1.8800E-03   0.1242 2.1673E-03   0.1823 4.0863E-03 SSTM1SAGE1 J053306.82-703034.1   4.4096   0.0054   0.1235 6.1663E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5600 -99.0000    -99. 0
141  141                     -99     CAGB 83.3275 -66.0111 22433280 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05331859-6600401  15.1350   0.0420  13.3100   0.0350  11.7620   0.0240 05331859-6600402  14.0600   0.0200  12.4900   0.0100  11.0200   0.0200 SSTISAGEMA J053318.58-660040.2   9.5919   0.0277   9.0043   0.0273   8.4839   0.0222   7.8857   0.0199 4.0905E-02 1.0432E-03 4.4960E-02 1.1317E-03   0.0465 9.4937E-04   0.0455 8.3416E-04 SSTM1SAGE1 J053318.58-660040.3   6.8073   0.0150   0.0136 1.8688E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1800 -99.0000    -99. 0
142  142                     -99     OAGB 83.4300 -70.9892 22433536 40159       Kemper  16.7990   0.0610  15.8560   0.0710  14.7750 5.7100E-02  12.0430   0.1460 OGLE-LMC-LPV-69535  15.2900  12.6170   0.0790   106.0200 2MASS J05334325-7059209  10.8930   0.0320   9.9520   0.0320   9.6460   0.0260 05334324-7059211  10.9000   0.0200   9.9900   0.0300  99.9900   9.9900 SSTISAGEMA J053343.27-705921.1   9.4147   0.0445   9.5687   0.0201   9.3835   0.0286   9.3272   0.0251 4.8160E-02 1.9756E-03 2.6735E-02 4.9501E-04   0.0203 5.3518E-04   0.0121 2.7874E-04 SSTM1SAGE1 J053343.28-705921.7   8.5312   0.0370   0.0028 9.4451E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8300  -5.7900   3418. 0
143  143                     -99     OAGB 83.4334 -70.9837 22433792 40159       Kemper  18.7200   0.0890  17.5610   0.1100  16.6600 1.5210E-01  13.2430   0.0440 OGLE-LMC-LPV-69554  16.5730  13.3920   0.3530   147.8900 2MASS J05334396-7059017  11.4950   0.0240  10.5560   0.0220  10.2250   0.0230 05334397-7059018  11.5000   0.0200  10.6200   0.0200  10.3300   0.0300 SSTISAGEMA J053343.98-705901.9  10.0690   0.0260  10.1484   0.0219   9.9533   0.0238   9.8557   0.0298 2.6360E-02 6.3057E-04 1.5675E-02 3.1684E-04   0.0120 2.6262E-04   0.0074 2.0356E-04 SSTM1SAGE1 J053343.89-705902.1   8.5116   0.0349   0.0028 9.0728E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0900  -5.0200   3209. 0
144  144           LHA 120-N 151      CPN 83.4458 -68.6123 22434048 40159       Kemper  15.7530   0.0340  16.1810   0.0200  14.9270 2.6100E-02  16.6310   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05334697-6836442  15.6390   0.0390  15.1700   0.0480  13.9790   0.0420 05334697-6836442  15.6300   0.0200  15.2300   0.0100  14.0300   0.0200 SSTISAGEMA J053346.97-683644.2  11.9190   0.0363  11.2988   0.0295   9.3382   0.0247   7.3326   0.0184 4.7970E-03 1.6060E-04 5.4330E-03 1.4751E-04   0.0212 4.8147E-04   0.0757 1.2799E-03 SSTM1SAGE1 J053346.99-683644.3   3.9877   0.0046   0.1822 7.6403E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4100 -99.0000    -99. 0
144 4551           LHA 120-N 151      CPN 83.4458 -68.6123 25993984 50338     Matsuura  15.7530   0.0340  16.1810   0.0200  14.9270 2.6100E-02  16.6310   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05334697-6836442  15.6390   0.0390  15.1700   0.0480  13.9790   0.0420 05334697-6836442  15.6300   0.0200  15.2300   0.0100  14.0300   0.0200 SSTISAGEMA J053346.97-683644.2  11.9190   0.0363  11.2988   0.0295   9.3382   0.0247   7.3326   0.0184 4.7970E-03 1.6060E-04 5.4330E-03 1.4751E-04   0.0212 4.8147E-04   0.0757 1.2799E-03 SSTM1SAGE1 J053346.99-683644.3   3.9877   0.0046   0.1822 7.6403E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2700 -99.0000    -99. 0
145  145                     -99     CAGB 83.6727 -69.4419 22434304 40159       Kemper  99.9990  99.9990  22.7780   0.4470  20.7160 1.0710E-01  14.8570   0.0400 OGLE-LMC-LPV-71117  21.6540  17.7280   1.8200   503.4000 2MASS J05344142-6926307  12.4650   0.0210  10.9920   0.0220   9.9110   0.0250 05344142-6926307  14.8800   0.0100  12.7800   0.0100  11.0200   0.0200 SSTISAGEMA J053441.40-692630.6   9.0034   0.0357   8.2904   0.0274   7.7800   0.0178   7.2820   0.0175 7.0340E-02 2.3114E-03 8.6770E-02 2.1915E-03   0.0889 1.4577E-03   0.0793 1.2818E-03 SSTM1SAGE1 J053441.36-692630.6   6.7395   0.0159   0.0144 2.1154E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9700 -99.0000    -99. 0
146  146             SHP LMC 256      UNK 83.6842 -67.6307 22434560 40159       Kemper  15.0510   0.0300  15.9990   0.0210  15.5860 1.9100E-02  15.2260   0.0280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05344416-6737501  14.5120   0.0300  14.2010   0.0380  13.5510   0.0370 05344418-6737501  14.5100   0.0200  14.2400   0.0200  13.5700   0.0200 SSTISAGEMA J053444.17-673750.1  11.4938   0.0186  10.5433   0.0206   9.6996   0.0176   8.8145   0.0191 7.0960E-03 1.2127E-04 1.0895E-02 2.0674E-04   0.0152 2.4636E-04   0.0193 3.4066E-04 SSTM1SAGE1 J053444.17-673750.5   6.0600   0.0120   0.0270 2.9785E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5300 -99.0000    -99. 0
147  147                 HV 2700      RSG 83.8292 -67.0388 22434816 40159       Kemper  16.8500   0.0430  15.2330   0.0150  12.7590 1.1900E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05351891-6702196   9.5410   0.0260   8.7060   0.0270   8.3360   0.0270 05351891-6702196  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053518.91-670219.5   7.9754   0.0226   8.0378   0.0285   7.7561   0.0176   7.3818   0.0159 1.8130E-01 3.7667E-03 1.0950E-01 2.8768E-03   0.0908 1.4710E-03   0.0724 1.0607E-03 SSTM1SAGE1 J053518.87-670219.8   4.9458   0.0060   0.0754 4.1404E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.2700  -7.1600   3262. 0
148  148                     -99     OAGB 83.9503 -70.5296 22435072 40159       Kemper  19.9000   0.1500  19.1010   0.2570  17.2750 4.2100E-02  14.0430   0.0420 OGLE-LMC-LPV-72897  17.5460  14.0060   0.2700   953.3000 2MASS J05354806-7031464  12.0570   0.0240  11.1440   0.0260  10.7700   0.0230 05354806-7031465  12.0200   0.0200  11.1800   0.0100  10.7900   0.0200 SSTISAGEMA J053548.07-703146.6  10.5234   0.0242  10.6090   0.0237  10.4741   0.0269  10.2422   0.0229 1.7345E-02 3.8634E-04 1.0255E-02 2.2341E-04   0.0074 1.8382E-04   0.0052 1.0954E-04 SSTM1SAGE1 J053548.07-703146.8   8.7734   0.0444   0.0022 9.0784E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5300  -4.3900   3049. 0
149  149                     -99     YSO4 84.0100 -67.7548 22435328 40159       Kemper  20.0420   0.1470  19.6750   0.0310  19.3530 3.5100E-02  18.2530   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05360237-6745171  16.8750   0.0710  15.8140   0.0690  14.6030   0.0450 05360237-6745172  16.8500   0.0200  15.5500   0.0200  14.3100   0.0300 SSTISAGEMA J053602.36-674517.3  12.7959   0.0328  12.1166   0.0396  11.3288   0.0334  10.2672   0.0306 2.1390E-03 6.4715E-05 2.5580E-03 9.3238E-05   0.0034 1.0417E-04   0.0051 1.4288E-04 SSTM1SAGE1 J053602.38-674517.4   6.4694   0.0138   0.0185 2.3471E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.8000 -99.0000    -99. 0
150  150         IRAS 05370-7019    CPAGB 84.1356 -70.2941 24315648 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05363244-7017374  17.2500   0.1290  16.3030   0.1300  15.2070   0.0750 05363257-7017385  17.7600   0.0600  16.5000   0.0400  15.1700   0.0400 SSTISAGEMA J053632.56-701738.4  11.9287   0.0320  10.8400   0.0247   9.2037   0.0229   7.3987   0.0180 4.7540E-03 1.4028E-04 8.2895E-03 1.8887E-04   0.0239 5.0474E-04   0.0712 1.1802E-03 SSTM1SAGE1 J053632.59-701738.3   2.9640   0.0048   0.4677 2.0677E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8200 -99.0000    -99. 0
151  151                     -99      GAL 84.1451 -72.4497 22435584 40159       Kemper  20.4580   0.1980  19.9700   0.0930  18.4830 9.1100E-02  16.9530   0.1110               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05363479-7226585  15.5870   0.0340  14.7830   0.0420  13.8270   0.0350              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J053634.77-722658.6  12.2106   0.0349  11.4268   0.0350  10.7993   0.0264  10.1745   0.0285 3.6670E-03 1.1779E-04 4.8285E-03 1.5570E-04   0.0055 1.3377E-04   0.0055 1.4483E-04 SSTM1SAGE1 J053634.65-722658.3   6.6360   0.0144   0.0159 2.1074E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.3600 -99.0000    -99. 0
152  152                     -99     OAGB 84.2316 -68.1902 22436096 40159       Kemper  20.7050   0.1980  19.7010   0.0460  17.7150 4.0100E-02  13.9350   0.0390 OGLE-LMC-LPV-74445  18.1530  14.4750   0.4790   747.6000 2MASS J05365560-6811246  12.2410   0.0240  11.2850   0.0260  10.9530   0.0260 05365561-6811247  12.3900   0.0200  11.5200   0.0100  11.1300   0.0200 SSTISAGEMA J053655.60-681124.6  10.8004   0.0249  10.9664   0.0232  10.7211   0.0302  10.2986   0.0261 1.3440E-02 3.0764E-04 7.3785E-03 1.5763E-04   0.0059 1.6455E-04   0.0049 1.1844E-04 SSTM1SAGE1 J053655.48-681124.7   8.4215   0.0367   0.0031 1.0380E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3100  -4.1600   2900. 0
153  153                  RP 493      OPN 84.2922 -71.3872 22436352 40159       Kemper  16.6790   0.0350  17.4630   0.0320  17.5050 3.1100E-02  17.6750   0.0320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05371029-7123142  17.5830   0.1510  16.5780   0.1450  15.4250   0.0950 05371028-7123143  17.5900   0.0400  16.8700   0.0600  15.8100   0.0500 SSTISAGEMA J053710.26-712314.3  13.7760   0.0319  13.0148   0.0289  12.3931   0.0447  11.3885   0.0312 8.6730E-04 2.5499E-05 1.1185E-03 2.9765E-05   0.0013 5.2268E-05   0.0018 5.1939E-05 SSTM1SAGE1 J053710.24-712314.4   7.7497   0.0205   0.0057 1.0756E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.3100 -99.0000    -99. 0
154  154                     -99      GAL 84.3776 -67.6781 22436608 40159       Kemper  20.2920   0.1850  21.2410   0.1020  19.6980 6.1100E-02  17.9560   0.0510               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05373060-6740416  16.7010   0.0650  15.7670   0.0710  14.5070   0.0530 05373060-6740418  17.0200   0.0400  16.0100   0.0500  14.6900   0.0300 SSTISAGEMA J053730.59-674041.6  12.1825   0.0319  11.2632   0.0252  10.5079   0.0327   9.5746   0.0258 3.7630E-03 1.1052E-04 5.6140E-03 1.3047E-04   0.0072 2.1716E-04   0.0096 2.2852E-04 SSTM1SAGE1 J053730.62-674041.8   5.1424   0.0076   0.0629 4.3966E-04 SSTM2SAGECC J053730.66-674050.7   2.5820   0.1642     72.1600    10.8300                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.0200 -99.0000    -99. 0
155  155                KDM 5345      UNK 84.5986 -66.1501 22437120 40159       Kemper  99.9990  99.9990  21.0740   0.1740  17.8020 2.6100E-02  14.9830   0.1100               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05382360-6609003  13.1470   0.0280  11.9860   0.0270  11.3060   0.0250 05382360-6609003  13.0600   0.0200  11.9800   0.0100  11.3000   0.0100 SSTISAGEMA J053823.58-660900.3  10.1799   0.0224  10.0174   0.0206   9.6766   0.0290   9.0405   0.0213 2.3800E-02 4.9161E-04 1.7685E-02 3.3480E-04   0.0155 4.1392E-04   0.0157 3.0830E-04 SSTM1SAGE1 J053823.58-660900.4   7.7801   0.0227   0.0055 1.1568E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0200 -99.0000    -99. 0
156  156                     -99     CAGB 84.8748 -69.9656 22437376 40159       Kemper  99.9990  99.9990  21.4860   0.1360  20.4590 1.2410E-01  17.3080   0.0530 OGLE-LMC-LPV-77631  21.4200  17.2020   1.1770   398.5000 2MASS J05392998-6957557  14.2070   0.0460  12.4200   0.0340  10.9790   0.0230 05392999-6957558  15.4000   0.0200  13.4600   0.0100  11.8000   0.0100 SSTISAGEMA J053930.01-695755.8   9.3410   0.0334   8.7632   0.0304   8.2630   0.0226   7.7839   0.0203 5.1540E-02 1.5859E-03 5.6140E-02 1.5700E-03   0.0570 1.1861E-03   0.0500 9.3270E-04 SSTM1SAGE1 J053929.95-695755.9   7.0265   0.0163   0.0111 1.6621E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3000 -99.0000    -99. 0
157  157                HV 12631    RVTau 84.8876 -71.3652 22437632 40159       Kemper  16.3710   0.0370  15.5320   0.0320  15.1550 2.7100E-02  14.4490   0.0600               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393260-7121549  13.2350   0.0300  12.3770   0.0340  12.1770   0.0310 05393284-7121542  14.6000   0.0200  14.1400   0.0100  14.0100   0.0300 SSTISAGEMA J053932.79-712154.4  12.0411   0.0629  11.9807   0.0514  11.5331   0.0548  10.4107   0.0518 4.2865E-03 2.4841E-04 2.8990E-03 1.3713E-04   0.0028 1.4134E-04   0.0044 2.1214E-04 SSTM1SAGE1 J053932.74-712154.6   7.2484   0.0166   0.0090 1.3805E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.4900 -99.0000    -99. 0
158  158                     -99     YSO3 84.9267 -71.1791 22437888 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394249-7110445  99.9990  99.9990  99.9990  99.9990  14.9490   0.0670 05394250-7110446  18.4700   0.1100  17.1600   0.0900  14.9500   0.0300 SSTISAGEMA J053942.45-711044.5  12.0777   0.0390  11.1882   0.0300  10.1613   0.0238   8.9418   0.0219 4.1445E-03 1.4874E-04 6.0155E-03 1.6622E-04   0.0099 2.1761E-04   0.0172 3.4708E-04 SSTM1SAGE1 J053942.31-711044.8   5.9666   0.0101   0.0294 2.7464E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.925504-71.179175  84.9255 -71.1792    417.7000    41.4000    375.8000    55.6600    281.2000    30.5900    -99.0000  -99.0000   -99.0000  -99.0000  -2.5900 -99.0000    -99. 0
159  159               WOH G 449     OAGB 84.9394 -66.9694 22438144 40159       Kemper  19.8470   0.1060  17.6130   0.0710  16.3810 1.9100E-02  13.4410   0.0390               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394540-6658094  12.1100   0.0260  11.1490   0.0250  10.8690   0.0230 05394541-6658095  12.0300   0.0100  11.1700   0.0100  10.9100   0.0100 SSTISAGEMA J053945.40-665809.4  10.6230   0.0370  10.6001   0.0246  10.4191   0.0265   9.9056   0.0241 1.5825E-02 5.3932E-04 1.0340E-02 2.3467E-04   0.0078 1.9056E-04   0.0071 1.5708E-04 SSTM1SAGE1 J053945.38-665809.3   8.0685   0.0294   0.0042 1.1501E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6100  -4.4800   3226. 0
161  161        MACHO 81.9728.14    RVTau 85.0025 -69.7041 22438912 40159       Kemper  15.5890   0.1760  14.6880   0.0280  14.3120 3.2100E-02  13.4830   0.0680 OGLE-LMC-T2CEP-174  14.4570  13.6930   0.2750    46.8190 2MASS J05400050-6942146  13.2010   0.0290  12.6350   0.0280  12.0980   0.0290 05400049-6942146  13.1600   0.0200  12.7300   0.0100  12.1100   0.0100 SSTISAGEMA J054000.52-694214.6  10.3762   0.0275   9.5912   0.0221   8.9866   0.0280   8.2343   0.0279 1.9865E-02 5.0342E-04 2.6185E-02 5.3358E-04   0.0292 7.5382E-04   0.0330 8.4778E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5500 -99.0000    -99. 0
161 4703        MACHO 81.9728.14    RVTau 85.0025 -69.7041 33289472 50092       Gielen  15.5890   0.1760  14.6880   0.0280  14.3120 3.2100E-02  13.4830   0.0680 OGLE-LMC-T2CEP-174  14.4570  13.6930   0.2750    46.8190 2MASS J05400050-6942146  13.2010   0.0290  12.6350   0.0280  12.0980   0.0290 05400049-6942146  13.1600   0.0200  12.7300   0.0100  12.1100   0.0100 SSTISAGEMA J054000.52-694214.6  10.3762   0.0275   9.5912   0.0221   8.9866   0.0280   8.2343   0.0279 1.9865E-02 5.0342E-04 2.6185E-02 5.3358E-04   0.0292 7.5382E-04   0.0330 8.4778E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7400 -99.0000    -99. 0
162  162             MSX LMC 949    OPAGB 85.0617 -69.4804 22439424 40159       Kemper  16.6410   0.0370  17.1100   0.0360  16.7570 4.3100E-02  16.0330   0.0400               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05401481-6928490  15.3690   0.0770  14.5370   0.1030  12.9450   0.0340 05401481-6928491  15.3700   0.0200  14.6000   0.0100  13.0900   0.0100 SSTISAGEMA J054014.83-692849.1  10.0557   0.0288   8.7614   0.0326   7.7100   0.0206   6.3961   0.0249 2.6685E-02 7.0840E-04 5.6235E-02 1.6878E-03   0.0948 1.7962E-03   0.1794 4.1068E-03 SSTM1SAGE1 J054014.78-692849.3   2.7655   0.0043   0.5615 2.2292E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3300 -99.0000    -99. 0
163  163                   RP 85     YSO4 85.1398 -70.5447 22439680 40159       Kemper  19.2320   0.1350  19.7930   0.0740  18.6990 1.6810E-01  17.8060   0.0570               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05403354-7032409  16.7200   0.0500  16.0100   0.0500  15.2200   0.0600 SSTISAGEMA J054033.54-703240.8  12.9877   0.0344  12.1635   0.0252  10.7407   0.0237   8.9361   0.0162 1.7925E-03 5.6809E-05 2.4500E-03 5.6775E-05   0.0058 1.2672E-04   0.0173 2.5784E-04 SSTM1SAGE1 J054033.57-703241.0   4.7563   0.0062   0.0897 5.1199E-04 SSTM2SAGECC J054033.52-703240.7   1.3800   0.1012    218.2000    20.2900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.138687-70.544764  85.1387 -70.5448    430.4000    41.9400    375.5000    51.6400    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.4000 -99.0000    -99. 0
164  164                     -99     YSO3 85.2470 -70.7341 22439936 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05405936-7044026  99.9990  99.9990  16.3750   0.1190  14.8290   0.0610 05405932-7044026  99.9900   9.9900  16.8100   0.0700  15.1500   0.0500 SSTISAGEMA J054059.31-704402.5  11.9839   0.0487  10.6134   0.0320   9.5617   0.0303   8.3533   0.0216 4.5185E-03 2.0267E-04 1.0214E-02 3.0128E-04   0.0172 4.8016E-04   0.0296 5.8802E-04 SSTM1SAGE1 J054059.25-704402.5   3.8186   0.0044   0.2129 8.7171E-04 SSTM2SAGECC J054059.32-704359.6  -0.4784   0.0320   1209.0000    35.6300                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6000 -99.0000    -99. 0
165  165             MSX LMC 947     OAGB 85.2584 -70.7196 22440192 40159       Kemper  16.2920   0.0580  20.2930   0.0610  18.3800 5.9100E-02  13.0990   0.0840 OGLE-LMC-LPV-79341  16.8530  13.6270   2.9580   708.9000 2MASS J05410195-7043109  10.1380   0.0230   9.2490   0.0210   8.7810   0.0230 05410198-7043109  10.1500   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054101.93-704311.0   8.3179   0.0359   8.1110   0.0282   7.8839   0.0205   7.2134   0.0195 1.3225E-01 4.3748E-03 1.0237E-01 2.6632E-03   0.0808 1.5227E-03   0.0845 1.5185E-03 SSTM1SAGE1 J054101.94-704310.7   5.0168   0.0065   0.0706 4.2300E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.5400  -6.2900   2673. 0
166  166                     -99     OAGB 85.3107 -71.5434 22440448 40159       Kemper  17.7010   0.0420  17.4120   0.0370  16.3900 3.2100E-02  14.5800   0.0300               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05411457-7132359  13.2280   0.0240  12.2770   0.0240  11.9370   0.0240 05411457-7132359  13.2700   0.0100  12.3800   0.0100  12.0100   0.0100 SSTISAGEMA J054114.56-713236.0  11.2112   0.0228  10.7765   0.0218  10.2622   0.0288   9.4730   0.0237 9.2060E-03 1.9337E-04 8.7890E-03 1.7682E-04   0.0090 2.4000E-04   0.0105 2.3056E-04 SSTM1SAGE1 J054114.51-713236.2   7.5550   0.0185   0.0068 1.1608E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7500  -3.8600   3590. 0
167  167         IRAS 05416-6906     CAGB 85.3363 -69.0789 22440704 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05412075-6904438  99.9900   9.9900  99.9900   9.9900  16.9700   0.1800 SSTISAGEMA J054120.73-690443.6  12.4793   0.0410  10.1630   0.0194   8.3845   0.0229   6.7214   0.0162 2.8630E-03 1.0805E-04 1.5465E-02 2.7645E-04   0.0509 1.0732E-03   0.1330 1.9833E-03 SSTM1SAGE1 J054120.68-690443.6   3.7820   0.0045   0.2202 9.0606E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0100 -99.0000    -99. 0
168  168         IRAS 05421-7116     YSO1 85.3544 -71.2591 24315392 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05412515-7115326  16.4410   0.0670  15.4280   0.0690  14.2880   0.0490 05412509-7115324  99.9900   9.9900  16.4700   0.2200  99.9900   9.9900 SSTISAGEMA J054125.09-711532.6  12.2964   0.0708  11.6319   0.0331  10.4577   0.0462   9.2173   0.0772 3.3885E-03 2.2083E-04 3.9975E-03 1.2204E-04   0.0075 3.2119E-04   0.0133 9.4870E-04 SSTM1SAGE1 J054124.88-711532.8   3.3419   0.0050   0.3302 1.5115E-03 SSTM2SAGECC J054125.03-711533.3  -1.4880   0.0141   3062.0000    39.7700                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.354477-71.259229  85.3545 -71.2592   2257.0000   154.9000   2156.0000   149.0000   1034.0000    65.0700    500.6000   34.5600   296.6000   27.4100  -5.1300 -99.0000    -99. 0
169  169                W61 6-24      RSG 85.4893 -69.2052 22440960 40159       Kemper  14.2930   0.0200  14.0740   0.0100  12.8060 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05415741-6912182   9.8110   0.0230   9.0360   0.0260   8.7380   0.0230 05415741-6912182   9.7400   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054157.40-691218.1   8.5429   0.0261   8.6403   0.0303   8.4138   0.0192   8.1483   0.0221 1.0750E-01 2.5874E-03 6.2865E-02 1.7524E-03   0.0496 8.7791E-04   0.0357 7.2551E-04 SSTM1SAGE1 J054157.37-691218.1   6.8913   0.0142   0.0126 1.6419E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.9500  -7.0600   3800. 0
170  170         NGC 2100 Robb 4      RSG 85.5162 -69.2188 22441472 40159       Kemper  14.0630   0.0200  14.3540   0.0200  13.2960 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05420389-6913073  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054203.88-691307.3   8.5061   0.0250   8.6727   0.0305   8.3539   0.0171   7.9495   0.0269 1.1120E-01 2.5619E-03 6.1020E-02 1.7144E-03   0.0524 8.2533E-04   0.0429 1.0610E-03 SSTM1SAGE1 J054203.82-691307.3   6.3663   0.0117   0.0204 2.2026E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.9200  -7.0100   3700. 0
171  171 2MASS J05420676-6912312      RSG 85.5283 -69.2087 22441728 40159       Kemper  12.4230   0.0400  12.5640   0.0200  12.5660 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05420676-6912312   9.9770   0.0240   9.1500   0.0240   8.8070   0.0230 05420676-6912312   9.7200   0.0300   8.8500   0.0300  99.9900   9.9900 SSTISAGEMA J054206.76-691231.1   8.5424   0.0283   8.5609   0.0348   8.1943   0.0189   7.6321   0.0201 1.0755E-01 2.7998E-03 6.7640E-02 2.1668E-03   0.0607 1.0567E-03   0.0575 1.0643E-03 SSTM1SAGE1 J054206.74-691231.0   5.9444   0.0124   0.0300 3.4222E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.0500  -7.4700   4701. 0
172  172                W61 6-57      RSG 85.5416 -69.2247 22441984 40159       Kemper  17.9560   0.0760  16.0630   0.0360  13.9320 4.6100E-02  11.4710   0.0550               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05420995-6913288  10.0210   0.0260   9.1500   0.0220   8.8230   0.0230 05420996-6913288   9.8500   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054209.95-691328.7   8.4801   0.0245   8.5783   0.0268   8.2488   0.0191   7.7900   0.0186 1.1390E-01 2.5659E-03 6.6565E-02 1.6415E-03   0.0577 1.0171E-03   0.0497 8.5021E-04 SSTM1SAGE1 J054209.90-691328.8   6.0484   0.0107   0.0273 2.6860E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.6600  -6.5200   3192. 0
173  173               WOH G 494     OAGB 85.6272 -69.8159 22442240 40159       Kemper  18.6130   0.0990  17.5370   0.0320  15.7610 3.0100E-02  12.6080   0.1240 OGLE-LMC-LPV-80890  15.8760  12.7240   0.1300   169.8400 2MASS J05423054-6948574  10.8010   0.0220   9.8670   0.0240   9.5180   0.0210 05423054-6948574  10.8000   0.0200   9.7900   0.0300  99.9900   9.9900 SSTISAGEMA J054230.55-694857.3   9.3046   0.0351   9.4592   0.0216   9.2441   0.0270   9.0329   0.0278 5.3300E-02 1.7235E-03 2.9570E-02 5.8853E-04   0.0231 5.7328E-04   0.0158 4.0452E-04 SSTM1SAGE1 J054230.46-694857.1   8.6394   0.0410   0.0025 9.4894E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8100  -5.6700   3100. 0
174  174                 LM 2-42      OPN 85.6387 -70.4901 22442496 40159       Kemper  17.1190   0.1420  17.3350   0.1770  16.8250 9.8100E-02  16.2260   0.0500               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05423319-7029241  15.3040   0.0330  14.6920   0.0380  14.3160   0.0420 05423320-7029241  15.5700   0.0200  15.0000   0.0200  14.4500   0.0300 SSTISAGEMA J054233.17-702924.1  13.4185   0.0324  12.7749   0.0278  12.3778   0.0395  11.4510   0.0348 1.2055E-03 3.6014E-05 1.3950E-03 3.5729E-05   0.0013 4.6786E-05   0.0017 5.4735E-05 SSTM1SAGE1 J054233.16-702924.1   7.4479   0.0172   0.0075 1.1905E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.9800 -99.0000    -99. 0
175  175           LHA 120-N 178      CPN 85.6528 -70.1590 22443008 40159       Kemper  16.1270   0.0350  16.1580   0.0440  14.9840 3.0100E-02  16.7960   0.0570               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05423662-7009321  15.7820   0.0480  15.5000   0.0710  99.9990  99.9990 05423664-7009322  15.8400   0.0200  15.6200   0.0200  14.5700   0.0300 SSTISAGEMA J054236.65-700932.0  12.7037   0.0310  11.9787   0.0206  10.3875   0.0217   8.4187   0.0135 2.3285E-03 6.6464E-05 2.9045E-03 5.5035E-05   0.0080 1.6116E-04   0.0278 3.4726E-04 SSTM1SAGE1 J054236.61-700932.1   4.2482   0.0054   0.1433 7.1717E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.8300 -99.0000    -99. 0
176  176                     -99     OAGB 85.7276 -70.1355 22443264 40159       Kemper  99.9990  99.9990  20.0240   0.0600  17.9310 5.4100E-02  13.9350   0.0360               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05425437-7008075  11.6570   0.0260  10.6460   0.0300  10.2380   0.0210 05425437-7008075  11.6400   0.0200  10.7400   0.0200  99.9900   9.9900 SSTISAGEMA J054254.38-700807.4  10.0199   0.0214  10.0715   0.0188   9.8723   0.0239   9.7313   0.0256 2.7580E-02 5.4320E-04 1.6825E-02 2.9078E-04   0.0129 2.8436E-04   0.0083 1.9566E-04 SSTM1SAGE1 J054254.32-700807.5   8.2328   0.0318   0.0037 1.0692E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9500  -4.7300   2673. 0
177  177        IRAS F05432-6728    OPAGB 85.7953 -67.4579 22443520 40159       Kemper  18.6800   0.0970  16.9020   0.0250  15.1130 1.7100E-02  13.0740   0.1030               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05431084-6727281  11.9030   0.0240  11.0180   0.0210  10.8190   0.0230 05431085-6727282  11.8700   0.0100  11.0700   0.0100  10.8100   0.0100 SSTISAGEMA J054310.86-672728.0  10.4914   0.0241  10.1397   0.0240   9.5220   0.0224   7.8486   0.0215 1.7865E-02 3.9702E-04 1.5800E-02 3.4989E-04   0.0179 3.6774E-04   0.0471 9.3054E-04 SSTM1SAGE1 J054310.86-672727.9   4.3390   0.0048   0.1318 5.8590E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1100 -99.0000    -99. 0
178  178                     -99     OAGB 85.8092 -70.6431 22443776 40159       Kemper  17.4200   0.2010  16.9640   0.0910  15.4580 5.9100E-02  12.6420   0.0960 OGLE-LMC-LPV-81615  15.9550  13.0020   0.1100   161.6700 2MASS J05431413-7038351  11.1630   0.0300  10.2100   0.0310   9.8830   0.0260 05431413-7038352  11.1200   0.0100  10.1200   0.0300  99.9900   9.9900 SSTISAGEMA J054314.12-703835.1   9.6061   0.0217   9.7427   0.0201   9.5417   0.0245   9.4745   0.0260 4.0375E-02 8.0620E-04 2.2775E-02 4.2265E-04   0.0175 3.9630E-04   0.0105 2.5260E-04 SSTM1SAGE1 J054314.17-703835.2   9.0726   0.0573   0.0017 8.8890E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5300  -5.4600   3313. 0
179  179                KDM 5841     CAGB 85.8699 -69.7122 22444032 40159       Kemper  99.9990  99.9990  19.9640   0.0540  17.4810 4.2100E-02  14.7210   0.0430 OGLE-LMC-LPV-81866  17.6570  14.9240   0.0740   191.3900 2MASS J05432880-6942437  12.9300   0.0240  11.7040   0.0220  11.0900   0.0210 05432880-6942438  12.9300   0.0200  11.8500   0.0200  11.2100   0.0100 SSTISAGEMA J054328.84-694243.7  10.3096   0.0288  10.4006   0.0210  10.2713   0.0272   9.6609   0.0242 2.1120E-02 5.6024E-04 1.2425E-02 2.4075E-04   0.0090 2.2454E-04   0.0089 1.9776E-04 SSTM1SAGE1 J054328.76-694244.1   8.2958   0.0304   0.0034 9.6344E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0400 -99.0000    -99. 0
180  180                     -99     OAGB 86.0254 -68.6316 22444288 40159       Kemper  18.0330   0.0790  17.6400   0.0360  14.8630 2.3710E-01  11.9710   0.0440 OGLE-LMC-LPV-82411  15.9280  12.5670   0.5500   238.7000 2MASS J05440602-6837535  10.4470   0.0220   9.4840   0.0220   9.1340   0.0230 05440602-6837536  10.2500   0.0300   9.3300   0.0300  99.9900   9.9900 SSTISAGEMA J054406.01-683753.6   8.7210   0.0319   8.7540   0.0346   8.4794   0.0217   8.2598   0.0187 9.1235E-02 2.6815E-03 5.6615E-02 1.8062E-03   0.0467 9.3122E-04   0.0322 5.5393E-04 SSTM1SAGE1 J054405.96-683753.5   6.9871   0.0156   0.0115 1.6494E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2900  -6.1400   3100. 0
181  181                     -99     CAGB 86.1580 -67.6161 22444544 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05443787-6736576  14.0900   0.0290  12.3970   0.0260  10.9770   0.0230 05443788-6736577  14.1400   0.0200  12.4700   0.0100  11.0700   0.0300 SSTISAGEMA J054437.87-673657.7   9.3950   0.0258   8.7702   0.0226   8.3290   0.0179   7.8485   0.0144 4.9040E-02 1.1662E-03 5.5780E-02 1.1615E-03   0.0536 8.8376E-04   0.0471 6.2400E-04 SSTM1SAGE1 J054437.86-673657.9   7.1296   0.0177   0.0101 1.6400E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5200 -99.0000    -99. 0
182  182                     -99     OAGB 86.1671 -69.1970 22444800 40159       Kemper  20.5730   0.2170  18.3920   0.0510  16.6430 3.5100E-02  14.3640   0.0400 OGLE-LMC-LPV-82889  16.7630  14.4590   0.0550    98.6800 2MASS J05444011-6911491  13.0570   0.0320  12.1500   0.0350  11.9100   0.0290 05444012-6911491  13.0200   0.0200  12.1900   0.0100  11.9200   0.0100 SSTISAGEMA J054440.11-691149.0  11.7668   0.0214  11.8104   0.0281  11.6219   0.0312  10.4396   0.0254 5.5185E-03 1.0891E-04 3.3915E-03 8.7894E-05   0.0026 7.4080E-05   0.0043 1.0136E-04 SSTM1SAGE1 J054440.09-691149.3   7.5028   0.0193   0.0072 1.2735E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.6800  -3.4800   3278. 0
183  183         IRAS 05452-6924     YSO1 86.2093 -69.3847 22445056 40159       Kemper  20.4120   0.2140  20.5830   0.0690  20.0280 7.1100E-02  18.7040   0.0580               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05445024-6923044  17.0790   0.0930  16.1770   0.1030  14.5530   0.0440 05445024-6923045  17.3100   0.0400  16.2900   0.0400  15.0300   0.0400 SSTISAGEMA J054450.23-692304.2  12.6838   0.0443  11.7465   0.0343  10.3101   0.0231   8.8131   0.0228 2.3715E-03 9.6730E-05 3.5970E-03 1.1378E-04   0.0086 1.8418E-04   0.0194 4.0667E-04 SSTM1SAGE1 J054450.19-692304.3   2.5783   0.0039   0.6671 2.3971E-03 SSTM2SAGECC J054450.40-692305.7  -1.7380   0.0247   3855.0000    87.5900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.210096-69.384209  86.2101 -69.3842   2436.0000   170.1000   2249.0000   155.6000    590.7000    45.9700    415.4000   48.8600   407.7000   45.5500  -5.7200 -99.0000    -99. 0
184  184                     -99      GAL 86.3511 -68.5116 22445312 40159       Kemper  99.9990  99.9990  21.0360   0.0990  19.7750 7.3100E-02  18.0540   0.0820               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05452423-6830413  16.4620   0.0640  15.6930   0.0820  14.8350   0.0590 05452422-6830413  16.9100   0.0800  16.1500   0.1400  15.0500   0.0600 SSTISAGEMA J054524.23-683041.4  13.7203   0.0480  13.1293   0.0347  12.4385   0.0443  10.9422   0.0332 9.1295E-04 4.0345E-05 1.0065E-03 3.2189E-05   0.0012 4.9643E-05   0.0027 8.3278E-05 SSTM1SAGE1 J054524.20-683041.8   7.7052   0.0211   0.0059 1.1552E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.349558-68.511352  86.3496 -68.5114    -99.0000   -99.0000     83.0000    16.4500    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.7000 -99.0000    -99. 0
185  185                     -99      UNK 86.4431 -67.5442 22445824 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05454633-6732393  15.9560   0.0400  14.5120   0.0330  13.3390   0.0270 05454634-6732395  16.2300   0.0200  14.9200   0.0100  13.7200   0.0200 SSTISAGEMA J054546.32-673239.4  11.4673   0.0222  10.6256   0.0185   9.8235   0.0240   8.9190   0.0174 7.2715E-03 1.4862E-04 1.0100E-02 1.7247E-04   0.0135 2.9952E-04   0.0176 2.8119E-04 SSTM1SAGE1 J054546.29-673239.5   6.8034   0.0131   0.0136 1.6439E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.8300 -99.0000    -99. 0
186  186           LHA 120-N 170      OPN 86.7692 -69.4595 22446080 40159       Kemper  15.7070   0.0480  15.9990   0.0360  14.9100 2.2100E-02  16.6910   0.0600               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05470454-6927342  16.0500   0.0300  15.9400   0.0300  15.0700   0.0300 SSTISAGEMA J054704.54-692733.9  13.1987   0.0507  12.4113   0.0639  11.0443   0.0350   9.2966   0.0390 1.4760E-03 6.8960E-05 1.9500E-03 1.1480E-04   0.0044 1.4180E-04   0.0124 4.4615E-04 SSTM1SAGE1 J054704.56-692734.1   4.2022   0.0049   0.1495 6.6841E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7400 -99.0000    -99. 0
187  187                     -99     YSO4 86.9409 -68.1262 22446336 40159       Kemper  14.4250   0.0330  14.3510   0.0280  14.1780 2.0100E-02  14.1530   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05474578-6807339  13.7620   0.0360  13.4460   0.0470  12.6540   0.0580 05474578-6807340  13.6300   0.0100  13.2700   0.0200  12.5300   0.0200 SSTISAGEMA J054745.79-680734.1  10.7907   0.0195  10.0927   0.0202   9.5260   0.0213   8.6305   0.0158 1.3560E-02 2.4335E-04 1.6500E-02 3.0634E-04   0.0178 3.4963E-04   0.0229 3.3386E-04 SSTM1SAGE1 J054745.75-680734.3   6.6060   0.0134   0.0163 2.0182E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3000 -99.0000    -99. 0
188  188                KDM 6247     STAR 86.9885 -68.2492 22446592 40159       Kemper  20.6040   0.3080  18.0860   0.0340  16.4950 2.3100E-02  14.3310   0.0340               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05475732-6814569  12.6470   0.0220  11.7340   0.0220  11.3440   0.0230 05475734-6814571  12.7800   0.0300  11.8800   0.0200  11.4600   0.0200 SSTISAGEMA J054757.37-681457.0  10.8008   0.0252  10.9457   0.0257  10.7807   0.0248  10.5999   0.0344 1.3435E-02 3.1168E-04 7.5210E-03 1.7783E-04   0.0056 1.2805E-04   0.0037 1.1843E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9800  -4.0000   3218. 0
189  189           NGC 2121 LE 6     CAGB 87.0702 -71.4777 22446848 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-85475  17.9720  14.7950   1.2110   384.7000 2MASS J05481680-7128392  12.9700   0.0330  11.4390   0.0260  10.3600   0.0230 05481678-7128393  12.3900   0.0100  11.1200   0.0200  10.2600   0.0200 SSTISAGEMA J054816.79-712839.3   9.1670   0.0338   8.9504   0.0296   8.6758   0.0222   8.2771   0.0198 6.0500E-02 1.8823E-03 4.7250E-02 1.2893E-03   0.0389 7.9517E-04   0.0317 5.7963E-04 SSTM1SAGE1 J054816.78-712839.1   8.1121   0.0281   0.0041 1.0572E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8400 -99.0000    -99. 0
190  190         IRAS 05495-7034     CAGB 87.2504 -70.5562 22447104 40159       Kemper  99.9990  99.9990  21.6660   0.1630  21.0840 2.0920E-01  20.8520   0.3180               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J054900.01-703322.5  15.4086   0.0411  13.6831   0.0342  11.3113   0.0337   8.4635   0.0203 1.9280E-04 7.2934E-06 6.0435E-04 1.9041E-05   0.0034 1.0660E-04   0.0267 4.9846E-04 SSTM1SAGE1 J054859.93-703322.6   2.4191   0.0038   0.7725 2.6849E-03 SSTM2SAGECC J054900.31-703322.2   0.7320   0.0246    396.4000     8.9600                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J87.249164-70.556065  87.2492 -70.5561    239.2000    21.9900     60.4000    14.8600    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2100 -99.0000    -99. 0
191  191                KDM 6486     CAGB 87.6526 -68.4812 22447360 40159       Kemper  21.6070   0.4430  19.3090   0.0470  17.1450 2.9100E-02  14.6890   0.0380 OGLE-LMC-LPV-86831 -99.0000  14.6270   0.1150   662.7000 2MASS J05503665-6828522  12.9770   0.0260  11.9900   0.0270  11.5550   0.0230 05503668-6828522  13.0000   0.0100  12.0800   0.0200  11.5800   0.0200 SSTISAGEMA J055036.69-682852.4  11.0762   0.0284  11.0903   0.0250  10.8604   0.0302  10.6749   0.0321 1.0425E-02 2.7225E-04 6.5830E-03 1.5140E-04   0.0052 1.4483E-04   0.0035 1.0321E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7300 -99.0000    -99. 0
192  192                 HV 2862    RVTau 87.8442 -69.8976 27038464 40159       Kemper  15.8700   0.0470  15.5890   0.0230  15.1600 5.1100E-02  14.0090   0.0380 OGLE-LMC-T2CEP-191  15.0170  14.2200   0.3180    34.3447 2MASS J05512254-6953514  13.7170   0.0240  13.3170   0.0340  13.0990   0.0380 05512255-6953515  13.6000   0.0200  13.2700   0.0100  13.0500   0.0200 SSTISAGEMA J055122.52-695351.4  11.6817   0.0248  10.6916   0.0248   9.7032   0.0213   8.4160   0.0220 5.9685E-03 1.3647E-04 9.5040E-03 2.1682E-04   0.0151 2.9663E-04   0.0279 5.6441E-04 SSTM1SAGE1 J055122.49-695351.8   5.8440   0.0099   0.0330 2.9958E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0400 -99.0000    -99. 0
193  193                     -99      GAL 87.9304 -68.7620 22447616 40159       Kemper  17.3610   0.0580  17.9370   0.0320  17.5300 3.3100E-02  16.6820   0.0470               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05514328-6845430  15.6620   0.0350  14.9970   0.0410  14.1020   0.0340 05514329-6845430  15.5900   0.0200  15.0300   0.0200  14.1500   0.0300 SSTISAGEMA J055143.27-684543.0  12.1119   0.0262  11.4219   0.0251  10.6915   0.0249   9.9351   0.0269 4.0160E-03 9.6732E-05 4.8505E-03 1.1232E-04   0.0061 1.3968E-04   0.0069 1.7095E-04 SSTM1SAGE1 J055143.28-684543.0   6.8034   0.0150   0.0136 1.8797E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.4400 -99.0000    -99. 0
194  194      OGLE LMC-LPV-87711     CAGB 88.2128 -69.4775 22447872 40159       Kemper  99.9990  99.9990  19.2350   0.0430  16.6050 2.4100E-02  13.8210   0.0690 OGLE-LMC-LPV-87711  16.4540  13.9940   0.1170   151.1700 2MASS J05525106-6928395  12.2020   0.0240  11.1140   0.0240  10.5980   0.0200 05525108-6928396  12.3200   0.0200  11.3200   0.0100  10.7300   0.0200 SSTISAGEMA J055251.05-692839.6  10.1944   0.0348  10.2734   0.0211  10.1843   0.0257   9.9111   0.0295 2.3485E-02 7.5221E-04 1.3970E-02 2.7176E-04   0.0097 2.2964E-04   0.0070 1.9160E-04 SSTM1SAGE1 J055250.94-692839.6  10.0041   0.1740   0.0007 1.1450E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5500 -99.0000    -99. 0
195  195                 PMP 133     STAR 88.2190 -69.5098 22448128 40159       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05525250-6930356  10.1440   0.0240   9.6130   0.0240   9.4810   0.0250 05525251-6930356  10.1600   0.0200   9.6400   0.0200  99.9900   9.9900 SSTISAGEMA J055252.50-693035.6   9.3991   0.0321   9.4559   0.0187   9.4390   0.0262   9.4076   0.0272 4.8855E-02 1.4461E-03 2.9660E-02 5.1151E-04   0.0193 4.6544E-04   0.0112 2.8063E-04 SSTM1SAGE1 J055252.34-693035.7   9.3879   0.1093   0.0013 1.2690E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8300  -5.9200   2739. 1
196  196         IRAS 05537-7015    CPAGB 88.3002 -70.2563 27084032 40159       Kemper  20.3000   0.1880  20.1440   0.0660  20.5330 1.0510E-01  19.3110   0.4660               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05531199-7015223  16.2800   0.0480  15.7400   0.0610  14.9450   0.0560 05531199-7015224  16.4700   0.0200  15.9600   0.0300  15.0400   0.0400 SSTISAGEMA J055311.98-701522.5  12.7913   0.0320  11.8944   0.0270   9.8995   0.0255   7.7477   0.0238 2.1480E-03 6.3254E-05 3.1390E-03 7.8190E-05   0.0126 2.9571E-04   0.0517 1.1317E-03 SSTM1SAGE1 J055312.02-701522.4   2.9959   0.0044   0.4541 1.8456E-03 SSTM2SAGECC J055312.03-701520.9   2.2530   0.0445     97.7100     4.0030                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7700 -99.0000    -99. 0
197  197                     -99     OAGB 90.2234 -68.0108 22448384 40159       Kemper  19.7020   0.1810  18.7990   0.0370  16.9690 3.7100E-02  13.5370   0.0330               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06005362-6800389  11.9020   0.0230  11.0280   0.0230  10.6800   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060053.62-680038.8  10.4969   0.0263  10.4493   0.0233  10.3134   0.0297  10.1497   0.0285 1.7775E-02 4.3009E-04 1.1880E-02 2.5536E-04   0.0086 2.3598E-04   0.0057 1.4820E-04 SSTM1SAGE1 J060053.65-680038.8   8.9824   0.0536   0.0018 9.0316E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7000  -4.5500   3100. 0
198 4000         IRAS 04286-6937     CAGB 67.1257 -69.5139 10972672  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04283018-6930502  16.3450   0.1330  13.8700   0.0360  11.8580   0.0260              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J042830.18-693050.3   8.7364   0.0289   7.8061   0.0358   6.9325   0.0201   6.1812   0.0264 8.9945E-02 2.3933E-03 1.3556E-01 4.4708E-03   0.1940 3.5867E-03   0.2187 5.3221E-03 SSTM1SAGE1 J042830.09-693050.2   4.6665   0.0072   0.0975 6.4472E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0500 -99.0000    -99. 0
199 4001            MSX LMC 1008     CAGB 68.2391 -69.4426 19012352 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04325739-6926330  99.9990  99.9990  99.9990  99.9990  15.4200   0.0770              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J043257.37-692633.1  10.4022   0.0351   8.8888   0.0295   7.7021   0.0201   6.6606   0.0229 1.9395E-02 6.2769E-04 5.0005E-02 1.3570E-03   0.0955 1.7677E-03   0.1406 2.9698E-03 SSTM1SAGE1 J043257.37-692632.9   4.6346   0.0050   0.1004 4.6259E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7700 -99.0000    -99. 0
200 4002        OGLE LMC-LPV-265     CAGB 68.4322 -70.1642 19012864 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-00265 -99.0000  18.8000   1.9840   442.1000 2MASS J04334368-7009504  15.9520   0.0830  13.8240   0.0360  11.8940   0.0230              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J043343.66-700950.5   9.2964   0.0340   8.5650   0.0313   7.9240   0.0208   7.3897   0.0186 5.3700E-02 1.6824E-03 6.7385E-02 1.9421E-03   0.0778 1.4909E-03   0.0718 1.2291E-03 SSTM1SAGE1 J043343.68-700950.6   6.3671   0.0128   0.0204 2.4018E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4500 -99.0000    -99. 0
201 4003                     -99     CAGB 68.8503 -66.9470 19012608 30788        Sahai -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04352409-6656493  18.0250   0.1684  15.2970   0.0399  13.0610   0.0236              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J043523.99-665649.5   5.3551   0.0101   0.0517 4.8320E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7200 -99.0000    -99. 0
202 4004         IRAS 04374-6831     CAGB 69.3448 -68.4177 10972928  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04372272-6825033  16.3340   0.1200  13.7620   0.0320  11.5540   0.0240              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J043722.71-682503.3   9.3987   0.0316   8.3648   0.0290   7.5110   0.0188   6.7737   0.0156 4.8875E-02 1.4214E-03 8.1030E-02 2.1606E-03   0.1138 1.9730E-03   0.1267 1.8219E-03 SSTM1SAGE1 J043722.68-682503.3   5.1015   0.0080   0.0653 4.8038E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0700 -99.0000    -99. 0
203 4005                HD 30083     STAR 69.7077 -69.4542 24325120   464        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J043849.78-692714.6   4.1797   0.0686   4.6443   0.0405   4.2310   0.0256   4.2226   0.0224 5.9795E+00 3.7754E-01 2.4935E+00 9.2944E-02   2.3350 5.5152E-02   1.3280 2.7384E-02 SSTM1SAGE1 J043849.69-692714.5   4.1367   0.0052   0.1588 7.6349E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4900 -99.0000  70012. 0
204 4007         IRAS 04407-7000     OAGB 70.1190 -69.9205  6077440  1094       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-01312 -99.0000  14.8620   3.9770  1179.0000 2MASS J04402848-6955135  10.6570   0.0260   9.4850   0.0230   8.6930   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J044028.46-695513.6   7.1490   0.0282   6.7564   0.0248   6.3134   0.0272   5.2703   0.0262 3.8810E-01 1.0097E-02 3.5645E-01 8.1424E-03   0.3431 8.5831E-03   0.5060 1.2218E-02 SSTM1SAGE1 J044028.53-695513.6   2.5927   0.0051   0.6584 3.0975E-03 SSTM2SAGECC J044028.28-695513.5   2.6200   0.0509     69.6400     3.2600                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8100 -99.0000    -99. 0
205 4009               SMP LMC 2      CPN 70.2360 -67.8005  4946944   103        Houck  15.9720   0.0600  17.1300   0.0330  17.0160 4.3100E-02  17.3410   0.0640               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04405670-6748015  16.8300   0.0630  16.4320   0.0930  15.3930   0.0820              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J044056.68-674802.0  13.7256   0.0616  12.8280   0.0311  12.0504   0.0352  10.5280   0.0259 9.0845E-04 5.1548E-05 1.3285E-03 3.8047E-05   0.0017 5.6451E-05   0.0040 9.5350E-05 SSTM1SAGE1 J044056.65-674802.2   7.4029   0.0178   0.0078 1.2846E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.3900 -99.0000    -99. 0
206 4012       OGLE LMC-LPV-1864     CAGB 70.7389 -70.2071 19009024 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-01864 -99.0000  18.7010   1.5050   477.8000 2MASS J04425732-7012257  15.0740   0.0430  13.0430   0.0300  11.3780   0.0250 04425732-7012259  15.6500   0.0200  13.4500   0.0100  11.5400   0.0100 SSTISAGEMA J044257.31-701225.7   9.0319   0.0281   8.2818   0.0259   7.6463   0.0161   7.0530   0.0155 6.8515E-02 1.7708E-03 8.7460E-02 2.0872E-03   0.1005 1.4859E-03   0.0980 1.4029E-03 SSTM1SAGE1 J044257.30-701226.0   6.0889   0.0096   0.0263 2.3342E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7300 -99.0000    -99. 0
207 4014                     -99    OPAGB 71.2436 -70.5896 33292288 50092       Gielen  15.6940   0.0390  15.7870   0.0430  15.5020 2.6100E-02  15.1550   0.0420               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04445840-7035225  14.6680   0.0280  14.4090   0.0350  14.0150   0.0360 04445840-7035226  14.7400   0.0200  14.5000   0.0200  14.2000   0.0300 SSTISAGEMA J044458.39-703522.6  12.2991   0.0286  11.3850   0.0336  10.5059   0.0311   9.3592   0.0294 3.3800E-03 8.9160E-05 5.0180E-03 1.5516E-04   0.0072 2.0661E-04   0.0117 3.1691E-04 SSTM1SAGE1 J044458.41-703522.7   7.0309   0.0147   0.0110 1.4970E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.1800 -99.0000    -99. 0
208 4015               HD 270754     STAR 71.7688 -67.1148 11182080  3578      Misselt  10.3510   0.1040  11.2190   0.0950  11.0350 1.1410E-01  10.9920   0.1810               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04470444-6706530  11.0190   0.0230  11.0030   0.0240  10.9170   0.0190 04470445-6706532  11.0800   0.0200  11.0200   0.0200  10.9700   0.0200 SSTISAGEMA J044704.44-670653.1  10.8191   0.0261  10.7430   0.0266  10.7133   0.0254  10.6601   0.0538 1.3210E-02 3.1789E-04 9.0645E-03 2.2248E-04   0.0060 1.3971E-04   0.0035 1.7512E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1400  -8.5700  10853. 0
209 4016         IRAS 04473-6829     CAGB 71.8171 -68.4072 10958080  3426      Kastner  19.5170   0.1100  19.4600   0.0470  19.2070 4.1100E-02  18.1110   0.0580 OGLE-LMC-LPV-02999  19.1950  17.4280   1.6610   624.1000 2MASS J04471609-6824256  14.4550   0.0350  12.3050   0.0270  10.6540   0.0210 04471610-6824257  15.4300   0.0100  13.2900   0.0200  11.4400   0.0200 SSTISAGEMA J044716.09-682425.7   7.7056   0.0234   6.9858   0.0196   6.3229   0.0243   5.7297   0.0215 2.3245E-01 5.0120E-03 2.8855E-01 5.1973E-03   0.3401 7.6084E-03   0.3314 6.5609E-03 SSTM1SAGE1 J044716.10-682425.9   4.6396   0.0055   0.0999 5.0847E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6700 -99.0000    -99. 0
210 4017                     -99     YSO3 71.8230 -69.1583 23882240 40650       Looney  18.4610   0.1220  18.1130   0.1000  18.1210 9.7100E-02  17.2040   0.0660               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04471753-6909302  16.1710   0.0470  15.3730   0.0510  14.4530   0.0440 04471753-6909303  16.1800   0.0300  15.4900   0.0200  14.5600   0.0300 SSTISAGEMA J044717.51-690930.3  12.4622   0.0564  11.9725   0.0325   9.7480   0.0265   7.9210   0.0192 2.9085E-03 1.5111E-04 2.9210E-03 8.7344E-05   0.0145 3.5465E-04   0.0440 7.7741E-04 SSTM1SAGE1 J044717.52-690930.2   2.2366   0.0069   0.9139 5.8108E-03 SSTM2SAGECC J044717.64-690931.9  -0.9143   0.0183   1806.0000    30.4000 SSTM3SAGECC J044715.60-690922.8  -2.8700   0.0694   2250.0000  143.6000 J71.823256-69.158169  71.8233 -69.1582   1709.0000   118.2000   1498.0000   108.9000    664.4000    43.0500    341.7000   28.0000   226.3000   24.6000  -5.7500 -99.0000    -99. 0
211 4018                     -99      HII 72.2077 -69.1585 23889664 40650       Looney  18.3470   0.1050  18.9370   0.1240  17.9770 8.6100E-02  17.1740   0.1180               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04484977-6909302  16.6500   0.0500  16.0900   0.0500  15.5900   0.0600 SSTISAGEMA J044849.83-690930.4 -99.0000 -99.0000  13.4439   0.1115  10.3192   0.1387 -99.0000 -99.0000 -9.900E+01 -9.900E+01 7.5335E-04 7.7382E-05   0.0086 1.0950E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J044849.77-690930.2   4.3122   0.0047   0.1351 5.8969E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J044851.91-690934.3  -5.0040   0.0238  16060.0000  352.0000 J72.208295-69.157965  72.2083 -69.1580   1404.0000   119.6000   1710.0000   135.1000   1106.0000    75.4400    983.3000   62.6600   516.8000   46.9800  -6.2300 -99.0000    -99. 0
212 4019                     -99      HII 72.2270 -69.1632 23888896 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04485448-6909474  99.9990  99.9990  99.9990  99.9990  13.8800   0.0980 04485442-6909481  16.9500   0.0500  16.3000   0.1100  15.0500   0.0600 SSTISAGEMA J044854.39-690948.0  11.5771   0.0723  10.6689   0.0522   9.2241   0.0742   7.6612   0.0575 6.5720E-03 4.3747E-04 9.7045E-03 4.6619E-04   0.0235 1.6060E-03   0.0559 2.9614E-03 SSTM1SAGE1 J044854.35-690948.4   1.6749   0.0033   1.5330 4.5969E-03 SSTM2SAGECC J044854.00-690949.7  -2.6930   0.0199   9294.0000   170.6000 SSTM3SAGECC J044851.91-690934.3  -5.0040   0.0238  16060.0000  352.0000   J72.226401-69.1632  72.2264 -69.1632   4634.0000   328.2000   4685.0000   309.0000   2092.0000   136.8000   1760.0000  102.8000   902.9000   74.3300  -7.0700 -99.0000    -99. 0
212 4020                     -99      HII 72.2270 -69.1632 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04485448-6909474  99.9990  99.9990  99.9990  99.9990  13.8800   0.0980 04485442-6909481  16.9500   0.0500  16.3000   0.1100  15.0500   0.0600 SSTISAGEMA J044854.39-690948.0  11.5771   0.0723  10.6689   0.0522   9.2241   0.0742   7.6612   0.0575 6.5720E-03 4.3747E-04 9.7045E-03 4.6619E-04   0.0235 1.6060E-03   0.0559 2.9614E-03 SSTM1SAGE1 J044854.35-690948.4   1.6749   0.0033   1.5330 4.5969E-03 SSTM2SAGECC J044854.00-690949.7  -2.6930   0.0199   9294.0000   170.6000 SSTM3SAGECC J044851.91-690934.3  -5.0040   0.0238  16060.0000  352.0000   J72.226401-69.1632  72.2264 -69.1632   4634.0000   328.2000   4685.0000   309.0000   2092.0000   136.8000   1760.0000  102.8000   902.9000   74.3300  -7.1300 -99.0000    -99. 0
213 4021         IRAS 04496-6958     CAGB 72.3269 -69.8872  9069312  1094       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-03752  18.7910  15.1480   0.4540   735.8000 2MASS J04491848-6953145  12.6570   0.0290  10.8530   0.0250   9.4310   0.0240 04491848-6953146  12.0100   0.0100  10.4000   0.0200   9.1400   0.0300 SSTISAGEMA J044918.46-695314.5   7.6228   0.0317   6.9883   0.0221   6.3242   0.0260   5.7037   0.0246 2.5085E-01 7.3212E-03 2.8790E-01 5.8481E-03   0.3397 8.1430E-03   0.3395 7.6840E-03 SSTM1SAGE1 J044918.47-695314.4   4.0015   0.0048   0.1799 7.9038E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2900 -99.0000    -99. 0
214 4022                 HV 2236      RSG 72.3437 -69.4096 10958336  3426      Kastner  18.5610   0.3060  15.9370   0.1280  13.7770 3.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04492246-6924344   9.0520   0.0230   8.1710   0.0330   7.7630   0.0380 04492248-6924344  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J044922.46-692434.5   7.3653   0.0336   7.2724   0.0215   6.9983   0.0193   6.4596   0.0269 3.1800E-01 9.8480E-03 2.2160E-01 4.3944E-03   0.1826 3.2376E-03   0.1692 4.1997E-03 SSTM1SAGE1 J044922.47-692434.7   3.9433   0.0055   0.1898 9.6634E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7700  -7.5600   2906. 0
215 4023                     -99      HII 72.3638 -69.2017 23881472 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04492734-6912058  14.1380   0.0950  13.5860   0.1160  12.6340   0.0760 04492732-6912060  14.8300   0.0400  14.5900   0.0400  99.9900   9.9900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J044927.14-691205.7   0.9395   0.0131   3.0180 3.6420E-02 SSTM2SAGECC J044927.18-691204.4  -4.4660   0.0175  47560.0000   766.7000 SSTM3SAGECC J044926.70-691157.4  -5.8240   0.0214  34190.0000  674.8000   J72.36401-69.20133  72.3640 -69.2013   8241.0000   710.8000   6864.0000   471.9000   3898.0000   245.3000   2785.0000  151.2000  1502.0000  113.7000  -8.3300 -99.0000    -99. 0
216 4024         IRAS 04498-6842      RSG 72.4228 -68.6308  6076672  1094       Kemper  99.9990  99.9990  22.7740   0.3340  19.3530 6.3100E-02  12.1980   0.0990 OGLE-LMC-LPV-03910  20.8080  13.2830   3.7340  1250.0000 2MASS J04494147-6837514   9.1300   0.0240   8.0470   0.0400   7.4860   0.0200 04494147-6837513  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J044941.47-683751.0   6.7386   0.0285   6.3882   0.0232   5.9623   0.0273   4.9066   0.0240 5.6640E-01 1.4869E-02 5.0035E-01 1.0679E-02   0.4740 1.1915E-02   0.7073 1.5644E-02 SSTM1SAGE1 J044941.45-683751.2   2.6573   0.0045   0.6203 2.5528E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8500 -99.0000    -99. 0
217 4026                     -99      HII 72.5396 -69.4851 23889664 40650       Looney   0.0000   0.0000  18.3330   0.1680  17.7520 1.1910E-01  17.5620   0.2070               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04500955-6929058  16.0500   0.0447  15.4240   0.0616  15.1130   0.0785 04500950-6929064  16.7900   0.0400  99.9900   9.9900  16.0400   0.1200                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8800 -99.0000    -99. 0
218 4028            LHA 120-N 78    CPAGB 72.5549 -69.5658 15902464   103        Houck  16.6450   0.0430  16.9780   0.0310  15.9820 2.7000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04501313-6933568  15.6900   0.0350  15.4440   0.0420  14.3910   0.0400 04501314-6933569  15.7700   0.0200  15.5600   0.0200  14.4700   0.0200 SSTISAGEMA J045013.12-693356.9  12.2090   0.0251  10.9505   0.0208   9.5352   0.0188   7.8246   0.0163 3.6725E-03 8.4905E-05 7.4880E-03 1.4319E-04   0.0176 3.0519E-04   0.0481 7.2124E-04 SSTM1SAGE1 J045013.12-693356.6   3.2579   0.0044   0.3568 1.4603E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6100 -99.0000    -99. 0
219 4030               SMP LMC 9      OPN 72.6030 -68.2212 14705920 20443 Stanghellini  17.2190   0.0500  18.4120   0.0360  17.3050 2.3100E-02  18.7300   0.1220               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04502469-6813165  18.1700   0.0900  18.3600   0.2100  17.1000   0.2000 SSTISAGEMA J045024.67-681316.5  14.8791   0.0452  14.5622   0.0399  12.6894   0.0492  10.9544   0.0301 3.1400E-04 1.3059E-05 2.6895E-04 9.8754E-06   0.0010 4.3743E-05   0.0027 7.4760E-05 SSTM1SAGE1 J045024.68-681316.6   6.5253   0.0130   0.0176 2.1062E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4500 -99.0000    -99. 0
220 4031         IRAS 04509-6922      RSG 72.6685 -69.2922  6022400   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-04312  20.7240  14.2200   3.4150  1265.0000 2MASS J04504046-6917319   9.8740   0.0230   8.6700   0.0650   7.9280   0.0240 04504046-6917319  10.9000   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045040.45-691731.9   7.3902   0.0427   7.0353   0.0399   6.6405   0.0195   5.6160   0.0252 3.1080E-01 1.2220E-02 2.7570E-01 1.0140E-02   0.2538 4.5520E-03   0.3680 8.5450E-03 SSTM1SAGE1 J045040.45-691731.9   2.7819   0.0050   0.5531 2.5538E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5100  -7.3300   2673. 0
221 4032         IRAS 04512-6924      HII 72.7506 -69.3262 23888896 40650       Looney  99.9990  99.9990  21.3410   0.2050  21.2280 1.9210E-01  18.8680   0.1550               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04510016-6919343  16.8450   0.0960  15.6550   0.0670  14.6280   0.0740 04510009-6919341  99.9900   9.9900  16.7600   0.1100  99.9900   9.9900 SSTISAGEMA J045100.16-691934.4 -99.0000 -99.0000  11.4294   0.0851   9.6193   0.1206   8.1563   0.1790 -9.900E+01 -9.900E+01 4.8170E-03 3.7754E-04   0.0163 1.8141E-03   0.0355 5.8470E-03 SSTM1SAGE1 J045100.24-691935.7   3.0669   0.0053   0.4254 2.0691E-03 SSTM2SAGECC J045100.24-691936.5  -2.3670   0.0194   6886.0000   122.9000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J72.751207-69.326479  72.7512 -69.3265   3363.0000   239.8000   3627.0000   242.4000    -99.0000   -99.0000   1154.0000   68.5400   682.1000   55.6800  -5.9700 -99.0000    -99. 0
222 4033              SMP LMC 10      OPN 72.7871 -68.8181 14700032 20443 Stanghellini  18.1950   0.0880  17.2090   0.0560  16.1780 4.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04510893-6849055  18.0500   0.0700  18.4000   0.1500  99.9900   9.9900 SSTISAGEMA J045108.87-684905.3  16.0860   0.0584  15.2416   0.0681 -99.0000 -99.0000  13.5366   0.1158 1.0331E-04 5.5599E-06 1.4385E-04 9.0238E-06 -99.0000 -9.900E+01   0.0002 2.6639E-05 SSTM1SAGE1 J045108.86-684905.7   8.5226   0.0349   0.0028 8.9742E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4500 -99.0000    -99. 0
223 4034       OGLE LMC-LPV-4565     CAGB 72.7957 -69.3373 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-04565  21.9010  17.8610   1.4200   498.6000 2MASS J04511096-6920146  14.2340   0.0350  12.3200   0.0260  10.8170   0.0210 04511095-6920146  12.5500   0.0200  11.0400   0.0200  99.9900   9.9900 SSTISAGEMA J045110.93-692014.6   8.1438   0.0232   7.5000   0.0239   6.8870   0.0163   6.3516   0.0267 1.5525E-01 3.3236E-03 1.7970E-01 3.9572E-03   0.2023 3.0455E-03   0.1869 4.6029E-03 SSTM1SAGE2 J045110.97-692014.9   5.5526   0.0113   0.0431 4.5030E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4300 -99.0000    -99. 0
224 4035                     -99     YSO1 72.7976 -69.4463 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04511146-6926468  16.0220   0.0440  15.0280   0.0420  13.9300   0.0410 04511140-6926463  17.3800   0.0400  16.0700   0.0500  14.9400   0.1000 SSTISAGEMA J045111.38-692646.7  11.7945   0.1091   9.9524   0.0329   8.3487   0.0316   7.0496   0.0795 5.3795E-03 5.4045E-04 1.8775E-02 5.6865E-04   0.0526 1.5302E-03   0.0983 7.1918E-03 SSTM1SAGE2 J045111.35-692647.1   1.1276   0.0071   2.5380 1.6590E-02 SSTM2SAGECC J045111.85-692647.3  -3.4770   0.0161  19130.0000   283.1000 SSTM3SAGECC J045111.37-692634.2  -4.7380   0.0291  12570.0000  336.7000 J72.797924-69.446349  72.7979 -69.4464  17810.0000  1164.0000  12200.0000   749.7000   3484.0000   218.0000   2445.0000  128.8000  1404.0000  100.6000  -7.7100 -99.0000    -99. 0
224 4036                     -99     YSO1 72.7976 -69.4463 23881472 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04511146-6926468  16.0220   0.0440  15.0280   0.0420  13.9300   0.0410 04511140-6926463  17.3800   0.0400  16.0700   0.0500  14.9400   0.1000 SSTISAGEMA J045111.38-692646.7  11.7945   0.1091   9.9524   0.0329   8.3487   0.0316   7.0496   0.0795 5.3795E-03 5.4045E-04 1.8775E-02 5.6865E-04   0.0526 1.5302E-03   0.0983 7.1918E-03 SSTM1SAGE2 J045111.35-692647.1   1.1276   0.0071   2.5380 1.6590E-02 SSTM2SAGECC J045111.85-692647.3  -3.4770   0.0161  19130.0000   283.1000 SSTM3SAGECC J045111.37-692634.2  -4.7380   0.0291  12570.0000  336.7000 J72.797924-69.446349  72.7979 -69.4464  17810.0000  1164.0000  12200.0000   749.7000   3484.0000   218.0000   2445.0000  128.8000  1404.0000  100.6000  -7.6600 -99.0000    -99. 0
225 4037       OGLE LMC-LPV-4601     CAGB 72.8146 -68.6945 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-04601 -99.0000  18.0330   2.0860   565.6000 2MASS J04511548-6841403  14.9720   0.0420  12.8440   0.0280  11.0920   0.0250 04511550-6841404  14.5600   0.0100  12.5700   0.0100  10.8300   0.0100 SSTISAGEMA J045115.44-684140.3   8.5276   0.0371   7.7203   0.0243   6.9724   0.0179   6.2911   0.0251 1.0902E-01 3.7286E-03 1.4670E-01 3.2832E-03   0.1870 3.0826E-03   0.1976 4.5692E-03 SSTM1SAGE1 J045115.44-684140.1   5.0936   0.0066   0.0658 4.0250E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4400 -99.0000    -99. 0
226 4038         IRAS 04516-6902     OAGB 72.8707 -68.9639  6020096   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-04689 -99.0000  14.6870   3.2290  1080.0000 2MASS J04512899-6857500   9.9270   0.0210   8.6190   0.0220   7.9140   0.0150 04512900-6857500  10.9100   0.0100   9.9200   0.0200  99.9900   9.9900 SSTISAGEMA J045128.99-685750.0   7.5551   0.0301   7.1915   0.0216   6.7241   0.0174   5.6845   0.0212 2.6700E-01 7.4130E-03 2.3875E-01 4.7518E-03   0.2350 3.7555E-03   0.3455 6.7526E-03 SSTM1SAGE1 J045128.96-685749.8   3.2447   0.0044   0.3611 1.4573E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.0700  -7.1800   2673. 0
227 4039              SMP LMC 11    CPAGB 72.9078 -67.0878  4947712   103        Houck  19.1560   0.0930  20.3030   0.0530  20.1420 6.0100E-02  19.5820   0.0920               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04513782-6705169  99.9990  99.9990  16.0200   0.0600  13.9360   0.0290 04513782-6705169  18.3600   0.1000  17.0700   0.0600  15.0400   0.0400 SSTISAGEMA J045137.84-670516.8  10.4532   0.0279   8.7368   0.0284   7.2829   0.0176   5.8416   0.0253 1.8505E-02 4.7548E-04 5.7520E-02 1.5068E-03   0.1405 2.2765E-03   0.2990 6.9610E-03 SSTM1SAGE1 J045137.85-670516.5   2.9144   0.0040   0.4895 1.8057E-03 SSTM2SAGECC J045137.91-670517.3   2.1430   0.1126    108.1000    11.1700                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6300 -99.0000    -99. 0
228 4043                     -99      HII 72.9723 -69.3912 23883776 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04515336-6923286  99.9900   9.9900  14.7200   0.0900  12.6900   0.1200 SSTISAGEMA J045153.30-692328.8 -99.0000 -99.0000   7.3329   0.1363   5.9669   0.0641   4.6556   0.0901 -9.900E+01 -9.900E+01 2.0960E-01 2.6320E-02   0.4720 2.7870E-02   0.8913 7.3940E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.4200 -99.0000    -99. 0
228 4044                     -99      HII 72.9723 -69.3912 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04515336-6923286  99.9900   9.9900  14.7200   0.0900  12.6900   0.1200 SSTISAGEMA J045153.30-692328.8 -99.0000 -99.0000   7.3329   0.1363   5.9669   0.0641   4.6556   0.0901 -9.900E+01 -9.900E+01 2.0960E-01 2.6320E-02   0.4720 2.7870E-02   0.8913 7.3940E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -11.0600 -99.0000    -99. 0
229 4045                     -99      HII 73.0018 -69.3952 23888896 40650       Looney  16.4560   0.1360  17.7510   0.1350  15.8590 1.8610E-01  16.1740   0.1320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520035-6923422  15.4150   0.0430  15.0090   0.0550  14.0380   0.0480 04520041-6923424  15.8600   0.0700  15.5200   0.1000  15.4200   0.1600 SSTISAGEMA J045200.38-692342.7 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045200.31-692342.3   1.9871   0.0062   1.1500 6.5441E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J73.00091-69.395106  73.0009 -69.3951   2126.0000   256.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.6700 -99.0000    -99. 0
230 4046                     -99 HII/YSO3 73.0048 -69.3355 23888896 40650       Looney  99.9990  99.9990  19.9920   0.2330  19.7440 2.1710E-01  18.5190   0.1720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520117-6920074  16.4680   0.0720  15.4650   0.0670  13.9270   0.0390 04520119-6920077  17.7400   0.0800  16.6000   0.1300  14.1900   0.0500 SSTISAGEMA J045201.15-692007.6  11.0228   0.0256   9.9594   0.0208   8.8938   0.0233   7.5261   0.0190 1.0950E-02 2.5839E-04 1.8655E-02 3.5741E-04   0.0319 6.8307E-04   0.0634 1.1109E-03 SSTM1SAGE1 J045201.12-692008.0   3.0382   0.0053   0.4368 2.1208E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.004443-69.335835  73.0044 -69.3358   1301.0000   162.3000   1667.0000   149.0000    558.3000    56.2000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6800 -99.0000    -99. 0
231 4047                     -99      HII 73.0191 -69.3462 23888896 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520467-6920465  16.1880   0.0580  15.5320   0.0670  14.6860   0.0650 04520453-6920461  17.1600   0.0400  16.4800   0.0600  15.7000   0.1400 SSTISAGEMA J045204.57-692046.3 -99.0000 -99.0000 -99.0000 -99.0000   9.8044   0.0798   8.2234   0.0829 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0138 1.0124E-03   0.0333 2.5446E-03 SSTM1SAGE1 J045204.62-692047.4   2.6260   0.0044   0.6385 2.5629E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.018759-69.346284  73.0188 -69.3463   2401.0000   220.7000   2842.0000   214.3000   1945.0000   127.6000    237.9000   77.2800   440.8000   64.2700  -5.9000 -99.0000    -99. 0
232 4048                     -99      HII 73.0234 -66.9203 23885568 40650       Looney  18.8650   0.2210  19.0360   0.2200  18.3310 1.9010E-01  17.7610   0.2010               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520635-6655122  99.9990  99.9990  99.9990  99.9990  14.3330   0.0680 04520608-6655107  17.6400   0.0800  17.4000   0.1100  16.0800   0.1200 SSTISAGEMA J045206.13-665510.8 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.9100 -99.0000    -99. 0
233 4049                     -99      HII 73.0290 -66.9212 23881984 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04520695-6655161  99.9900   9.9900  15.3300   0.1000  13.9200   0.0500 SSTISAGEMA J045207.00-665516.2  10.1361   0.0764   8.6943   0.0535   7.4864   0.0397   6.4396   0.1209 2.4780E-02 1.7428E-03 5.9815E-02 2.9465E-03   0.1165 4.2546E-03   0.1724 1.9188E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.0300 -99.0000    -99. 0
234 4050                     -99      HII 73.0373 -66.9271 23884544 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520896-6655369  15.7770   0.1000  15.0990   0.0830  13.5410   0.0480 04520893-6655371  16.5200   0.0800  15.5400   0.0300  13.8900   0.0300 SSTISAGEMA J045208.96-665537.1  11.3609   0.0506  10.4641   0.0411   9.2533   0.0534   7.9980   0.0573 8.0205E-03 3.7413E-04 1.1720E-02 4.4340E-04   0.0229 1.1256E-03   0.0410 2.1638E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0600 -99.0000    -99. 0
235 4051                     -99      HII 73.0386 -66.9226 23893504 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04520916-6655223  99.9990  99.9990  13.7890   0.1360  13.0090   0.1060 04520920-6655216  99.9900   9.9900  99.9900   9.9900  14.6600   0.0700 SSTISAGEMA J045209.24-665521.7  11.1732   0.0850   9.8451   0.0978   8.3844   0.0557 -99.0000 -99.0000 9.5340E-03 7.4663E-04 2.0725E-02 1.8670E-03   0.0509 2.6145E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.7500 -99.0000    -99. 0
236 4052            MSX LMC 1213     CAGB 73.0841 -68.7249 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04522017-6843301  99.9990  99.9990  14.8520   0.0870  12.4370   0.0300 04522018-6843302  17.8900   0.0400  15.0900   0.0200  12.7600   0.0100 SSTISAGEMA J045220.15-684330.0  10.0314   0.0355   8.9444   0.0246   8.0827   0.0199   7.3283   0.0189 2.7290E-02 8.9220E-04 4.7510E-02 1.0767E-03   0.0672 1.2344E-03   0.0760 1.3265E-03 SSTM1SAGE1 J045220.10-684330.3   5.8055   0.0094   0.0341 2.9547E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5500 -99.0000    -99. 0
237 4053            MSX LMC 1217      HII 73.1352 -69.3622 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04523224-6921390  19.4300   0.2200  18.2700   0.1300  16.8200   0.1600 SSTISAGEMA J045232.22-692139.0 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2400 -99.0000    -99. 0
238 4054                     -99     OAGB 73.1800 -70.7938 33283584 50092       Gielen  16.8350   0.0370  16.5690   0.0790  15.7120 1.9100E-02  14.6650   0.0280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04524318-7047372  14.1430   0.0230  13.5470   0.0240  13.0900   0.0240 04524319-7047373  14.0100   0.0100  13.4600   0.0100  13.1000   0.0100 SSTISAGEMA J045243.16-704737.3  11.7802   0.0238  11.1692   0.0229  10.5579   0.0253   9.6418   0.0230 5.4510E-03 1.1928E-04 6.1215E-03 1.2919E-04   0.0069 1.6005E-04   0.0090 1.9158E-04 SSTM1SAGE1 J045243.20-704737.5   7.4414   0.0230   0.0076 1.6000E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.3000  -3.5800   4333. 0
239 4055         IRAS 04530-6916     B[e] 73.1902 -69.1970 23883776 40650       Looney  99.9990  99.9990  20.2470   0.2320  19.2990 1.7910E-01  16.9290   0.1080               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04524566-6911494  13.9420   0.0470  11.8590   0.0320   9.9590   0.0230 04524567-6911495  13.9000   0.0400  11.9200   0.0400  99.9900   9.9900 SSTISAGEMA J045245.65-691149.5   7.4210   0.0280   6.4497   0.0182   5.6052   0.0190   4.5141   0.0206 3.0210E-01 7.8045E-03 4.7280E-01 7.9099E-03   0.6586 1.1529E-02   1.0154 1.9257E-02 SSTM1SAGE1 J045245.69-691149.6   0.8586   0.0040   3.2515 1.1927E-02 SSTM2SAGECC J045245.31-691151.3  -3.2210   0.0208  15110.0000   288.9000 SSTM3SAGECC J045245.00-691134.5  -4.9600   0.0288  15420.0000  408.4000 J73.189725-69.196892  73.1897 -69.1969   7855.0000   534.9000   6559.0000   421.2000   2683.0000   171.8000   1253.0000   87.4500  1146.0000   89.3400  -8.0100 -99.0000    -99. 0
240 4057                     -99 HII/YSO3 73.2421 -68.0599 23881472 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04525816-6803361  13.8590   0.0410  12.8110   0.0360  11.7370   0.0340 04525817-6803362  13.9900   0.0200  13.5900   0.0200  11.7700   0.0100 SSTISAGEMA J045258.14-680336.1   9.8372   0.0368   9.1762   0.0302   8.2294   0.0418   7.0449   0.0616 3.2635E-02 1.1061E-03 3.8375E-02 1.0674E-03   0.0587 2.2610E-03   0.0987 5.6027E-03 SSTM1SAGE2 J045258.11-680336.0   1.5256   0.0067   1.7590 1.0930E-02 SSTM2SAGECC J045258.77-680337.9  -2.8240   0.0218  10490.0000   211.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.242284-68.059773  73.2423 -68.0598   6684.0000   446.3000   4696.0000   305.2000   1423.0000    93.6800   1682.0000   92.2500   -99.0000  -99.0000  -6.8900 -99.0000    -99. 0
241 4059                     -99      HII 73.2447 -68.0489 10958592  3426      Kastner -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04525873-6802563  14.8900 -99.0000  15.0860   0.0765  14.0920   0.0616 04525884-6802559  99.9900   9.9900  99.9900   9.9900  15.6400   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045258.63-680256.5   2.3822   0.0038   0.7992 2.8071E-03 SSTM2SAGECC J045259.12-680259.4  -3.5810   0.0157  21050.0000   303.8000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.244208-68.048906  73.2442 -68.0489   7055.0000   496.7000   6967.0000   444.0000   3287.0000   206.9000   2177.0000  118.3000   995.7000   74.1100  -7.6700 -99.0000    -99. 0
241 4058                     -99      HII 73.2447 -68.0489 23890688 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04525873-6802563  14.8900 -99.0000  15.0860   0.0765  14.0920   0.0616 04525884-6802559  99.9900   9.9900  99.9900   9.9900  15.6400   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045258.63-680256.5   2.3822   0.0038   0.7992 2.8071E-03 SSTM2SAGECC J045259.12-680259.4  -3.5810   0.0157  21050.0000   303.8000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.244208-68.048906  73.2442 -68.0489   7055.0000   496.7000   6967.0000   444.0000   3287.0000   206.9000   2177.0000  118.3000   995.7000   74.1100  -7.5800 -99.0000    -99. 0
242 4061               HD 268737     STAR 73.3847 -69.0214 11239168  3591       Kemper  14.2830   0.0100  12.5240   0.0000  10.9860 0.0000E+00  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04533232-6901174   8.1290   0.0210   7.3320   0.0270   7.1590   0.0200 04533232-6901174  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045332.29-690117.3   7.0370   0.0265   7.2013   0.0230   7.0623   0.0175   7.0365   0.0198 4.3030E-01 1.0507E-02 2.3660E-01 5.0061E-03   0.1721 2.7737E-03   0.0995 1.8137E-03 SSTM1SAGE1 J045332.27-690117.3   7.0162   0.0152   0.0112 1.5673E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.6100  -8.6700   3608. 1
243 4062         IRAS 04539-6821     CAGB 73.4433 -68.2704 19010048 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-ECL-02357  18.6110  18.5530 -99.0000    23.7510 2MASS J04534638-6816130  99.9990  99.9990  16.1250   0.0670  13.6480   0.0290 04534638-6816131  17.8200   0.0600  15.6000   0.0200  13.0500   0.0300 SSTISAGEMA J045346.39-681612.5   9.0961   0.0360   7.9534   0.0253   7.0169   0.0177   6.1922   0.0227 6.4585E-02 2.1435E-03 1.1835E-01 2.7562E-03   0.1795 2.9254E-03   0.2165 4.5325E-03 SSTM1SAGE1 J045346.36-681612.8   4.6219   0.0055   0.1016 5.1425E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8000 -99.0000    -99. 0
244 4064                     -99      HII 73.4943 -69.1850 23881472 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04535861-6911067  99.9990  99.9990  15.7460   0.0740  14.1220   0.0470 04535855-6911066  99.9900   9.9900  16.7500   0.1200  15.3700   0.0900 SSTISAGEMA J045358.60-691106.4  11.5070   0.0641  10.5695   0.0314   8.8460   0.0566   7.3402   0.0512 7.0105E-03 4.1361E-04 1.0635E-02 3.0773E-04   0.0333 1.7342E-03   0.0752 3.5443E-03 SSTM1SAGE1 J045358.54-691106.9   1.0889   0.0049   2.6300 1.1898E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J73.493683-69.18488  73.4937 -69.1849   9827.0000   705.0000   8884.0000   595.9000   2505.0000   204.1000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0700 -99.0000    -99. 0
245 4065                     -99     YSO1 73.5005 -69.1986 23881472 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04540026-6911554  99.9990  99.9990  15.8560   0.1370  14.3150   0.0610 04540021-6911556  17.5300   0.1000  16.3300   0.0700  15.0800   0.0600 SSTISAGEMA J045400.16-691155.4  11.3886   0.0560   9.5050   0.0182   8.1833   0.0266   7.0925   0.0543 7.8185E-03 4.0359E-04 2.8350E-02 4.7403E-04   0.0613 1.5017E-03   0.0945 4.7271E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7800 -99.0000    -99. 0
246 4066                     -99     YSO1 73.5049 -69.1979 23881472 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04540115-6911529  17.3100   0.1200  16.0900   0.1200  14.9300   0.0900 SSTISAGE2A J045401.23-691152.5  11.7697   0.2050  10.9630   0.1770   9.1985   0.2000 -99.0000 -99.0000 5.5040E-03 1.0390E-03 7.4020E-03 1.2070E-03   0.0241 4.4310E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2300 -99.0000    -99. 0
247 4067            MSX LMC 1100     CAGB 73.5067 -65.0811 19009280 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04540160-6504521  16.1110   0.0840  13.9760   0.0390  12.1340   0.0280              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J045401.58-650452.1   8.9698   0.0904 -99.0000 -99.0000   7.7052   0.0400 -99.0000 -99.0000 7.2550E-02 6.0420E-03 -9.900E+01 -9.900E+01   0.0952 3.5090E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J045401.59-650452.2   5.9167   0.0134   0.0308 3.7980E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9300 -99.0000    -99. 0
248 4068                     -99     YSO1 73.5134 -69.1943 23888896 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 04540312-6911399  99.9900   9.9900  18.4800   0.2500  16.1000   0.1400                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8900 -99.0000    -99. 0
249 4069                     -99     YSO1 73.5153 -67.2717 25996800 50338     Matsuura  99.9990  99.9990  16.8710   0.0780  15.8000 1.0910E-01  15.3490   0.0750 OGLE-LMC-ECL-02451  16.8890  15.9460 -99.0000     4.9559 2MASS J04540363-6716184  14.5460   0.0440  13.5880   0.0360  12.3990   0.0300 04540364-6716184  14.6700   0.0400  13.7800   0.0400  12.5700   0.0300 SSTISAGEMA J045403.64-671618.3  10.6145   0.0373   9.9071   0.0244   9.0046   0.0384   7.7395   0.0389 1.5950E-02 5.4812E-04 1.9575E-02 4.3914E-04   0.0288 1.0167E-03   0.0521 1.8652E-03 SSTM1SAGE1 J045403.69-671617.8   1.7403   0.0048   1.4435 6.3502E-03 SSTM2SAGECC J045403.93-671619.7  -2.4080   0.0096   7146.0000    63.0800 SSTM3SAGECC J045402.68-671612.9  -4.1420   0.0246   7257.0000  164.5000 J73.515422-67.271269  73.5154 -67.2713   6687.0000   440.9000   5490.0000   346.7000   2595.0000   158.3000   1248.0000   64.3900   467.5000   34.6200  -6.8800 -99.0000    -99. 0
249 4070                     -99     YSO1 73.5153 -67.2717 23890688 40650       Looney  99.9990  99.9990  16.8710   0.0780  15.8000 1.0910E-01  15.3490   0.0750 OGLE-LMC-ECL-02451  16.8890  15.9460 -99.0000     4.9559 2MASS J04540363-6716184  14.5460   0.0440  13.5880   0.0360  12.3990   0.0300 04540364-6716184  14.6700   0.0400  13.7800   0.0400  12.5700   0.0300 SSTISAGEMA J045403.64-671618.3  10.6145   0.0373   9.9071   0.0244   9.0046   0.0384   7.7395   0.0389 1.5950E-02 5.4812E-04 1.9575E-02 4.3914E-04   0.0288 1.0167E-03   0.0521 1.8652E-03 SSTM1SAGE1 J045403.69-671617.8   1.7403   0.0048   1.4435 6.3502E-03 SSTM2SAGECC J045403.93-671619.7  -2.4080   0.0096   7146.0000    63.0800 SSTM3SAGECC J045402.68-671612.9  -4.1420   0.0246   7257.0000  164.5000 J73.515422-67.271269  73.5154 -67.2713   6687.0000   440.9000   5490.0000   346.7000   2595.0000   158.3000   1248.0000   64.3900   467.5000   34.6200  -6.8000 -99.0000    -99. 0
250 4071            MSX LMC 1227     YSO4 73.5242 -66.7520 23889408 40650       Looney  18.6490   0.1150  19.2360   0.0490  18.2240 6.3100E-02  16.1970   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04540579-6645070  14.4450   0.0400  13.1490   0.0350  11.7090   0.0260 04540579-6645071  14.3600   0.0100  13.1800   0.0100  11.8100   0.0100 SSTISAGEMA J045405.80-664506.7   9.3696   0.0368   8.9587   0.0472   7.6931   0.0208   6.5135   0.0291 5.0200E-02 1.7005E-03 4.6890E-02 2.0388E-03   0.0963 1.8412E-03   0.1610 4.3220E-03 SSTM1SAGE1 J045405.73-664506.9   2.6223   0.0045   0.6406 2.6482E-03 SSTM2SAGECC J045405.89-664508.8  -1.0210   0.0208   1992.0000    38.1400                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.523694-66.751565  73.5237 -66.7516   2889.0000   194.6000   2933.0000   194.0000   1806.0000   111.1000    913.5000   50.2400   530.4000   39.5300  -6.1000 -99.0000    -99. 0
251 4072                     -99     YSO3 73.5268 -66.7671 23881728 40650       Looney  18.0730   0.2000  19.6290   0.2350  18.6330 2.0710E-01  18.3400   0.1430               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04540661-6646019  17.2000   0.0700  16.8200   0.1300  15.6700   0.0800 SSTISAGEMA J045406.59-664601.7 -99.0000 -99.0000  12.9548   0.1115  10.5120   0.1881   8.8757   0.1219 -9.900E+01 -9.900E+01 1.1820E-03 1.2140E-04   0.0072 1.2430E-03   0.0183 2.0520E-03 SSTM1SAGE1 J045406.55-664601.4   2.2668   0.0033   0.8888 2.6692E-03 SSTM2SAGECC J045406.84-664601.4  -1.8720   0.0222   4364.0000    89.2000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.526633-66.766753  73.5266 -66.7668   2207.0000   160.1000   2759.0000   186.9000   1786.0000   109.7000   1222.0000   66.0100   746.8000   55.3100  -6.3200 -99.0000    -99. 0
252 4073                     -99      HII 73.5345 -66.7754 23884544 40650       Looney  17.3720   0.1290  17.0200   0.1820  16.6510 1.2900E-01   0.0000   0.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04540829-6646314  15.5280   0.0342  14.9290   0.0448  14.3490   0.0488 04540825-6646312  16.5200   0.0500  15.9000   0.0400  15.2100   0.0600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045408.21-664631.1   4.0827   0.0044   0.1669 6.6965E-04 SSTM2SAGECC J045408.33-664631.4  -1.4810   0.0178   3042.0000    49.8100                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.534321-66.775116  73.5343 -66.7751   2829.0000   191.2000   2213.0000   152.1000    796.6000    50.8500    498.9000   31.0400   187.9000   20.1500  -5.2000 -99.0000    -99. 0
253 4075         IRAS 04545-7000     OAGB 73.5420 -69.9328 17399808 30345        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04541005-6955582  16.5100   0.1470  12.8150   0.0300  10.4020   0.0230 04541008-6955583  15.7500   0.0200  12.9000   0.0100  10.6600   0.0200 SSTISAGEMA J045410.06-695558.3   8.2721   0.0309   7.5815   0.0224   7.0025   0.0166   6.1998   0.0234 1.3795E-01 3.9212E-03 1.6670E-01 3.4350E-03   0.1819 2.7802E-03   0.2150 4.6391E-03 SSTM1SAGE1 J045410.06-695558.2   2.9872   0.0041   0.4578 1.7301E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0800 -99.0000    -99. 0
254 4076         IRAS 04544-6849     OAGB 73.5596 -68.7372 11220480  3583        Onaka  99.9990  99.9990  20.8720   0.2190  19.0200 4.8100E-02  13.1630   0.0590 OGLE-LMC-LPV-06171  16.0060  13.0570   3.6240   693.9000 2MASS J04541429-6844141  11.1420   0.0200  10.2770   0.0240   9.5540   0.0210 04541430-6844141  10.4900   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045414.27-684413.9   8.0163   0.0452   7.8574   0.0250   7.5680   0.0193   6.8764   0.0165 1.7460E-01 7.2752E-03 1.2930E-01 2.9790E-03   0.1080 1.9236E-03   0.1153 1.7530E-03 SSTM1SAGE1 J045414.29-684414.1   4.8261   0.0070   0.0842 5.4440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9000  -6.5600   2673. 0
254 4077         IRAS 04544-6849     OAGB 73.5596 -68.7372 11220224  3583        Onaka  99.9990  99.9990  20.8720   0.2190  19.0200 4.8100E-02  13.1630   0.0590 OGLE-LMC-LPV-06171  16.0060  13.0570   3.6240   693.9000 2MASS J04541429-6844141  11.1420   0.0200  10.2770   0.0240   9.5540   0.0210 04541430-6844141  10.4900   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045414.27-684413.9   8.0163   0.0452   7.8574   0.0250   7.5680   0.0193   6.8764   0.0165 1.7460E-01 7.2752E-03 1.2930E-01 2.9790E-03   0.1080 1.9236E-03   0.1153 1.7530E-03 SSTM1SAGE1 J045414.29-684414.1   4.8261   0.0070   0.0842 5.4440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9200  -6.5600   2673. 0
254 4078         IRAS 04544-6849     OAGB 73.5596 -68.7372 11219456  3583        Onaka  99.9990  99.9990  20.8720   0.2190  19.0200 4.8100E-02  13.1630   0.0590 OGLE-LMC-LPV-06171  16.0060  13.0570   3.6240   693.9000 2MASS J04541429-6844141  11.1420   0.0200  10.2770   0.0240   9.5540   0.0210 04541430-6844141  10.4900   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045414.27-684413.9   8.0163   0.0452   7.8574   0.0250   7.5680   0.0193   6.8764   0.0165 1.7460E-01 7.2752E-03 1.2930E-01 2.9790E-03   0.1080 1.9236E-03   0.1153 1.7530E-03 SSTM1SAGE1 J045414.29-684414.1   4.8261   0.0070   0.0842 5.4440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0700  -6.5600   2673. 0
254 4079         IRAS 04544-6849     OAGB 73.5596 -68.7372 11219712  3583        Onaka  99.9990  99.9990  20.8720   0.2190  19.0200 4.8100E-02  13.1630   0.0590 OGLE-LMC-LPV-06171  16.0060  13.0570   3.6240   693.9000 2MASS J04541429-6844141  11.1420   0.0200  10.2770   0.0240   9.5540   0.0210 04541430-6844141  10.4900   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045414.27-684413.9   8.0163   0.0452   7.8574   0.0250   7.5680   0.0193   6.8764   0.0165 1.7460E-01 7.2752E-03 1.2930E-01 2.9790E-03   0.1080 1.9236E-03   0.1153 1.7530E-03 SSTM1SAGE1 J045414.29-684414.1   4.8261   0.0070   0.0842 5.4440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9500  -6.5600   2673. 0
254 4080         IRAS 04544-6849     OAGB 73.5596 -68.7372 11219968  3583        Onaka  99.9990  99.9990  20.8720   0.2190  19.0200 4.8100E-02  13.1630   0.0590 OGLE-LMC-LPV-06171  16.0060  13.0570   3.6240   693.9000 2MASS J04541429-6844141  11.1420   0.0200  10.2770   0.0240   9.5540   0.0210 04541430-6844141  10.4900   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045414.27-684413.9   8.0163   0.0452   7.8574   0.0250   7.5680   0.0193   6.8764   0.0165 1.7460E-01 7.2752E-03 1.2930E-01 2.9790E-03   0.1080 1.9236E-03   0.1153 1.7530E-03 SSTM1SAGE1 J045414.29-684414.1   4.8261   0.0070   0.0842 5.4440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0300  -6.5600   2673. 0
254 4081         IRAS 04544-6849     OAGB 73.5596 -68.7372 11219200  3583        Onaka  99.9990  99.9990  20.8720   0.2190  19.0200 4.8100E-02  13.1630   0.0590 OGLE-LMC-LPV-06171  16.0060  13.0570   3.6240   693.9000 2MASS J04541429-6844141  11.1420   0.0200  10.2770   0.0240   9.5540   0.0210 04541430-6844141  10.4900   0.0100  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045414.27-684413.9   8.0163   0.0452   7.8574   0.0250   7.5680   0.0193   6.8764   0.0165 1.7460E-01 7.2752E-03 1.2930E-01 2.9790E-03   0.1080 1.9236E-03   0.1153 1.7530E-03 SSTM1SAGE1 J045414.29-684414.1   4.8261   0.0070   0.0842 5.4440E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9500  -6.5600   2673. 0
255 4082                     -99      HII 73.6087 -69.1838 23883776 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04542610-6911022  12.8310   0.0510  12.5480   0.0740  11.7380   0.0500 04542608-6911019  13.2600   0.0500  12.7700   0.0700  12.4100   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3500 -99.0000    -99. 0
256 4085                     -99    OPAGB 73.6411 -69.3433 11239168  3591       Kemper  16.0270   0.0970  16.3940   0.0400  15.8230 4.5100E-02  15.0180   0.0460               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04543386-6920361  14.3570   0.0370  13.5940   0.0210  12.4140   0.0270 04543385-6920362  14.4700   0.0200  13.6500   0.0100  12.4000   0.0200 SSTISAGEMA J045433.85-692036.2   9.9615   0.0221   8.9472   0.0326   8.0030   0.0170   6.6665   0.0159 2.9105E-02 5.9157E-04 4.7390E-02 1.4246E-03   0.0724 1.1311E-03   0.1399 2.0459E-03 SSTM1SAGE1 J045433.80-692035.9   3.9308   0.0054   0.1920 9.4609E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9600 -99.0000    -99. 0
257 4086                WOH S 71      RSG 73.7628 -69.4869 10958848  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04550307-6929127   8.6580   0.0210   7.6850   0.0440   7.2000   0.0220 04550309-6929127  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045503.04-692912.7   6.7749   0.0246   6.5175   0.0237   6.1802   0.0283   5.5464   0.0231 5.4775E-01 1.2410E-02 4.4415E-01 9.6929E-03   0.3878 1.0110E-02   0.3924 8.3306E-03 SSTM1SAGE1 J045502.99-692912.9   2.8589   0.0040   0.5152 1.8972E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1800  -8.0600   2673. 0
258 4087            LHA 120-N 89      HII 73.7771 -69.2857 11239168  3591       Kemper  99.9990  99.9990  20.0910   0.1700  19.2440 1.8110E-01  17.1610   0.1050               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04550656-6917086  15.5050   0.1080  13.6530   0.0710  11.8810   0.0440 04550655-6917086  15.0800   0.0200  13.3300   0.0100  11.7400   0.0200 SSTISAGEMA J045506.54-691708.6   9.5202   0.0459   8.6023   0.0227   7.8455   0.0362   6.8045   0.0479 4.3700E-02 1.8473E-03 6.5105E-02 1.3600E-03   0.0837 2.7891E-03   0.1232 5.4354E-03 SSTM1SAGE1 J045506.26-691704.6   2.0694   0.0050   1.0660 4.8930E-03 SSTM2SAGECC J045506.30-691705.4  -2.6240   0.0137   8725.0000   110.5000 SSTM3SAGECC J045504.21-691654.0  -3.9180   0.0529   5908.0000  287.6000 J73.775635-69.284327  73.7756 -69.2843   5751.0000   403.7000   5540.0000   352.1000   2952.0000   180.7000   1722.0000   90.7400   621.9000   45.9600  -6.8500 -99.0000    -99. 0
258 4088            LHA 120-N 89      HII 73.7771 -69.2857 23888896 40650       Looney  99.9990  99.9990  20.0910   0.1700  19.2440 1.8110E-01  17.1610   0.1050               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04550656-6917086  15.5050   0.1080  13.6530   0.0710  11.8810   0.0440 04550655-6917086  15.0800   0.0200  13.3300   0.0100  11.7400   0.0200 SSTISAGEMA J045506.54-691708.6   9.5202   0.0459   8.6023   0.0227   7.8455   0.0362   6.8045   0.0479 4.3700E-02 1.8473E-03 6.5105E-02 1.3600E-03   0.0837 2.7891E-03   0.1232 5.4354E-03 SSTM1SAGE1 J045506.26-691704.6   2.0694   0.0050   1.0660 4.8930E-03 SSTM2SAGECC J045506.30-691705.4  -2.6240   0.0137   8725.0000   110.5000 SSTM3SAGECC J045504.21-691654.0  -3.9180   0.0529   5908.0000  287.6000 J73.775635-69.284327  73.7756 -69.2843   5751.0000   403.7000   5540.0000   352.1000   2952.0000   180.7000   1722.0000   90.7400   621.9000   45.9600  -6.7000 -99.0000    -99. 0
259 4090         IRAS 04553-6825      RSG 73.7936 -68.3423  5056256   129        Gehrz  16.7020   0.0670  14.6400   0.2300  12.9720 9.4000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05411066-6938040   8.7890   0.0240   7.9820   0.0260   7.6310   0.0180 05411066-6938040  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054110.71-693804.0   7.4402   0.0394   7.2295   0.0247   6.9297   0.0177   6.5799   0.0162 2.9680E-01 1.0774E-02 2.3055E-01 5.2441E-03   0.1945 3.1611E-03   0.1515 2.2606E-03 SSTM1SAGE1 J054110.67-693804.1   4.4875   0.0067   0.1150 7.1167E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.5400 -10.6900   2673. 0
259 4091         IRAS 04553-6825      RSG 73.7936 -68.3423 10973952  3426      Kastner  16.7020   0.0670  14.6400   0.2300  12.9720 9.4000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05411066-6938040   8.7890   0.0240   7.9820   0.0260   7.6310   0.0180 05411066-6938040  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.0700  -7.8700   3188. 0
260 4092            MSX LMC 1204      RSG 73.8169 -69.3200 10959104  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04551604-6919120   8.5580   0.0290   7.7510   0.0420   7.3740   0.0270 04551606-6919122  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045516.04-691912.1   7.1326   0.0225   7.1870   0.0210   6.8994   0.0161   6.4012   0.0195 3.9400E-01 8.1680E-03 2.3975E-01 4.6295E-03   0.2000 2.9728E-03   0.1786 3.1990E-03 SSTM1SAGE1 J045516.03-691912.2   4.9932   0.0064   0.0722 4.2638E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.0800  -7.8500   2673. 0
261 4093       OGLE LMC-LPV-6922     CAGB 73.8286 -68.7751 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-06922 -99.0000  20.5670   1.4690   565.3000 2MASS J04551887-6846306  99.9990  99.9990  14.9870   0.0880  12.7600   0.0270 04551886-6846307  16.6200   0.0200  14.1500   0.0200  12.0100   0.0200 SSTISAGEMA J045518.86-684630.5   9.0669   0.0314   8.1650   0.0271   7.4121   0.0213   6.7470   0.0170 6.6345E-02 1.9176E-03 9.7400E-02 2.4346E-03   0.1247 2.4458E-03   0.1299 2.0283E-03 SSTM1SAGE1 J045518.84-684630.8   5.3762   0.0071   0.0507 3.3142E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6200 -99.0000    -99. 0
262 4095                WOH S 74      RSG 73.8401 -69.7879 10959360  3426      Kastner  17.6680   0.0490  15.1940   0.0260  13.5970 2.4100E-02  10.4140   0.0960               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04552165-6947167   8.9250   0.0230   7.9500   0.0260   7.6180   0.0220 04552163-6947168  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045521.62-694716.8   7.4674   0.0279   7.2415   0.0212   6.9236   0.0179   6.3786   0.0236 2.8945E-01 7.4461E-03 2.2800E-01 4.4559E-03   0.1956 3.2322E-03   0.1823 3.9591E-03 SSTM1SAGE1 J045521.61-694716.6   3.7710   0.0048   0.2224 9.8450E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8100  -7.6300   3100. 0
263 4096                     -99     YSO1 73.8516 -66.5217 23881728 40650       Looney  99.9990  99.9990  21.0790   0.1140  20.0840 1.2610E-01  18.4850   0.0940               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04552439-6631178  17.1990   0.1010  16.2490   0.0890  15.0570   0.0710 04552441-6631181  18.3900   0.1100  17.0900   0.1200  15.1300   0.0400 SSTISAGEMA J045524.41-663117.7  12.6067   0.0726  11.5172   0.0279  10.2939   0.0375   8.4672   0.0251 2.5460E-03 1.7021E-04 4.4430E-03 1.1423E-04   0.0088 3.0271E-04   0.0266 6.1580E-04 SSTM1SAGE1 J045524.37-663118.0   3.5959   0.0046   0.2613 1.1084E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J73.85148-66.521198  73.8515 -66.5212    946.1000    70.9400    814.9000    72.2900    307.5000    24.1800    -99.0000  -99.0000   -99.0000  -99.0000  -4.4000 -99.0000    -99. 0
264 4097         IRAS 04555-6829     YSO3 73.8614 -68.4245 23890688 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04552673-6825284  15.5510   0.0490  14.9770   0.0600  14.3110   0.0640 04552668-6825283  15.9200   0.0700  15.5900   0.0800  14.6400   0.0700 SSTISAGEMA J045526.71-682528.3 -99.0000 -99.0000  11.9274   0.1287   9.5055   0.1121   8.0463   0.1982 -9.900E+01 -9.900E+01 3.0450E-03 3.6090E-04   0.0181 1.8731E-03   0.0392 7.1640E-03 SSTM1SAGE1 J045526.72-682528.0   2.1771   0.0033   0.9654 2.9485E-03 SSTM2SAGECC J045527.03-682524.8  -2.9360   0.0143  11620.0000   153.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J73.861546-68.42392  73.8615 -68.4239   4388.0000   303.9000   4515.0000   294.3000   2080.0000   133.7000   2017.0000  107.7000  1003.0000   74.7500  -7.0000 -99.0000    -99. 0
265 4098       OGLE LMC-LPV-7109     OAGB 73.8898 -69.4164 11239168  3591       Kemper  19.8610   0.1180  17.9920   0.0330  15.5060 2.1100E-02  12.1680   0.1270 OGLE-LMC-LPV-07109  15.4720  12.2870   0.3090   561.8000 2MASS J04553354-6924593   9.9600   0.0210   8.8390   0.0260   8.3240   0.0230 04553353-6924594   9.9100   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045533.51-692459.4   7.7752   0.0268   7.8125   0.0291   7.5047   0.0176   7.1778   0.0174 2.1800E-01 5.3840E-03 1.3475E-01 3.6063E-03   0.1145 1.8613E-03   0.0873 1.3970E-03 SSTM1SAGE1 J045533.43-692459.4   4.8314   0.0058   0.0837 4.4808E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.888631-69.417227  73.8886 -69.4172    -99.0000   -99.0000    122.9000    18.6400    119.2000    11.0700     87.7000   13.8800   142.5000   14.0600  -6.9000  -6.6900   2673. 0
266 4099                     -99     YSO3 73.9053 -66.5730 23890176 40650       Looney  19.9250   0.1380  20.0060   0.1220  19.3910 1.3500E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04553738-6634229  16.7400   0.0710  15.9100   0.0800  15.2540   0.0740 04553747-6634229  17.2000   0.0400  16.5800   0.1100  15.9600   0.1500 SSTISAGEMA J045537.41-663422.9 -99.0000 -99.0000  13.9326   0.1397  11.1203   0.1141   9.2358   0.2091 -9.900E+01 -9.900E+01 4.8030E-04 6.1810E-05   0.0041 4.3072E-04   0.0131 2.5270E-03 SSTM1SAGE1 J045537.42-663422.5   4.0872   0.0054   0.1662 8.3138E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.905031-66.572605  73.9050 -66.5726    966.4000    77.4700    900.4000    88.4900    805.9000    60.3400    -99.0000  -99.0000   572.7000   57.6700  -5.5800 -99.0000    -99. 0
267 4100         IRAS 04557-6753     CAGB 73.9123 -67.8196 12929792  3505         Wood  20.0780   0.1400  19.7460   0.0640  19.5110 9.8100E-02  18.8650   0.1270               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04553898-6749107  99.9990  99.9990  14.4920   0.0800  12.3970   0.0320 04553898-6749106  17.4600   0.0400  14.8000   0.0200  12.5100   0.0200 SSTISAGEMA J045538.96-674910.6   8.5631   0.0330   7.5334   0.0296   6.6463   0.0183   5.8308   0.0246 1.0552E-01 3.2073E-03 1.7425E-01 4.7574E-03   0.2525 4.2466E-03   0.3020 6.8473E-03 SSTM1SAGE1 J045538.97-674910.8   4.1040   0.0072   0.1637 1.0896E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1300 -99.0000    -99. 0
268 4101                     -99     YSO3 73.9167 -66.5734 23890176 40650       Looney  18.9790   0.0870  19.2800   0.0710  18.9560 4.5100E-02  18.1680   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04554004-6634242  17.2480   0.1050  16.3030   0.1030  15.2620   0.0830 04554006-6634240  17.5100   0.0400  17.2900   0.2300  16.2100   0.0900 SSTISAGEMA J045540.03-663424.3 -99.0000 -99.0000 -99.0000 -99.0000  11.2416   0.0710   9.6989   0.0845 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0037 2.3978E-04   0.0086 6.6633E-04 SSTM1SAGE1 J045540.00-663424.5   4.4951   0.0072   0.1142 7.5700E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.915879-66.573049  73.9159 -66.5731   1143.0000    91.1200   1124.0000   110.9000    976.2000    70.2400    119.0000   52.8800   572.7000   57.6700  -6.1600 -99.0000    -99. 0
269 4102                     -99     YSO3 73.9233 -66.5761 23888640 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04554162-6634343  19.4700   0.1700  18.7900   0.2100  17.2400   0.1300 SSTISAGEMA J045541.61-663434.1  14.2983   0.1278  13.8018   0.1029  11.6256   0.0789  10.0464   0.1012 5.3610E-04 6.3100E-05 5.4180E-04 5.1346E-05   0.0026 1.8704E-04   0.0062 5.7967E-04 SSTM1SAGE1 J045541.58-663433.9   5.0870   0.0093   0.0662 5.6906E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.923156-66.575718  73.9232 -66.5757    609.2000    68.4400   1041.0000    97.7000    976.2000    70.2400    119.0000   52.8800   572.7000   57.6700  -2.7800 -99.0000    -99. 0
270 4103                     -99     YSO3 73.9269 -66.5738 23888640 40650       Looney  19.5630   0.1290  19.6360   0.0400  19.4400 6.8100E-02  18.9140   0.0690               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04554246-6634259  99.9990  99.9990  99.9990  99.9990  15.7890   0.1210 04554245-6634255  19.4900   0.2400  17.8400   0.1800  15.8400   0.0700 SSTISAGEMA J045542.47-663425.8  13.3666   0.0536  12.1786   0.0307  11.0683   0.0544   9.9589   0.0531 1.2645E-03 6.2440E-05 2.4160E-03 6.8295E-05   0.0043 2.1554E-04   0.0067 3.2960E-04 SSTM1SAGE2 J045542.48-663425.4   5.7886   0.0198   0.0347 6.3220E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.7700 -99.0000    -99. 0
271 4104                     -99     YSO3 73.9435 -66.4191 23888640 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04554646-6625089  99.9990  99.9990  16.8760   0.1610  15.9070   0.1390 04554641-6625090  18.0900   0.0500  17.0000   0.0800  16.3400   0.0500 SSTISAGEMA J045546.43-662508.8  14.0806   0.0754  13.8032   0.0930  11.5206   0.0627   9.8763   0.0707 6.5510E-04 4.5485E-05 5.4110E-04 4.6352E-05   0.0028 1.6375E-04   0.0073 4.7372E-04 SSTM1SAGE1 J045546.52-662507.9   5.3998   0.0062   0.0496 2.8305E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.943327-66.418576  73.9433 -66.4186    346.0000    89.2100    953.4000   111.1000    -99.0000   -99.0000    194.1000   68.4200   359.8000   55.1400  -6.4200 -99.0000    -99. 0
272 4105         IRAS 04557-6639     YSO1 73.9609 -66.5762 23893504 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04555058-6634341  15.4070   0.0460  14.7290   0.0570  13.4070   0.0350 04555071-6634345  16.6800   0.0600  16.4100   0.0800  13.7700   0.0500 SSTISAGEMA J045550.63-663434.6  10.7323   0.0577   9.4985   0.0331   8.3149   0.0418   7.1944   0.0735 1.4310E-02 7.6076E-04 2.8520E-02 8.6951E-04   0.0543 2.0887E-03   0.0860 5.8197E-03 SSTM1SAGE1 J045550.58-663435.0   2.0714   0.0041   1.0640 3.9913E-03 SSTM2SAGECC J045550.70-663435.8  -2.3650   0.0208   6870.0000   131.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J73.960676-66.575982  73.9607 -66.5760   5643.0000   375.6000   5110.0000   326.0000   1706.0000   107.3000    844.0000   51.0200   542.4000   48.0200  -6.7100 -99.0000    -99. 0
273 4106                     -99     YSO3 74.0941 -66.6159 23881728 40650       Looney  19.2130   0.0920  19.5950   0.0510  18.6670 6.6100E-02  17.2090   0.0500               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04562261-6636566  15.6750   0.0420  14.5970   0.0470  13.5170   0.0340 04562261-6636568  15.9100   0.0500  14.8700   0.0400  13.8400   0.0400 SSTISAGEMA J045622.62-663656.8  11.8705   0.0722  11.1579   0.0693   9.9624   0.0343   8.4343   0.0500 5.0160E-03 3.3337E-04 6.1855E-03 3.9499E-04   0.0119 3.7594E-04   0.0275 1.2648E-03 SSTM1SAGE1 J045622.60-663656.9   2.5872   0.0041   0.6617 2.4936E-03 SSTM2SAGECC J045623.06-663658.7  -1.2320   0.0240   2420.0000    53.4900                             -99 -99.0000 -99.0000    -99.0000  -99.0000   J74.09412-66.61559  74.0941 -66.6156   2581.0000   175.0000   2765.0000   185.1000   1795.0000   110.6000   1335.0000   74.2200   536.2000   46.2500  -5.4700 -99.0000    -99. 0
274 4108                     -99      HII 74.1209 -66.5332 23890176 40650       Looney  99.9990  99.9990  21.3820   0.1280  20.4450 1.0310E-01  18.9170   0.0790               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04562914-6631589  16.9810   0.0810  15.9340   0.0890  15.1180   0.0750 04562897-6631591  18.7600   0.1300  18.1100   0.1800  16.5900   0.1000 SSTISAGEMA J045629.03-663159.2 -99.0000 -99.0000  11.6018   0.1492   9.9069   0.1347 -99.0000 -99.0000 -9.900E+01 -9.900E+01 4.1100E-03 5.6470E-04   0.0125 1.5548E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J045628.76-663158.7   3.5291   0.0055   0.2779 1.4032E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J045628.94-663159.5  -5.0320   0.0355  16470.0000  538.6000 J74.120101-66.532948  74.1201 -66.5330   1379.0000   220.9000   2906.0000   231.8000   2068.0000   142.4000   2090.0000  130.7000  1694.0000  129.5000  -6.9400 -99.0000    -99. 0
275 4109         IRAS 04567-6857     CAGB 74.1339 -68.8808 11239168  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-07804 -99.0000  19.5100   2.1880   663.1000 2MASS J04563215-6852510  15.5010   0.0700  13.0510   0.0430  11.1240   0.0280 04563215-6852510  15.6500   0.0100  13.2900   0.0100  11.1500   0.0100 SSTISAGEMA J045632.15-685250.8   8.3277   0.0301   7.2649   0.0208   6.4792   0.0166   5.7681   0.0246 1.3106E-01 3.6341E-03 2.2315E-01 4.2770E-03   0.2945 4.4891E-03   0.3199 7.2567E-03 SSTM1SAGE1 J045632.14-685251.1   4.5742   0.0057   0.1061 5.5355E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9500 -99.0000    -99. 0
276 4110                     -99      HII 74.1614 -66.4129 23890176 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04563919-6624499  14.9460   0.0390  15.0460   0.0620  15.0090   0.0720 04563873-6624456  99.9900   9.9900  99.9900   9.9900  17.3900   0.2500 SSTISAGEMA J045638.84-662445.7 -99.0000 -99.0000  14.8114   0.1122 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.1380E-04 2.2096E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045638.77-662446.2   4.5593   0.0091   0.1076 9.0522E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.160248-66.412574  74.1602 -66.4126   1043.0000   198.4000   1303.0000   149.3000    747.8000    72.8000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9500 -99.0000    -99. 0
277 4111                     -99     YSO1 74.1700 -66.5417 23893504 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04564080-6632304  99.9900   9.9900  99.9900   9.9900  14.9800   0.1000 SSTISAGEMA J045640.77-663230.4  10.5036   0.0491   9.2179   0.0255   8.0862   0.0259   6.9271   0.0472 1.7665E-02 7.9929E-04 3.6930E-02 8.6874E-04   0.0670 1.5978E-03   0.1100 4.7832E-03 SSTM1SAGE1 J045640.75-663230.8   2.3608   0.0032   0.8151 2.4233E-03 SSTM2SAGECC J045641.31-663232.1  -2.0470   0.0443   5127.0000   209.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.169362-66.541638  74.1694 -66.5416   4260.0000   295.4000   4583.0000   301.0000   2446.0000   156.2000   1592.0000  101.2000   592.5000   64.7900  -6.2200 -99.0000    -99. 0
278 4112               HD 268835     B[e] 74.1963 -69.8402  7459328   665        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04564705-6950247  10.0830   0.0210   9.6800   0.0250   8.8550   0.0220 04564708-6950248  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045647.06-695024.7   7.2137   0.0384   6.4341   0.0272   5.7764   0.0235   4.8605   0.0252 3.6565E-01 1.2917E-02 4.7965E-01 1.2012E-02   0.5625 1.2168E-02   0.7380 1.7096E-02 SSTM1SAGE1 J045647.05-695025.0   2.3314   0.0051   0.8375 3.9429E-03 SSTM2SAGECC J045647.04-695026.0   0.4201   0.0188    528.4000     9.1260                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.195411-69.840206  74.1954 -69.8402    319.5000    25.8700     83.8000    14.4800     64.1000     5.4500    -99.0000  -99.0000   -99.0000  -99.0000  -7.1900 -99.0000    -99. 0
278 4113               HD 268835     B[e] 74.1963 -69.8402 10959616  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04564705-6950247  10.0830   0.0210   9.6800   0.0250   8.8550   0.0220 04564708-6950248  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045647.06-695024.7   7.2137   0.0384   6.4341   0.0272   5.7764   0.0235   4.8605   0.0252 3.6565E-01 1.2917E-02 4.7965E-01 1.2012E-02   0.5625 1.2168E-02   0.7380 1.7096E-02 SSTM1SAGE1 J045647.05-695025.0   2.3314   0.0051   0.8375 3.9429E-03 SSTM2SAGECC J045647.04-695026.0   0.4201   0.0188    528.4000     9.1260                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.195411-69.840206  74.1954 -69.8402    319.5000    25.8700     83.8000    14.4800     64.1000     5.4500    -99.0000  -99.0000   -99.0000  -99.0000  -7.2000 -99.0000    -99. 0
279 4114                     -99      HII 74.1968 -66.4090 23881984 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 04564719-6624329  99.9900   9.9900  99.9900   9.9900  16.2900   0.1600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045647.25-662433.6   1.4104   0.0066   1.9560 1.1801E-02 SSTM2SAGECC J045647.80-662433.3  -3.9420   0.0378  29350.0000  1021.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.197216-66.408873  74.1972 -66.4089  12590.0000  1030.0000  14780.0000   962.7000   9417.0000   589.9000    -99.0000  -99.0000  1633.0000  162.4000  -8.2000 -99.0000    -99. 0
280 4115                     -99      HII 74.2160 -66.5258 23890176 40650       Looney  16.6540   0.0370  17.3720   0.0480  17.2570 3.6100E-02  17.2590   0.0470               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04565181-6631329  17.1570   0.0930  17.0550   0.1730  16.2990   0.1870 04565181-6631331  17.1000   0.0300  16.9000   0.0400  16.4400   0.0700 SSTISAGEMA J045651.84-663132.9  14.4671   0.1428  13.7355   0.0785  12.1189   0.1159  10.3599   0.1888 4.5890E-04 6.0353E-05 5.7590E-04 4.1636E-05   0.0016 1.7444E-04   0.0047 8.1010E-04 SSTM1SAGE1 J045651.75-663132.6   4.5187   0.0065   0.1117 6.6797E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.9000 -99.0000    -99. 0
281 4116                     -99      HII 74.2387 -66.4202 23893504 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04565727-6625129  15.7120   0.0550  14.8450   0.0520  13.8640   0.0420 04565732-6625132  17.2200   0.1100  16.1800   0.1400  15.5900   0.1400 SSTISAGEMA J045657.26-662512.8  11.7457   0.1446  11.2202   0.2097   8.9741   0.0722   7.3609   0.1668 5.6270E-03 7.4950E-04 5.8410E-03 1.1280E-03   0.0296 1.9665E-03   0.0738 1.1330E-02 SSTM1SAGE1 J045657.30-662512.7   1.7298   0.0063   1.4575 8.4112E-03 SSTM2SAGECC J045657.85-662513.9  -2.9160   0.0588  11410.0000   617.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.238364-66.420029  74.2384 -66.4200   6544.0000   483.9000   4602.0000   321.0000    872.3000    93.1100    -99.0000  -99.0000   -99.0000  -99.0000  -6.8900 -99.0000    -99. 0
282 4117                     -99      HII 74.2493 -66.4072 23890176 40650       Looney  14.9890   0.0880  15.5970   0.0420  15.0360 7.4100E-02  14.4360   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04565985-6624258  14.2270   0.0270  13.9740   0.0280  13.5070   0.0270 04565985-6624259  14.3800   0.0200  14.1400   0.0200  13.6100   0.0300 SSTISAGEMA J045659.86-662425.8  12.2044   0.0478  11.7419   0.0585  10.3394   0.0396   8.3823   0.0265 3.6880E-03 1.6235E-04 3.6125E-03 1.9471E-04   0.0084 3.0652E-04   0.0288 7.0161E-04 SSTM1SAGE1 J045700.02-662425.7   4.7419   0.0269   0.0909 2.2520E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6500 -99.0000    -99. 0
283 4119                     -99     YSO3 74.2709 -66.7100 23881728 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04570509-6642356  17.5100   0.1800  16.5700   0.1000  15.8100   0.0700 SSTISAGEMA J045705.04-664235.7 -99.0000 -99.0000  12.1491   0.0883  10.5605   0.1127   8.8539   0.1677 -9.900E+01 -9.900E+01 2.4825E-03 2.0196E-04   0.0069 7.1240E-04   0.0187 2.8800E-03 SSTM1SAGE1 J045705.04-664235.9   3.3486   0.0037   0.3282 1.1293E-03 SSTM2SAGECC J045705.40-664236.3  -1.0160   0.0144   1983.0000    26.3000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J74.27058-66.709637  74.2706 -66.7096   1411.0000   100.5000   1507.0000   109.3000    852.8000    52.6900    507.2000   27.3700   245.4000   19.0100  -5.0000 -99.0000    -99. 0
284 4120                     -99 HII/YSO3 74.2905 -68.7467 23881472 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04570970-6844478  99.9990  99.9990  99.9990  99.9990  13.7290   0.0660 04570979-6844486  16.1200   0.0400  15.4800   0.0500  15.0300   0.1000 SSTISAGEMA J045709.75-684447.8 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045710.19-684447.2   1.3824   0.0045   2.0070 8.2388E-03 SSTM2SAGECC J045711.51-684445.1  -3.5870   0.0266  21170.0000   519.3000 SSTM3SAGECC J045711.04-684435.8  -5.8710   0.0193  35700.0000  634.4000 J74.291441-68.745956  74.2914 -68.7460   9903.0000   731.5000   9660.0000   607.9000   2181.0000   152.4000    -99.0000  -99.0000  1880.0000  135.6000  -7.9200 -99.0000    -99. 0
285 4122                     -99      HII 74.3101 -68.4418 19150592 30869      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04571524-6826291  13.5350   0.0570  12.7560   0.0490  12.3820   0.0550 04571497-6826288  15.5700   0.0500  15.0100   0.0500  14.1900   0.0600 SSTISAGEMA J045715.02-682629.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045714.53-682632.0   2.0914   0.0045   1.0447 4.3365E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.310471-68.441613  74.3105 -68.4416   3882.0000   536.2000   5709.0000   441.6000   1446.0000   130.1000   2441.0000  148.7000  2115.0000  156.5000  -8.1100 -99.0000    -99. 0
286 4123                 IC 2117      HII 74.3117 -68.4416 23889408 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04571524-6826291  13.5350   0.0570  12.7560   0.0490  12.3820   0.0550 04571497-6826288  15.5700   0.0500  15.0100   0.0500  14.1900   0.0600 SSTISAGEMA J045715.02-682629.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045714.53-682632.0   2.0914   0.0045   1.0447 4.3365E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.310471-68.441613  74.3105 -68.4416   3882.0000   536.2000   5709.0000   441.6000   1446.0000   130.1000   2441.0000  148.7000  2115.0000  156.5000  -7.9500 -99.0000    -99. 0
287 4124                     -99      HII 74.3179 -66.3888 23885568 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04571625-6623208  13.2260   0.0650  13.2020   0.0790  12.5650   0.0770 04571628-6623194  99.9900   9.9900  16.0000   0.1400  15.5100   0.1700 SSTISAGEMA J045716.21-662319.9 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045716.21-662320.8   1.6261   0.0046   1.6035 6.8622E-03 SSTM2SAGECC J045716.06-662323.9  -3.1730   0.0371  14460.0000   493.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.317406-66.388845  74.3174 -66.3888   3954.0000   437.3000   3994.0000   321.3000   1015.0000   106.5000   1040.0000  122.9000   806.1000   97.3400  -6.9600 -99.0000    -99. 0
288 4125                     -99      HII 74.3202 -68.4466 23889408 40650       Looney  16.2270   0.1750  17.6520   0.0750  17.2290 1.3210E-01  16.1310   0.1200               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04571678-6826478  15.7480   0.0560  15.1550   0.0660  99.9990  99.9990 04571684-6826481  16.6200   0.0400  15.6300   0.0500  15.2000   0.1200 SSTISAGEMA J045716.84-682647.8 -99.0000 -99.0000 -99.0000 -99.0000  10.0488   0.1342   8.4046   0.1961 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0110 1.3590E-03   0.0282 5.0940E-03 SSTM1SAGE1 J045716.71-682647.0   3.0840   0.0096   0.4187 3.7030E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.319856-68.446159  74.3199 -68.4462   2080.0000   266.7000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4000 -99.0000    -99. 0
289 4126                     -99      HII 74.3325 -68.4239 23882240 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04571977-6825263  16.0510   0.0820  15.3800   0.1030  14.4840   0.0800 04571974-6825262  17.1300   0.0700  16.5000   0.1000  15.6400   0.0800 SSTISAGEMA J045719.77-682526.0 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045719.75-682524.9   2.9847   0.0075   0.4588 3.1560E-03 SSTM2SAGECC J045718.73-682521.5  -3.7470   0.0245  24540.0000   554.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J74.33191-68.422928  74.3319 -68.4229   1310.0000   363.9000   1763.0000   250.7000   1014.0000   107.7000    112.0000   94.0900  1132.0000   94.7200  -7.2000 -99.0000    -99. 0
290 4127                     -99      HII 74.3364 -66.4706 23888640 40650       Looney  17.1180   0.1290  18.0140   0.0690  17.7850 6.9100E-02  17.7070   0.0570               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04572063-6628144  16.9940   0.0790  16.6560   0.1310  16.2240   0.1710 04572063-6628147  17.4500   0.0400  17.2000   0.0600  17.0000   0.1300 SSTISAGEMA J045720.72-662814.3 -99.0000 -99.0000 -99.0000 -99.0000  11.5395   0.1079 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0028 2.7678E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J045720.93-662815.5   5.6470   0.0099   0.0395 3.5993E-04 SSTM2SAGECC J045721.18-662819.8  -0.3920   0.0511   1116.0000    52.5200                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.336251-66.470767  74.3363 -66.4708    669.4000    71.5600    875.3000    83.3600    658.0000    45.8200    503.9000   43.2200   -99.0000  -99.0000  -4.2700 -99.0000    -99. 0
291 4128                HD 32402       WR 74.3499 -68.3991  9531392  1406        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04572409-6823572  13.3250   0.0270  13.2200   0.0340  12.6880   0.0300 04572408-6823571  13.3200   0.0100  13.2300   0.0100  12.7000   0.0100 SSTISAGEMA J045724.09-682357.0  12.5521   0.0357  12.1383   0.0311  12.0303   0.0376  11.7362   0.0596 2.6775E-03 8.8032E-05 2.5075E-03 7.1883E-05   0.0018 6.1412E-05   0.0013 7.2033E-05 SSTM1SAGE1 J045723.72-682355.5   8.0939   0.0370   0.0041 1.4150E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3400 -99.0000    -99. 0
292 4129            LHA 120-S 12     B[e] 74.4033 -67.7938 19151616 30869      Kastner  11.8330   0.0000  12.5940   0.0000  12.5260 1.0000E-04  11.8660   0.3010               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04573676-6747373  11.7870   0.0230  11.1530   0.0270  10.2290   0.0220 04573675-6747374  11.7600   0.0200  11.2500   0.0200  99.9900   9.9900 SSTISAGEMA J045736.75-674737.4   8.9371   0.0331   8.3572   0.0384   7.9647   0.0191   7.5570   0.0180 7.4765E-02 2.2794E-03 8.1595E-02 2.8873E-03   0.0750 1.3196E-03   0.0616 1.0184E-03 SSTM1SAGE1 J045736.75-674737.4   6.5820   0.0130   0.0167 1.9953E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2400 -99.0000    -99. 0
293 4130                     -99     YSO1 74.4249 -66.4430 23881728 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04574195-6626339  16.6680 -99.0000  15.9020 -99.0000  15.9120   0.1512 04574204-6626352  19.6800   0.2200  99.9900   9.9900  99.9900   9.9900 SSTISAGE2A J045741.96-662633.8 -99.0000 -99.0000  12.3073   0.1330  10.4486   0.1643 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.1460E-03 2.6290E-04   0.0076 1.1510E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J045741.94-662633.2   3.2709   0.0045   0.3525 1.4743E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.424804-66.442561  74.4248 -66.4426   3187.0000   336.1000   4290.0000   321.6000   2544.0000   173.1000   1843.0000  135.5000  1029.0000   96.2900  -5.9700 -99.0000    -99. 0
294 4131                 HV 2255      RSG 74.4302 -70.1473 10959872  3426      Kastner  16.8430   0.1050  15.3440   0.0290  13.5000 8.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04574331-7008503   8.4360   0.0210   7.6480   0.0360   7.3240   0.0310 04574332-7008505  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045743.29-700850.4   6.7342   0.0363   6.7281   0.0313   6.4405   0.0261   5.9150   0.0232 5.6870E-01 1.9016E-02 3.6585E-01 1.0547E-02   0.3052 7.3267E-03   0.2794 5.9602E-03 SSTM1SAGE1 J045743.34-700850.8   3.3521   0.0043   0.3271 1.3090E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3400  -8.1500   3000. 0
295 4132                     -99     YSO1 74.4485 -66.4714 23885568 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04574769-6628166  16.5120   0.0690  15.5300   0.0720  14.3880   0.0430 04574770-6628170  17.6900   0.1100  16.1900   0.0900  15.3900   0.1600 SSTISAGEMA J045747.67-662816.7  11.8072   0.0457  10.6472   0.0328   9.1369   0.0303   7.7978   0.0355 5.3170E-03 2.2365E-04 9.9005E-03 2.9952E-04   0.0255 7.1132E-04   0.0493 1.6128E-03 SSTM1SAGE1 J045747.63-662816.7   2.5301   0.0063   0.6974 4.0210E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.448623-66.471145  74.4486 -66.4711   2332.0000   299.2000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   664.4000   82.0300  -4.9800 -99.0000    -99. 0
296 4134                     -99 HII/YSO3 74.4497 -66.3119 23890176 40650       Looney  18.0920   0.1230  20.3230   0.1540  18.0740 1.0010E-01  17.2390   0.0930               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04574793-6618426  16.4800   0.0540  15.9960   0.0770  15.4220   0.0940 04574791-6618426  16.8100   0.0400  17.0400   0.0900  16.1600   0.0700 SSTISAGEMA J045747.95-661842.2 -99.0000 -99.0000 -99.0000 -99.0000  11.1331   0.1877 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0041 7.0000E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J045747.88-661842.4   4.2907   0.0056   0.1378 7.0507E-04 SSTM2SAGECC J045748.41-661842.8  -0.8920   0.0488   1769.0000    79.5000 SSTM3SAGECC J045746.90-661825.5  -3.2340   0.1548   3146.0000  445.4000 J74.449324-66.311491  74.4493 -66.3115   1856.0000   132.8000   1590.0000   122.7000    926.6000    65.3200    888.7000   67.7000   427.4000   52.8100  -5.1300 -99.0000    -99. 0
297 4133            MSX LMC 1225     YSO4 74.4498 -66.4792 23881984 40650       Looney  14.2260   0.0400  15.3860   0.0400  14.8170 3.7100E-02  13.6730   0.0290               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04574795-6628448  13.1210   0.0300  12.1860   0.0310  10.8100   0.0230 04574795-6628450  12.9900   0.0200  12.2500   0.0200  10.9200   0.0300 SSTISAGEMA J045747.94-662844.8   8.4921   0.0275   7.6059   0.0227   6.8862   0.0169   5.7638   0.0240 1.1265E-01 2.8486E-03 1.6300E-01 3.4040E-03   0.2024 3.1589E-03   0.3212 7.0912E-03 SSTM1SAGE1 J045747.89-662843.8   2.1863   0.0050   0.9572 4.4029E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.448922-66.478089  74.4489 -66.4781   1879.0000   279.4000    -99.0000   -99.0000   2864.0000   195.6000    -99.0000  -99.0000  1787.0000  142.8000  -6.1600 -99.0000    -99. 0
298 4135                     -99 HII/YSO3 74.4550 -66.4835 23881728 40650       Looney  99.9990  99.9990  19.7140   0.0910  19.2040 1.0410E-01  18.6540   0.1360               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04574921-6629000  17.0210   0.0800  16.2220   0.1000  15.5040   0.0990 04574925-6629001  17.5100   0.1200  17.0100   0.1600  15.8600   0.1400 SSTISAGEMA J045749.21-662900.1 -99.0000 -99.0000  12.6487   0.1276  10.0365   0.0434   8.3787   0.0589 -9.900E+01 -9.900E+01 1.5670E-03 1.8420E-04   0.0111 4.4429E-04   0.0289 1.5681E-03 SSTM1SAGE1 J045749.26-662859.9   3.1276   0.0068   0.4023 2.5230E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.454884-66.482912  74.4549 -66.4829   1871.0000   159.8000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000  1787.0000  142.8000  -4.3500 -99.0000    -99. 0
299 4136                     -99      HII 74.5488 -66.3698 23881728 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 04581173-6622114  16.0200   0.0300  15.8800   0.0400  15.8000   0.0600 SSTISAGEMA J045811.72-662211.3 -99.0000 -99.0000  13.0655   0.0780  11.0046   0.1030   9.0569   0.1399 -9.900E+01 -9.900E+01 1.0675E-03 7.6718E-05   0.0046 4.3255E-04   0.0155 1.9930E-03 SSTM1SAGE1 J045811.97-662212.5   3.2273   0.0042   0.3670 1.4050E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.548021-66.369848  74.5480 -66.3699   1734.0000   148.9000   1107.0000   112.1000    227.9000    43.6000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5400 -99.0000    -99. 0
300 4138                     -99     YSO1 74.6770 -66.1432 23881728 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04584248-6608355  17.8430   0.1530  16.3560   0.1050  14.9720   0.0620 04584246-6608353  18.8500   0.1100  16.7200   0.1000  15.2800   0.0800 SSTISAGEMA J045842.48-660835.6  12.9126   0.0525  11.6639   0.0386  10.4353   0.0263   8.9488   0.0255 1.9210E-03 9.2834E-05 3.8815E-03 1.3802E-04   0.0077 1.8660E-04   0.0171 4.0107E-04 SSTM1SAGE1 J045842.45-660835.6   2.9037   0.0042   0.4944 1.9079E-03 SSTM2SAGECC J045842.68-660836.6  -1.6610   0.0157   3591.0000    51.8900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.677284-66.143163  74.6773 -66.1432   3052.0000   205.3000   2647.0000   178.6000    -99.0000   -99.0000    879.6000   53.9300   520.3000   43.9900  -5.9600 -99.0000    -99. 0
301 4139                     -99     CAGB 74.6927 -68.3448 19010304 30788        Sahai  17.2430   0.0550  17.3550   0.0300  16.6220 3.1100E-02  15.9730   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04584625-6820428  15.4580   0.0300  15.1290   0.0440  15.1310   0.0700 04584625-6820429  15.4700   0.0200  15.1200   0.0200  15.0500   0.0400 SSTISAGEMA J045846.02-682037.5  10.8717   0.0238   8.9554   0.0246   7.4753   0.0192   6.1965   0.0277 1.2585E-02 2.7539E-04 4.7030E-02 1.0659E-03   0.1177 2.0839E-03   0.2156 5.4920E-03 SSTM1SAGE1 J045846.00-682037.7   3.6840   0.0044   0.2410 9.8577E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9400 -99.0000    -99. 0
302 4140                     -99     YSO3 74.7153 -66.1622 23888640 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04585165-6609439  17.8400   0.1540  16.8380   0.1630  16.0970   0.1460 04585164-6609443  18.9000   0.1500  18.2900   0.2600  17.2200   0.1700 SSTISAGEMA J045851.63-660944.4  14.5827   0.0648  13.7364   0.0469  12.4336   0.0471  10.8252   0.0394 4.1255E-04 2.4623E-05 5.7545E-04 2.4844E-05   0.0012 5.3027E-05   0.0030 1.1017E-04 SSTM1SAGE1 J045851.61-660944.5   5.5579   0.0086   0.0429 3.3923E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J74.71541-66.162339  74.7154 -66.1623    317.1000    40.0100    331.5000    62.2300    -99.0000   -99.0000    595.3000   50.3200   840.1000   63.6300  -1.3300 -99.0000    -99. 0
303 4141         IRAS 04587-6611     YSO1 74.7263 -66.1219 23885568 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04585433-6607186  17.6350   0.1380  16.0510   0.0920  14.0820   0.0390 04585429-6607185  18.3700   0.0700  16.5300   0.0800  14.2900   0.0500 SSTISAGEMA J045854.31-660718.7  10.6118   0.0292   9.2147   0.0204   8.1255   0.0183   7.2682   0.0190 1.5990E-02 4.2959E-04 3.7040E-02 6.9439E-04   0.0646 1.0885E-03   0.0803 1.4045E-03 SSTM1SAGE1 J045854.25-660718.3   3.5739   0.0047   0.2667 1.1570E-03 SSTM2SAGECC J045854.55-660718.5  -0.6050   0.0218   1358.0000    27.2300                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J74.726475-66.121791  74.7265 -66.1218   1178.0000    85.5900   1249.0000    97.0800    874.7000    56.6800    841.3000   48.0200   820.4000   59.9700  -5.0600 -99.0000    -99. 0
304 4142               HD 268856      RSG 74.7348 -68.8013 27575552   485       Ardila  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04585635-6848046   8.2350   0.0230   7.4620   0.0260   7.2320   0.0290 04585636-6848048  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J045856.33-684804.7   7.1685   0.0276   7.3119   0.0210   7.2144   0.0188   7.1659   0.0233 3.8120E-01 9.6933E-03 2.1370E-01 4.1255E-03   0.1496 2.5937E-03   0.0883 1.8940E-03 SSTM1SAGE1 J045856.35-684804.9   7.1333   0.0166   0.0101 1.5368E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2200  -8.6600   3773. 0
305 4143            LHA 120-S 10      OPN 74.7809 -65.7205 25997056 50338     Matsuura  12.3090   0.1180  13.1540   0.0290  13.2970 9.4100E-02  13.5510   0.0390               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04590739-6543133  13.6590   0.0220  13.6940   0.0250  13.7040   0.0280              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J045907.37-654313.3  13.4041   0.0332  12.6591   0.0241  11.9068   0.0347   8.7879   0.0208 1.2215E-03 3.7323E-05 1.5520E-03 3.4443E-05   0.0020 6.3544E-05   0.0198 3.7915E-04 SSTM1SAGE1 J045907.39-654313.0   3.1572   0.0040   0.3914 1.4341E-03 SSTM2SAGECC J045907.55-654314.6   1.8470   0.0324    142.0000     4.2390                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4500 -99.0000    -99. 0
306 4145              SMP LMC 13      CPN 74.9999 -70.4614  4947968   103        Houck  16.6920   0.0790  16.8090   0.0570  15.6620 4.3100E-02  17.7500   0.0630               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J04595999-7027408  17.1050   0.0910  16.7880   0.1490  15.5740   0.0940 04595999-7027412  16.9600   0.0300  16.9200   0.0600  15.8300   0.0600 SSTISAGEMA J045959.97-702741.2  13.8876   0.0371  13.0798   0.0318  11.7477   0.0345   9.7608   0.0245 7.8255E-04 2.6769E-05 1.0535E-03 3.0857E-05   0.0023 7.3092E-05   0.0081 1.8287E-04 SSTM1SAGE1 J045959.99-702741.6   5.8356   0.0094   0.0332 2.8661E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.6000 -99.0000    -99. 0
307 4146                     -99     YSO3 75.0086 -66.5030 23888640 40650       Looney  17.1040   0.0650  17.5530   0.0430  17.3700 5.5100E-02  17.0870   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05000203-6630112  15.9640   0.0590  15.0450   0.0610  14.1940   0.0470 05000194-6630106  16.3600   0.0300  15.4600   0.0200  14.9900   0.0200 SSTISAGEMA J050002.03-663011.1 -99.0000 -99.0000  12.2552   0.0931  10.9101   0.0965 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.2515E-03 1.9311E-04   0.0050 4.4211E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J050002.03-663011.3   4.9272   0.0053   0.0767 3.7084E-04 SSTM2SAGECC J050002.06-663012.9   0.3670   0.0210    554.9000    10.7200 SSTM3SAGECC J050002.09-663010.2  -1.7680   0.1082    815.6000   81.0400 J75.007672-66.502766  75.0077 -66.5028    687.2000    53.4200    685.7000    60.9400    463.6000    29.2800    433.5000   23.7100   258.9000   19.3000  -4.0000 -99.0000    -99. 0
308 4148                     -99     YSO3 75.0675 -66.2586 23881728 40650       Looney  17.7190   0.0910  17.9560   0.1090  17.5670 1.0310E-01  16.9720   0.0630               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05001619-6615311  16.1220   0.0550  15.7100   0.0720  15.0210   0.0700 05001620-6615312  16.4000   0.0300  15.9700   0.0400  15.4600   0.0600 SSTISAGEMA J050016.18-661531.1  13.0896   0.2064  12.8515   0.0585  10.2484   0.0477   8.1621   0.0284 1.6320E-03 3.1030E-04 1.3000E-03 7.0077E-05   0.0091 4.0225E-04   0.0353 9.2250E-04 SSTM1SAGE1 J050016.14-661531.1   2.0755   0.0051   1.0600 5.0042E-03 SSTM2SAGECC J050016.50-661532.6  -1.0070   0.0187   1966.0000    33.8700                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J75.06735-66.258334  75.0674 -66.2583   1836.0000   126.9000   1464.0000   107.4000    807.0000    50.3000    440.3000   29.1900   207.9000   21.5500  -5.7700 -99.0000    -99. 0
309 4149         IRAS 05003-6712     OAGB 75.0791 -67.1328 12930048  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-10933 -99.0000  16.4340   3.4290   911.1000 2MASS J05294221-6857173  12.0390   0.0210  10.4590   0.0250   9.3230   0.0220 05294222-6857173  13.4800   0.0300  12.1300   0.0200  10.7400   0.0300 SSTISAGEMA J050018.99-670758.1   8.4082   0.0302   7.8453   0.0251   7.3389   0.0158   6.3858   0.0256 1.2170E-01 3.3855E-03 1.3075E-01 3.0263E-03   0.1334 1.9434E-03   0.1811 4.2621E-03 SSTM1SAGE1 J050018.94-670757.9   3.7666   0.0069   0.2233 1.4116E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4800  -6.0400   2673. 0
310 4150             MSX LMC 178     CAGB 75.1346 -72.1506 19006464 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05003226-7209023  99.9990  99.9990  14.7800   0.0760  12.5870   0.0300 05003228-7209024  18.6300   0.0700  15.8300   0.0200  13.3800   0.0200 SSTISAGEMA J050032.24-720902.3   9.3099   0.0391   8.3420   0.0254   7.5295   0.0194   6.8633   0.0173 5.3040E-02 1.9092E-03 8.2745E-02 1.9321E-03   0.1119 2.0028E-03   0.1167 1.8555E-03 SSTM1SAGE1 J050032.24-720902.6   5.3003   0.0069   0.0544 3.4613E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7400 -99.0000    -99. 0
311 4151                HD 32714     STAR 75.1368 -64.3943 24325376   464        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05003272-6423394   5.1630   0.0190   4.5330   0.0760   4.3300   0.0220              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050032.74-642339.9   4.3950   0.0415   4.3793   0.0495   4.2962   0.0363   4.2424   0.0366 4.9040E+00 1.8760E-01 3.1830E+00 1.4520E-01   2.1990 7.3520E-02   1.3040 4.3930E-02 SSTM1SAGE1 J050032.76-642340.4   4.3162   0.0076   0.1346 9.4700E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.8100 -10.9600   2716. 0
312 4153         IRAS 05007-6628     YSO3 75.2148 -66.3999 23885568 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05005151-6623597  15.0900   0.0350  14.1090   0.0360  13.0180   0.0300 05005153-6623596  15.5000   0.0300  14.4200   0.0300  13.2500   0.0300 SSTISAGEMA J050051.52-662359.7  11.1674   0.0838  10.6001   0.0576   9.4156   0.1267 -99.0000 -99.0000 9.5850E-03 7.4010E-04 1.0340E-02 5.4860E-04   0.0197 2.2990E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J050051.23-662400.3   2.9057   0.0031   0.4935 1.4237E-03 SSTM2SAGECC J050051.30-662400.8  -1.8570   0.0126   4302.0000    50.1100 SSTM3SAGECC J050049.95-662358.4  -3.3600   0.0562   3534.0000  182.6000 J75.212842-66.399978  75.2128 -66.4000   2539.0000   173.3000   2454.0000   165.4000   1191.0000    73.5000    456.5000   28.6700   168.7000   17.0600  -6.0400 -99.0000    -99. 0
313 4154         IRAS 05010-6739     CAGB 75.2538 -67.5899 10960384  3426      Kastner  20.9110   0.3230  21.1350   0.1640  20.7730 8.1200E-02  20.2890   0.2100 OGLE-LMC-LPV-11599 -99.0000  17.4810   1.7840   664.0000 2MASS J05010087-6735236  99.9990  99.9990  14.5430   0.0580  12.2040   0.0250 05010088-6735237  15.9200   0.0200  13.5500   0.0200  11.4300   0.0100 SSTISAGEMA J050100.86-673523.6   8.8902   0.0269   8.0644   0.0282   7.2122   0.0180   6.3976   0.0252 7.8070E-02 1.9358E-03 1.0685E-01 2.7752E-03   0.1499 2.4868E-03   0.1792 4.1573E-03 SSTM1SAGE1 J050100.89-673523.6   4.9952   0.0060   0.0720 4.0018E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4900 -99.0000    -99. 0
314 4155         IRAS 05009-6616     CAGB 75.2684 -66.2112 12929536  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05010442-6612403  99.9990  99.9990  14.5690   0.1020  12.3960   0.0330 05010440-6612404  18.4200   0.0600  15.8700   0.0200  13.3400   0.0100 SSTISAGEMA J050104.39-661240.4   8.7532   0.0389   7.6456   0.0218   6.7871   0.0159   6.0066   0.0182 8.8570E-02 3.1708E-03 1.5715E-01 3.1553E-03   0.2218 3.2410E-03   0.2568 4.2989E-03 SSTM1SAGE1 J050104.39-661240.4   4.6124   0.0061   0.1025 5.7602E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3100 -99.0000    -99. 0
315 4159                     -99     OAGB 75.4312 -69.6802 33287680 50092       Gielen  17.6890   0.0520  17.0230   0.0290  15.7390 4.3100E-02  14.5400   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05014345-6940483  13.5760   0.0330  12.9770   0.0300  12.5980   0.0330 05014347-6940484  13.6300   0.0100  13.0000   0.0100  12.6800   0.0200 SSTISAGEMA J050143.46-694048.4  11.6233   0.0268  11.0242   0.0211  10.4331   0.0256   9.6071   0.0204 6.2985E-03 1.5554E-04 6.9965E-03 1.3625E-04   0.0077 1.8202E-04   0.0093 1.7487E-04 SSTM1SAGE1 J050143.42-694048.7   7.8777   0.0230   0.0051 1.0728E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.4600  -3.6300   3847. 0
316 4161              SMP LMC 16      OPN 75.5078 -69.8150 14700288 20443 Stanghellini  16.6460   0.0550  17.9270   0.0430  16.6230 8.3100E-02  18.1210   0.1070               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05020187-6948541  18.0900   0.0600  18.0300   0.1100  16.9400   0.1600 SSTISAGEMA J050201.85-694854.1  15.8993   0.0500  14.8478   0.0432  14.0044   0.1005  12.2637   0.0507 1.2270E-04 5.6486E-06 2.0675E-04 8.2224E-06   0.0003 2.6622E-05   0.0008 3.7690E-05 SSTM1SAGE1 J050201.85-694854.1   7.1408   0.0158   0.0100 1.4523E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.5800 -99.0000    -99. 0
317 4162               HD 269006      LBV 75.5309 -71.3370 13359872  1419        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4500 -99.0000    -99. 0
317 4163               HD 269006      LBV 75.5309 -71.3370 11812096  1411        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4100 -99.0000    -99. 0
317 4164               HD 269006      LBV 75.5309 -71.3370  9857536  1408        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.6500 -99.0000    -99. 0
317 4165               HD 269006      LBV 75.5309 -71.3370 12129792  1413        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4100 -99.0000    -99. 0
317 4166               HD 269006      LBV 75.5309 -71.3370 13050368  1417        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4200 -99.0000    -99. 0
317 4167               HD 269006      LBV 75.5309 -71.3370 12003328  1412        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4200 -99.0000    -99. 0
317 4168               HD 269006      LBV 75.5309 -71.3370  9108736  1404        Armus   9.3560   0.1540  11.4320   0.1880  10.3590 1.3010E-01  10.4570   0.2370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05020738-7120131  10.6710   0.0230  10.6440   0.0270  10.5470   0.0260 05020739-7120131  99.9900   9.9900  10.3800   0.0200  99.9900   9.9900 SSTISAGEMA J050207.37-712013.1  10.1129   0.0245   9.6098   0.0203   8.3277   0.0172   6.0931   0.0209 2.5315E-02 5.7161E-04 2.5740E-02 4.8224E-04   0.0537 8.5103E-04   0.2372 4.5746E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4200 -99.0000    -99. 0
318 4171                     -99     CAGB 75.6312 -68.0934 25991680 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050231.49-680535.9  16.0772   0.0475  12.7765   0.0248   9.9461   0.0245   7.3390   0.0138 1.0415E-04 4.5524E-06 1.3930E-03 3.1864E-05   0.0121 2.7251E-04   0.0753 9.5792E-04 SSTM1SAGE1 J050231.52-680535.8   3.0736   0.0048   0.4228 1.8619E-03 SSTM2SAGECC J050231.66-680536.5   2.1650   0.0716    105.9000     6.9730                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8600 -99.0000    -99. 0
318 4172                     -99     CAGB 75.6312 -68.0934 23889408 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050231.49-680535.9  16.0772   0.0475  12.7765   0.0248   9.9461   0.0245   7.3390   0.0138 1.0415E-04 4.5524E-06 1.3930E-03 3.1864E-05   0.0121 2.7251E-04   0.0753 9.5792E-04 SSTM1SAGE1 J050231.52-680535.8   3.0736   0.0048   0.4228 1.8619E-03 SSTM2SAGECC J050231.66-680536.5   2.1650   0.0716    105.9000     6.9730                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8000 -99.0000    -99. 0
319 4174                HD 33133       WR 75.7863 -66.6824  9760512  1407        Armus  11.7350   0.0220  12.5010   0.0990  12.7000 2.4100E-02  12.5620   0.2230               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05030890-6640576  12.3610   0.0250  12.2740   0.0280  12.0300   0.0260 05030890-6640576  12.3800   0.0100  12.2400   0.0100  12.0400   0.0100 SSTISAGEMA J050308.88-664057.6  11.5375   0.0275  11.1914   0.0254  11.0277   0.0309  10.6613   0.0307 6.8165E-03 1.7250E-04 5.9975E-03 1.4008E-04   0.0045 1.2693E-04   0.0035 9.9781E-05 SSTM1SAGE1 J050308.82-664056.9   9.2844   0.0974   0.0014 1.2430E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7100 -99.0000    -99. 0
319 4175                HD 33133       WR 75.7863 -66.6824  9108480  1404        Armus  11.7350   0.0220  12.5010   0.0990  12.7000 2.4100E-02  12.5620   0.2230               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05030890-6640576  12.3610   0.0250  12.2740   0.0280  12.0300   0.0260 05030890-6640576  12.3800   0.0100  12.2400   0.0100  12.0400   0.0100 SSTISAGEMA J050308.88-664057.6  11.5375   0.0275  11.1914   0.0254  11.0277   0.0309  10.6613   0.0307 6.8165E-03 1.7250E-04 5.9975E-03 1.4008E-04   0.0045 1.2693E-04   0.0035 9.9781E-05 SSTM1SAGE1 J050308.82-664056.9   9.2844   0.0974   0.0014 1.2430E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7100 -99.0000    -99. 0
319 4176                HD 33133       WR 75.7863 -66.6824  9107968  1404        Armus  11.7350   0.0220  12.5010   0.0990  12.7000 2.4100E-02  12.5620   0.2230               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05030890-6640576  12.3610   0.0250  12.2740   0.0280  12.0300   0.0260 05030890-6640576  12.3800   0.0100  12.2400   0.0100  12.0400   0.0100 SSTISAGEMA J050308.88-664057.6  11.5375   0.0275  11.1914   0.0254  11.0277   0.0309  10.6613   0.0307 6.8165E-03 1.7250E-04 5.9975E-03 1.4008E-04   0.0045 1.2693E-04   0.0035 9.9781E-05 SSTM1SAGE1 J050308.82-664056.9   9.2844   0.0974   0.0014 1.2430E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7100 -99.0000    -99. 0
319 4177                HD 33133       WR 75.7863 -66.6824  7870720   667        Houck  11.7350   0.0220  12.5010   0.0990  12.7000 2.4100E-02  12.5620   0.2230               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05030890-6640576  12.3610   0.0250  12.2740   0.0280  12.0300   0.0260 05030890-6640576  12.3800   0.0100  12.2400   0.0100  12.0400   0.0100 SSTISAGEMA J050308.88-664057.6  11.5375   0.0275  11.1914   0.0254  11.0277   0.0309  10.6613   0.0307 6.8165E-03 1.7250E-04 5.9975E-03 1.4008E-04   0.0045 1.2693E-04   0.0035 9.9781E-05 SSTM1SAGE1 J050308.82-664056.9   9.2844   0.0974   0.0014 1.2430E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7100 -99.0000    -99. 0
320 4179           LHA 120-N 188      OPN 75.9221 -70.2315 14700800 20443 Stanghellini  16.0090   0.0390  16.7320   0.0750  15.6210 2.6100E-02  17.3290   0.0590               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05034124-7013536  16.9630   0.0810  16.7170   0.1450  16.0320   0.1590 05034123-7013535  17.0100   0.0300  16.8200   0.0600  16.1700   0.1000 SSTISAGEMA J050341.21-701353.5  14.1226   0.0437  13.4368   0.0314  11.8833   0.0419  10.3048   0.0241 6.3025E-04 2.5350E-05 7.5825E-04 2.1962E-05   0.0020 7.8352E-05   0.0049 1.0884E-04 SSTM1SAGE1 J050341.20-701353.4   5.3757   0.0087   0.0507 4.0822E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.6700 -99.0000    -99. 0
321 4180              SMP LMC 18      OPN 75.9279 -70.1132 14700544 20443 Stanghellini  16.7060   0.0760  17.4330   0.0890  16.7700 8.2100E-02  17.5570   0.0980               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05034258-7006474  17.6300   0.0800  17.8200   0.1700  17.2100   0.2400 SSTISAGEMA J050342.60-700647.4  15.6213   0.0558  14.8528   0.0627  13.8461   0.1117  12.2108   0.0503 1.5850E-04 8.1494E-06 2.0580E-04 1.1877E-05   0.0003 3.4254E-05   0.0008 3.9248E-05 SSTM1SAGE1 J050342.64-700647.7   7.7077   0.0226   0.0059 1.2320E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4200 -99.0000    -99. 0
322 4181         IRAS 05038-6722 HII/YSO3 75.9508 -67.3076 23890688 40650       Looney  99.9990  99.9990  20.2050   0.1570  19.5380 7.1100E-02  16.7830   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05034798-6718275  15.9650   0.0690  15.4170   0.0910  99.9990  99.9990 05034893-6718249  15.6500   0.0200  15.1300   0.0100  14.8500   0.0300 SSTISAGEMA J050348.88-671824.7 -99.0000 -99.0000 -99.0000 -99.0000   9.8291   0.1969 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0135 2.4410E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J050348.02-671827.8   2.1752   0.0037   0.9670 3.3018E-03 SSTM2SAGECC J050348.02-671827.6  -3.2220   0.0155  15130.0000   215.5000 SSTM3SAGECC J050348.46-671827.1  -5.0270   0.0275  16400.0000  414.6000 J75.949076-67.307456  75.9491 -67.3075   4357.0000   325.9000   4413.0000   294.5000   2083.0000   131.7000   1595.0000   88.6800   -99.0000  -99.0000  -7.1600 -99.0000    -99. 0
323 4182                     -99 HII/YSO3 75.9827 -67.3459 23889408 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05035586-6720450  15.9400   0.0530  15.1240   0.0680  14.0980   0.0500 05035592-6720446  18.0200   0.1000  16.9600   0.1200  15.0900   0.0700 SSTISAGEMA J050355.85-672045.0 -99.0000 -99.0000 -99.0000 -99.0000   9.9156   0.1957 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0124 2.2400E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J050355.90-672044.2   2.8741   0.0035   0.5080 1.6337E-03 SSTM2SAGECC J050355.81-672043.7  -2.8800   0.0136  11040.0000   138.2000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J75.982929-67.345222  75.9829 -67.3452   2702.0000   209.3000   3544.0000   240.3000   1570.0000   101.8000   1623.0000   90.2700  1133.0000   84.3600  -6.3900 -99.0000    -99. 0
324 4183                     -99      HII 75.9834 -67.3126 23889408 40650       Looney  15.1780   0.2180  17.6220   0.1690  17.7240 1.4510E-01  17.5700   0.1990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05035598-6718459  99.9900   9.9900  17.3900   0.1600  16.6600   0.1800                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J050355.92-671844.4   2.9416   0.0056   0.4774 2.4532E-03 SSTM2SAGECC J050356.15-671846.8  -2.8130   0.0179  10380.0000   171.2000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J75.982664-67.312408  75.9827 -67.3124   2590.0000   241.7000   3021.0000   227.2000   2523.0000   161.2000   1749.0000   98.8700   823.7000   68.6900  -6.8100 -99.0000    -99. 0
325 4185         IRAS 05042-6827     CAGB 76.0233 -68.3945 23889408 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J050405.59-682340.2  16.5072   0.0693  13.1181   0.0495  10.2661   0.0225   7.7356   0.0219 7.0090E-05 4.4711E-06 1.0170E-03 4.6405E-05   0.0090 1.8683E-04   0.0522 1.0529E-03 SSTM1SAGE1 J050405.59-682340.4   3.6398   0.0043   0.2510 9.9295E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3300 -99.0000    -99. 0
326 4187                  HV 888      RSG 76.0589 -67.2706  6015488   200        Houck  15.8760   0.0630  13.9490   0.0290  11.8610 7.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05041413-6716143   8.0100   0.0230   7.1880   0.0270   6.7810   0.0220 05041412-6716142  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J050414.10-671614.3   6.2952   0.0369   6.3839   0.0184   6.0474   0.0261   5.6742   0.0237 8.5210E-01 2.8973E-02 5.0235E-01 8.5213E-03   0.4383 1.0549E-02   0.3488 7.6060E-03 SSTM1SAGE1 J050414.08-671614.5   3.4427   0.0050   0.3009 1.3789E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8000  -8.7000   3188. 0
327 4189                     -99 HII/YSO3 76.1034 -70.7288 23886592 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05042478-7043441  16.0910   0.0660  15.4590   0.0820  99.9990  99.9990 05042475-7043435  17.0200   0.0900  16.4300   0.1300  15.9400   0.1000 SSTISAGEMA J050424.83-704343.6 -99.0000 -99.0000  12.0787   0.1534   9.8922   0.1968 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.6490E-03 3.7430E-04   0.0127 2.3020E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J050424.93-704343.5   2.1888   0.0033   0.9550 2.8985E-03 SSTM2SAGECC J050425.29-704343.7  -3.2530   0.0176  15560.0000   252.8000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J76.104023-70.728476  76.1040 -70.7285   8587.0000   570.5000   6753.0000   426.4000   2248.0000   142.3000   1438.0000   80.2100   862.5000   64.8900  -7.2600 -99.0000    -99. 0
328 4191                     -99     YSO1 76.1494 -70.9083 23881216 40650       Looney  17.0100   0.1930  17.8300   0.1490  17.7400 1.4410E-01  16.9160   0.0760               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05043587-7054303  15.7270   0.0480  14.6870   0.0470  13.2530   0.0330 05043590-7054302  16.4200   0.0600  15.1800   0.0700  13.8100   0.1200 SSTISAGEMA J050435.87-705430.2  10.6533   0.0421   9.5805   0.0266   8.2532   0.0297   6.7737   0.0226 1.5390E-02 5.9680E-04 2.6445E-02 6.4846E-04   0.0575 1.5706E-03   0.1267 2.6337E-03 SSTM1SAGE2 J050436.03-705429.3   2.2456   0.0107   0.9063 8.9170E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J050437.08-705421.7  -6.2250   0.0124  49420.0000  564.8000 J76.150144-70.908382  76.1501 -70.9084   5728.0000   417.7000   4698.0000   321.1000    678.8000    88.9500   2578.0000  140.9000  2162.0000  154.2000  -8.1700 -99.0000    -99. 0
329 4193                     -99 HII/YSO3 76.1661 -70.9052 23881216 40650       Looney  15.4350   0.0640  16.1930   0.0460  15.9950 4.6100E-02  15.5090   0.0600               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05043985-7054189  14.9890   0.0300  14.3740   0.0350  13.4960   0.0330 05043988-7054191  15.2100   0.0500  14.8100   0.0700  13.8600   0.0600 SSTISAGEMA J050439.85-705419.0  11.5450   0.0984  11.0644   0.0859   9.0788   0.0809   7.4492   0.1004 6.7695E-03 6.1326E-04 6.7420E-03 5.3354E-04   0.0269 2.0028E-03   0.0680 6.2882E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.0200 -99.0000    -99. 0
330 4194              SMP LMC 20      OPN 76.1666 -69.3610 14701056 20443 Stanghellini  17.5910   0.0590  18.4280   0.0460  17.3640 5.2100E-02  18.6640   0.1130               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05043995-6921392  18.4300   0.0900  18.5800   0.1900  17.0900   0.2400 SSTISAGEMA J050439.93-692139.4  16.0566   0.0678  15.3125   0.0751 -99.0000 -99.0000  13.2745   0.0975 1.0615E-04 6.6304E-06 1.3475E-04 9.3169E-06 -99.0000 -9.900E+01   0.0003 2.8564E-05 SSTM1SAGE1 J050439.87-692139.5   7.6423   0.0227   0.0063 1.3152E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -0.6800 -99.0000    -99. 0
331 4196              SMP LMC 21      OPN 76.2167 -68.6527 14701312 20443 Stanghellini  15.5170   0.0510  16.4200   0.0490  15.5310 3.2100E-02  16.9760   0.0810               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05045198-6839097  16.4320   0.0570  16.5670   0.1130  15.6320   0.1010 05045198-6839097  16.5500   0.0200  16.5000   0.0300  15.8400   0.0400 SSTISAGEMA J050451.97-683909.7  14.4896   0.0435  13.4301   0.0309  12.0998   0.0351  10.1690   0.0216 4.4950E-04 1.7990E-05 7.6300E-04 2.1731E-05   0.0017 5.3703E-05   0.0056 1.1045E-04 SSTM1SAGE1 J050451.97-683909.7   4.7753   0.0055   0.0882 4.4342E-04 SSTM2SAGECC J050452.09-683910.6   1.7400   0.0494    156.7000     7.1180                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J76.216758-68.652343  76.2168 -68.6523    120.3000    17.3800     49.0000    14.1300    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.4600 -99.0000    -99. 0
332 4197         IRAS 05053-6901     CAGB 76.2703 -68.9636 25991168 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05050481-6857485  99.9900   9.9900  99.9900   9.9900  17.5000   0.2600 SSTISAGEMA J050504.87-685748.3  11.9353   0.0329   9.8267   0.0237   8.1341   0.0214   6.5998   0.0235 4.7255E-03 1.4318E-04 2.1080E-02 4.6013E-04   0.0641 1.2653E-03   0.1487 3.2212E-03 SSTM1SAGE1 J050504.80-685747.9   3.8214   0.0046   0.2123 8.9404E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4800 -99.0000    -99. 0
333 4198                     -99 HII/YSO3 76.3345 -66.9184 23893504 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05052033-6655064  15.3990   0.0466  14.6770   0.0537  13.4000   0.0399 05052031-6655067  16.3800   0.0600  15.7700   0.0800  14.6700   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.0200 -99.0000    -99. 0
334 4199                  HV 894      RSG 76.3895 -70.5630 10960896  3426      Kastner  14.4530   0.0200  14.3740   0.0100  12.9760 1.0100E-02  11.1240   0.1770               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05053350-7033469   8.8280   0.0270   8.0020   0.0330   7.6380   0.0260 05053351-7033469  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J050533.50-703346.8   7.2841   0.0407   7.2863   0.0251   6.9959   0.0224   6.5005   0.0245 3.4270E-01 1.2834E-02 2.1880E-01 5.0657E-03   0.1830 3.7690E-03   0.1630 3.6818E-03 SSTM1SAGE1 J050533.48-703346.6   3.9534   0.0047   0.1880 8.0948E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7700  -7.7600   3385. 0
335 4202         IRAS 05063-6908    CPAGB 76.5155 -69.0664 19006720 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05060367-6903588  15.1170   0.0440  13.9500   0.0380  13.3200   0.0340 05060366-6903588  14.8300   0.0100  13.7400   0.0200  12.9400   0.0200 SSTISAGEMA J050603.66-690358.9  11.3598   0.0364  10.3511   0.0206   9.1700   0.0314   7.5701   0.0171 8.0285E-03 2.6882E-04 1.3005E-02 2.4722E-04   0.0247 7.1380E-04   0.0608 9.6069E-04 SSTM1SAGE1 J050603.66-690359.1   3.5689   0.0047   0.2679 1.1706E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4900 -99.0000    -99. 0
336 4204              SMP LMC 25    CPAGB 76.5998 -69.0554 14701568 20443 Stanghellini  15.2640   0.0550  15.8310   0.0300  14.8970 2.9100E-02  16.2920   0.0650               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05062390-6903193  15.5300   0.0200  15.3200   0.0200  14.3200   0.0200 SSTISAGEMA J050623.88-690319.3  12.6149   0.0326  11.8038   0.0239  10.6786   0.0215   8.8389   0.0207 2.5270E-03 7.5981E-05 3.4120E-03 7.5154E-05   0.0062 1.2216E-04   0.0189 3.6076E-04 SSTM1SAGE1 J050623.89-690319.2   4.2373   0.0048   0.1448 6.3599E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.9400 -99.0000    -99. 0
337 4205                 HV 2310     OAGB 76.6159 -68.2010  6014976   200        Houck  18.2870   0.0710  17.8310   0.0280  16.4120 2.9100E-02  12.1670   0.0390 OGLE-LMC-LPV-17881  17.4140  13.4810   2.5430   597.8000 2MASS J05062768-6812036  10.4550   0.0230   9.6350   0.0250   9.1110   0.0230 05062767-6812037  10.5400   0.0200   9.8700   0.0300  99.9900   9.9900 SSTISAGEMA J050627.67-681203.7   9.0261   0.0320   8.9704   0.0275   8.6818   0.0246   8.4560   0.0195 6.8885E-02 2.0317E-03 4.6385E-02 1.1770E-03   0.0387 8.7694E-04   0.0269 4.8379E-04 SSTM1SAGE1 J050627.56-681203.6   7.1570   0.0158   0.0098 1.4305E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.1200  -5.9700   3000. 0
338 4206         IRAS 05070-7020     CAGB 76.6465 -70.2806 19005440 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05063511-7016502  99.9990  99.9990  15.7720   0.0640  13.3770   0.0270 05063513-7016502  99.9900   9.9900  17.1500   0.0900  14.4900   0.0200 SSTISAGEMA J050635.13-701650.4   9.9616   0.0237   8.7628   0.0263   7.6517   0.0186   6.5785   0.0277 2.9100E-02 6.3451E-04 5.6160E-02 1.3583E-03   0.1000 1.7109E-03   0.1517 3.8622E-03 SSTM1SAGE1 J050635.15-701650.4   4.0324   0.0057   0.1748 9.1322E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0300 -99.0000    -99. 0
339 4207             MSX LMC 130    OPAGB 76.8267 -69.1287 25991936 50338     Matsuura  14.0500   0.0490  13.7440   0.0360  13.5660 4.2100E-02  13.4570   0.0390               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05071833-6907429  12.9450   0.0280  12.6990   0.0330  12.2190   0.0300 05071833-6907429  12.8800   0.0100  12.6300   0.0100  12.1800   0.0200 SSTISAGEMA J050718.33-690742.9  10.5085   0.0251   9.6750   0.0183   8.8520   0.0252   7.7907   0.0189 1.7585E-02 4.0695E-04 2.4240E-02 4.0764E-04   0.0331 7.6837E-04   0.0497 8.6516E-04 SSTM1SAGE1 J050718.31-690742.8   5.1938   0.0076   0.0600 4.2140E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9900 -99.0000    -99. 0
340 4208              SMP LMC 27      OPN 76.9788 -66.9626 14701824 20443 Stanghellini  16.8400   0.0410  17.8450   0.1170  17.1320 2.7100E-02  18.2990   0.0920               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05075487-6657456  17.9600   0.0500  18.0900   0.1300  17.4600   0.2500 SSTISAGEMA J050754.81-665745.4  16.2023   0.0472  15.5172   0.0604 -99.0000 -99.0000  12.5556   0.0587 9.2820E-05 4.0359E-06 1.1160E-04 6.2038E-06 -99.0000 -9.900E+01   0.0006 3.3343E-05 SSTM1SAGE1 J050754.81-665745.5   7.0109   0.0151   0.0113 1.5665E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.2300 -99.0000    -99. 0
341 4209              SMP LMC 28      OPN 76.9903 -68.8630  4948224   103        Houck  17.6440   0.1020  18.6780   0.1430  17.3550 5.5100E-02  18.7910   0.0990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05075762-6851474  99.9990  99.9990  99.9990  99.9990  15.5130   0.0990 05075763-6851473  17.7900   0.0500  16.9700   0.0500  15.4100   0.0300 SSTISAGEMA J050757.61-685147.5  13.1621   0.0330  12.0351   0.0301  11.3335   0.0295  10.3934   0.0309 1.5265E-03 4.6381E-05 2.7575E-03 7.6470E-05   0.0034 9.1642E-05   0.0045 1.2848E-04 SSTM1SAGE1 J050757.64-685147.5   3.7832   0.0049   0.2199 9.9042E-04 SSTM2SAGECC J050757.74-685147.9   1.2150   0.0665    254.1000    15.5500                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J76.989649-68.863313  76.9896 -68.8633    190.8000    26.5500    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2100 -99.0000    -99. 0
342 4211      OGLE LMC-LPV-20689     CAGB 77.1068 -68.9002 25990656 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-20689  22.3020  18.1030   2.0800   529.4000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05082552-6853599  13.6400   0.0100  11.8700   0.0100  10.4400   0.0100 SSTISAGEMA J050825.51-685402.0   8.6434   0.0311   8.0018   0.0245   7.2611   0.0190   6.5615   0.0257 9.7995E-02 2.8078E-03 1.1319E-01 2.5542E-03   0.1433 2.5135E-03   0.1541 3.6511E-03 SSTM1SAGE1 J050825.47-685359.7   5.3705   0.0076   0.0510 3.5593E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2800 -99.0000    -99. 0
343 4212                     -99     YSO3 77.1447 -69.4236 23894272 40650       Looney  15.0870   0.0420  15.6530   0.0450  15.3410 8.2100E-02  15.4220   0.0590               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05083435-6925287  14.9250   0.0360  14.4100   0.0420  14.3560   0.0490 05083474-6925252  15.6900   0.0400  15.4900   0.0600  15.3300   0.0800 SSTISAGEMA J050834.72-692525.0  13.9778   0.1102  14.0589   0.0716 -99.0000 -99.0000 -99.0000 -99.0000 7.2015E-04 7.3068E-05 4.2755E-04 2.8177E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J050834.74-692525.4   3.4426   0.0042   0.3010 1.1547E-03 SSTM2SAGECC J050835.27-692526.6  -1.8950   0.0216   4456.0000    88.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.146138-69.423658  77.1461 -69.4237   2431.0000   169.7000   2055.0000   147.2000    875.0000    60.7900    889.5000   60.1400   -99.0000  -99.0000  -5.5800 -99.0000    -99. 0
344 4213         IRAS 05092-7121    CPAGB 77.1499 -71.2919 25992448 50338     Matsuura  99.9990  99.9990  20.1780   0.0500  18.3790 2.7100E-02  16.4930   0.0840               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05083592-7117307  15.3040   0.0290  14.7280   0.0350  14.1200   0.0350 05083592-7117307  15.3700   0.0200  14.8100   0.0200  14.2100   0.0200 SSTISAGEMA J050835.91-711730.7  11.7583   0.0274  11.2186   0.0210   8.9465   0.0212   6.9440   0.0163 5.5620E-03 1.4043E-04 5.8495E-03 1.1291E-04   0.0303 5.9184E-04   0.1083 1.6255E-03 SSTM1SAGE1 J050835.93-711731.0   3.9013   0.0057   0.1973 1.0310E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5100 -99.0000    -99. 0
345 4215                     -99      HII 77.2446 -68.7257 23106048 40604     Reynolds  17.8810   0.1100  17.7430   0.1110  18.0270 7.3100E-02  17.3400   0.0730               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05085863-6843323  16.7400   0.0600  17.1300   0.2000  17.2300   0.2500 SSTISAGEMA J050858.65-684332.2  15.9801   0.1076  15.7177   0.1492 -99.0000 -99.0000  12.2169   0.1829 1.1390E-04 1.1285E-05 9.2780E-05 1.2750E-05 -99.0000 -9.900E+01   0.0008 1.4190E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4700 -99.0000    -99. 0
346 4216         IRAS 05094-6833     YSO3 77.3104 -68.5047 23891456 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05091460-6830171  16.4050   0.0670  15.6390   0.0920  99.9990  99.9990 05091453-6830175  17.9800   0.0700  16.7100   0.0700  15.6000   0.0700 SSTISAGEMA J050914.49-683017.0 -99.0000 -99.0000 -99.0000 -99.0000   9.9561   0.1128 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0120 1.2446E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J050914.53-683016.6   1.7414   0.0043   1.4420 5.6719E-03 SSTM2SAGECC J050914.53-683017.1  -2.9600   0.0148  11880.0000   161.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.309302-68.504582  77.3093 -68.5046   5550.0000   371.8000   4067.0000   269.7000   1815.0000   117.7000   1799.0000   98.4500  1342.0000   97.6500  -7.1700 -99.0000    -99. 0
347 4218                   AL 94     YSO3 77.4247 -71.4617 23886592 40650       Looney  14.8210   0.1290  15.6230   0.0460  15.1700 7.1000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05094191-7127418  14.9540   0.0340  14.6780   0.0540  14.0020   0.0480 05094198-7127419  15.4400   0.0400  15.3000   0.0500  14.9300   0.0400 SSTISAGEMA J050941.94-712741.9 -99.0000 -99.0000 -99.0000 -99.0000  10.2887   0.1670 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0088 1.3560E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J050941.70-712742.1   3.0578   0.0038   0.4290 1.5079E-03 SSTM2SAGECC J050942.04-712744.3  -1.9510   0.0096   4691.0000    41.4500 SSTM3SAGECC J050942.04-712735.0  -3.7570   0.0302   5094.0000  141.5000 J77.423753-71.461699  77.4238 -71.4617   2484.0000   173.7000   2523.0000   170.3000   1114.0000    68.2200    846.4000   43.6000   383.7000   27.6000  -6.0800 -99.0000    -99. 0
348 4219                     -99      HII 77.4547 -68.8751 23887872 40650       Looney  17.4590   0.1790  18.0130   0.1200  18.2200 8.0100E-02  17.8710   0.1090               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05094914-6852305  99.9990  99.9990  99.9990  99.9990  14.5780   0.0560 05094913-6852307  17.8000   0.0700  16.6800   0.0800  14.9500   0.0700 SSTISAGEMA J050949.11-685230.6  11.0238   0.0267   9.7489   0.0178   8.4904   0.0168   7.3040   0.0164 1.0940E-02 2.6917E-04 2.2645E-02 3.7098E-04   0.0462 7.1602E-04   0.0777 1.1761E-03 SSTM1SAGE1 J050949.06-685231.8   4.6415   0.0199   0.0998 1.8286E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.452882-68.875016  77.4529 -68.8750   1232.0000   302.9000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6000 -99.0000    -99. 0
349 4220              MSX LMC 80 HII/YSO3 77.4605 -68.8848 23884288 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05095055-6853052  99.9990  99.9990  99.9990  99.9990  13.6770   0.0490 05095050-6853052  18.9000   0.1600  16.8600   0.1100  13.9700   0.0400 SSTISAGEMA J050950.53-685305.4  10.1693   0.0361   8.6037   0.0200   7.2014   0.0186   5.3169   0.0240 2.4035E-02 7.9810E-04 6.5025E-02 1.1987E-03   0.1514 2.5973E-03   0.4847 1.0716E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.6200 -99.0000    -99. 0
350 4221                     -99 HII/YSO3 77.4677 -68.8909 23895040 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE2 J050952.04-685327.1   0.9930   0.0117   2.8730 3.0880E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.466495-68.891241  77.4665 -68.8912  36250.0000  2680.0000  31820.0000  2025.0000  13350.0000   845.3000  11650.0000  624.7000  7710.0000  551.5000  -6.2400 -99.0000    -99. 0
351 4222                     -99 HII/YSO3 77.4698 -68.8834 23883008 40650       Looney   0.0000   0.0000  16.8340   0.1140  15.9500 2.1510E-01  15.8040   0.1680               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05095285-6853005  14.1230   0.0408  13.5830   0.0468  12.2570 -99.0000 05095281-6853008  99.9900   9.9900  15.6800   0.1200  14.9800   0.1400                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.3400 -99.0000    -99. 0
352 4223                     -99      HII 77.4742 -68.8936 23882752 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05095388-6853374  99.9990  99.9990  99.9990  99.9990  15.3770   0.0880 05095392-6853374  18.5600   0.1200  17.0800   0.0700  15.5300   0.0600 SSTISAGEMA J050953.91-685337.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5000 -99.0000    -99. 0
353 4224                     -99     YSO3 77.4774 -68.8298 23893248 40650       Looney  18.0910   0.0830  18.4430   0.1000  18.2300 5.6100E-02  17.9940   0.0650               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05095446-6849476  99.9900   9.9900  17.3700   0.1900  16.8600   0.2300 SSTISAGEMA J050954.58-684947.3 -99.0000 -99.0000  12.8616   0.1164  10.3498   0.0811   8.6755   0.1379 -9.900E+01 -9.900E+01 1.2880E-03 1.3812E-04   0.0083 6.2253E-04   0.0220 2.7918E-03 SSTM1SAGE1 J050954.58-684947.5   3.6256   0.0041   0.2543 9.6503E-04 SSTM2SAGECC J050954.90-684949.4  -1.1130   0.0364   2169.0000    72.6100                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.476545-68.829842  77.4765 -68.8298   2305.0000   158.8000   2024.0000   142.0000    936.8000    59.3600    604.2000   39.1100   -99.0000  -99.0000  -5.2700 -99.0000    -99. 0
354 4225         IRAS 05103-6959     CAGB 77.5000 -69.9360 10961152  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-23215  21.0170  16.8650   1.7760   597.9000 2MASS J05095999-6956097  13.4010   0.0220  11.5310   0.0260  10.0160   0.0230 05100001-6956095  14.5500   0.0200  12.6700   0.0100  10.9700   0.0200 SSTISAGEMA J050959.99-695609.5   7.9775   0.0288   7.2801   0.0260   6.6826   0.0182   6.1162   0.0251 1.8095E-01 4.8041E-03 2.2005E-01 5.2651E-03   0.2442 4.0900E-03   0.2322 5.3674E-03 SSTM1SAGE1 J050959.99-695609.4   5.0288   0.0064   0.0698 4.0895E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5900 -99.0000    -99. 0
355 4226                HD 34127     STAR 77.5189 -66.4232 24324352   464        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05100458-6625237  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051004.51-662523.8 -99.0000 -99.0000 -99.0000 -99.0000   4.0717   0.0359   4.0299   0.0406 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   2.7040 8.9510E-02   1.5860 5.9310E-02 SSTM1SAGE1 J051004.56-662523.5   3.9280   0.0048   0.1925 8.5283E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5900 -99.0000  70036. 1
356 4227              SMP LMC 34      OPN 77.5715 -68.8062 14702336 20443 Stanghellini  15.8330   0.0690  16.6510   0.0350  16.0230 4.4100E-02  17.2590   0.2660               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05101705-6848225  15.8010   0.0430  15.4110   0.0580  14.9320   0.0650 05101717-6848227  16.7600   0.0400  16.8200   0.0600  16.0700   0.0900 SSTISAGEMA J051017.11-684822.6  14.1550   0.0338  13.5067   0.0352  12.9243   0.0430  11.1057   0.0348 6.1170E-04 1.9057E-05 7.1100E-04 2.3060E-05   0.0008 3.0840E-05   0.0023 7.5222E-05 SSTM1SAGE1 J051017.09-684822.7   5.9231   0.0107   0.0306 3.0285E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.5500 -99.0000    -99. 0
357 4228         IRAS 05107-6953     CAGB 77.5820 -69.8309 10961408  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-23784  21.9260  17.5410   2.2740   624.0000 2MASS J05101962-6949514  14.6290   0.0500  12.7280   0.0380  11.0980   0.0230 05101963-6949514  13.2700   0.0200  11.7400   0.0100  99.9900   9.9900 SSTISAGEMA J051019.60-694951.5   9.0442   0.0334   8.2078   0.0304   7.4069   0.0187   6.6068   0.0226 6.7745E-02 2.0853E-03 9.3635E-02 2.6254E-03   0.1253 2.1579E-03   0.1478 3.0752E-03 SSTM1SAGE1 J051019.64-694951.6   5.1876   0.0055   0.0603 3.0739E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2200 -99.0000    -99. 0
358 4230                     -99     YSO1 77.5987 -69.4389 23887872 40650       Looney  18.1750   0.1240  19.3240   0.0610  18.2670 1.0410E-01  17.3140   0.1090               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05102381-6926203  16.2050   0.0680  15.5040   0.0840  99.9990  99.9990 05102373-6926201  17.1500   0.0700  16.0900   0.0700  15.0800   0.0500 SSTISAGEMA J051023.71-692620.2  11.7910   0.0626  10.2855   0.0341   9.1384   0.0444   8.1025   0.1162 5.3970E-03 3.1135E-04 1.3815E-02 4.3379E-04   0.0254 1.0400E-03   0.0373 3.9880E-03 SSTM1SAGE1 J051023.65-692620.9   2.9717   0.0061   0.4644 2.5899E-03 SSTM2SAGECC J051023.49-692624.9  -2.0580   0.0174   5176.0000    82.9600 SSTM3SAGECC J051021.98-692619.8  -4.1520   0.0330   7329.0000  222.9000 J77.598881-69.439284  77.5989 -69.4393   3739.0000   254.0000   4545.0000   291.7000   2453.0000   150.7000   1227.0000   67.5600   559.8000   44.4000  -6.2400 -99.0000    -99. 0
359 4231         IRAS 05108-7017     YSO1 77.6006 -70.2351 23895040 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05102411-7014064  99.9990  99.9990  16.3760   0.1110  14.8330   0.0630 05102416-7014065  18.9600   0.1700  17.6200   0.1600  15.4900   0.0600 SSTISAGEMA J051024.11-701406.6  11.1580   0.0621   9.3045   0.0252   7.8505   0.0304   6.8944   0.0456 9.6680E-03 5.5315E-04 3.4100E-02 7.9036E-04   0.0833 2.3295E-03   0.1134 4.7622E-03 SSTM1SAGE1 J051024.06-701406.7   2.1178   0.0037   1.0195 3.4812E-03 SSTM2SAGECC J051024.09-701406.5  -1.6560   0.0104   3575.0000    34.3500                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.600625-70.235054  77.6006 -70.2351   3279.0000   220.2000   3108.0000   204.3000   1770.0000   107.8000    940.5000   48.6000   371.6000   27.7200  -6.0200 -99.0000    -99. 0
360 4232                     -99     YSO3 77.6254 -67.1426 23888640 40650       Looney  20.4880   0.3230  21.0150   0.1160  20.0530 8.9100E-02  19.4110   0.1030               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05103010-6708333  17.6250   0.1320  16.5760   0.1210  15.4680   0.0940 05103012-6708333  18.5700   0.1500  17.2800   0.0900  15.9800   0.0900 SSTISAGEMA J051030.12-670833.0  13.0610   0.0765  12.4205   0.0387  10.0360   0.0312   8.1480   0.0280 1.6755E-03 1.1806E-04 1.9335E-03 6.8834E-05   0.0111 3.1976E-04   0.0357 9.2021E-04 SSTM1SAGE1 J051030.04-670833.1   4.6146   0.0050   0.1023 4.6822E-04 SSTM2SAGECC J051030.35-670833.9  -0.1712   0.0254    910.9000    21.2800                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J77.624141-67.142573  77.6241 -67.1426    912.0000    69.9400    877.5000    75.1400    487.6000    34.8300    412.5000   32.8600   315.5000   29.8000  -4.1800 -99.0000    -99. 0
361 4233           NOVA LMC 2005     Nova 77.6362 -69.2100 16604928   263     Woodward  19.7500   0.1780  19.7500   0.0950  19.2700 1.1210E-01  17.8830   0.0950               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05103193-6912333  14.0340   0.0270  13.1260   0.0300  12.9320   0.0300 05103247-6912378  17.1300   0.0200  16.5000   0.0300  16.2800   0.0700 SSTISAGEMA J051031.90-691233.4  12.7976   0.0354  12.8954   0.0363  12.7735   0.0573  12.6766   0.0653 2.1355E-03 6.9683E-05 1.2485E-03 4.1742E-05   0.0009 4.7173E-05   0.0006 3.3169E-05                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4600 -99.0000    -99. 0
362 4234              SMP LMC 36      CPN 77.6654 -68.6012  4949248   103        Houck  18.4640   0.0790  17.4900   0.0270  16.1790 4.8100E-02  17.2100   0.0860               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05103966-6836047  16.1960   0.0530  15.5860   0.0620  13.9630   0.0390 05103968-6836049  16.1600   0.0200  15.5200   0.0100  14.0300   0.0200 SSTISAGEMA J051039.65-683604.8  11.2971   0.0289  10.6600   0.0288   8.7236   0.0224   6.7771   0.0194 8.5060E-03 2.2660E-04 9.7845E-03 2.5993E-04   0.0373 7.6791E-04   0.1263 2.2520E-03 SSTM1SAGE1 J051039.64-683605.0   3.8843   0.0079   0.2004 1.4668E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9100 -99.0000    -99. 0
363 4235              SMP LMC 35      OPN 77.7081 -65.4917  4948736   103        Houck  16.3260   0.2040  16.5790   0.0380  15.6720 7.2100E-02  19.1140   0.3420               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05104991-6529309  16.9470   0.0670  17.0220   0.1790  16.3910   0.1870              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J051049.89-652930.7  15.2921   0.0390  14.3613   0.0478  13.8877   0.0852  12.5772   0.0660 2.1465E-04 7.7016E-06 3.2360E-04 1.4253E-05   0.0003 2.5145E-05   0.0006 3.6756E-05 SSTM1SAGE1 J051049.90-652930.5   6.8481   0.0132   0.0131 1.5846E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.5500 -99.0000    -99. 0
364 4238         IRAS 05112-6755     CAGB 77.7936 -67.8695 12939008  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05111047-6752105  16.4120   0.1340  14.0670   0.0510  11.6900   0.0260 05111046-6752109  17.3100   0.0300  15.6300   0.0200  12.7300   0.0200 SSTISAGEMA J051110.44-675210.6   8.1121   0.0287   7.0312   0.0254   6.1136   0.0266   5.2599   0.0249 1.5985E-01 4.2260E-03 2.7675E-01 6.4666E-03   0.4124 1.0093E-02   0.5109 1.1729E-02 SSTM1SAGE1 J051110.44-675210.6   3.4724   0.0044   0.2928 1.1876E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7600 -99.0000    -99. 0
365 4239         IRAS 05110-6616    CPAGB 77.7945 -66.2150 25992704 50338     Matsuura  20.5280   0.1920  18.4160   0.0500  16.6290 3.3100E-02  14.5360   0.0240               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05111065-6612537  13.2950   0.0280  12.8440   0.0310  12.6800   0.0300 05111066-6612537  13.2900   0.0200  12.8600   0.0100  12.6400   0.0200 SSTISAGEMA J051110.64-661253.7  12.1296   0.0322  11.6784   0.0297   9.9195   0.0255   7.3946   0.0191 3.9510E-03 1.1727E-04 3.8300E-03 1.0462E-04   0.0124 2.9108E-04   0.0715 1.2562E-03 SSTM1SAGE1 J051110.59-661253.6   3.5636   0.0047   0.2692 1.1693E-03 SSTM2SAGECC J051110.71-661256.4   2.5250   0.0574     76.0200     4.0140                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7500 -99.0000    -99. 0
366 4240      OGLE LMC-LPV-35322     CAGB 77.8078 -67.6045 12937984  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-25322 -99.0000  19.5810   2.0880   716.8000 2MASS J05111388-6736161  99.9990  99.9990  14.7730   0.0740  12.4910   0.0320 05111388-6736162  17.0500   0.0300  14.8000   0.0200  12.6800   0.0200 SSTISAGEMA J051113.88-673616.3   8.5813   0.0328   7.5263   0.0250   6.5986   0.0165   5.7595   0.0224 1.0376E-01 3.1376E-03 1.7540E-01 4.0390E-03   0.2638 4.0012E-03   0.3225 6.6512E-03 SSTM1SAGE1 J051113.90-673616.3   4.1714   0.0047   0.1538 6.6087E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2300 -99.0000    -99. 0
367 4241             MSX LMC 219     CAGB 77.8314 -68.7076 12939264  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05111953-6842277  99.9990  99.9990  99.9990  99.9990  13.8330   0.0400 05111953-6842277  17.8500   0.0500  15.0500   0.0200  12.4100   0.0100 SSTISAGEMA J051119.52-684227.7   8.7500   0.0266   7.6602   0.0234   6.8249   0.0145   6.0056   0.0212 8.8830E-02 2.1800E-03 1.5505E-01 3.3397E-03   0.2142 2.8503E-03   0.2571 5.0127E-03 SSTM1SAGE1 J051119.46-684227.9   4.3485   0.0058   0.1307 7.0040E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9300 -99.0000    -99. 0
368 4242           LHA 120-N 110      CPN 77.8488 -70.0326 12633600   103        Houck  15.9710   0.4630  16.2220   0.0360  15.0080 3.8100E-02  16.6780   0.0540               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05112368-7001571  15.6940   0.0400  15.4040   0.0540  14.4400   0.0400 05112365-7001575  15.9600   0.0100  15.6700   0.0200  14.5200   0.0200 SSTISAGEMA J051123.63-700157.4  12.2927   0.0314  11.7901   0.0385   9.7795   0.0268   7.7616   0.0207 3.4000E-03 9.8371E-05 3.4555E-03 1.2252E-04   0.0141 3.4731E-04   0.0510 9.7068E-04 SSTM1SAGE1 J051123.63-700157.4   4.3349   0.0052   0.1323 6.3262E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3200 -99.0000    -99. 0
369 4243                HD 34437     STAR 77.8677 -69.5462 24324096   464        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05112815-6932458   4.8480   0.1940   3.9240   0.2280   3.6960   0.3400 05112817-6932459  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051128.13-693246.1   3.6573   0.0515 -99.0000 -99.0000   3.7871   0.0252   3.7678   0.0294 9.6750E+00 4.5910E-01 -9.900E+01 -9.900E+01   3.5145 8.1481E-02   2.0190 5.4691E-02 SSTM1SAGE1 J051128.13-693246.2   3.6239   0.0046   0.2547 1.0885E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -11.3400 -11.5000   2673. 1
370 4244      OGLE LMC-LPV-26035     CAGB 77.9111 -66.8527 12937216  3505         Wood  20.5190   0.2030  20.3570   0.0600  19.9620 5.9100E-02  17.7900   0.1340 OGLE-LMC-LPV-26035 -99.0000  17.9940   1.8000   547.7000 2MASS J05113864-6651098  14.3390   0.0260  12.3640   0.0270  10.7370   0.0230 05113864-6651099  15.8800   0.0100  13.8100   0.0100  11.8200   0.0100 SSTISAGEMA J051138.64-665109.8   9.3868   0.0304   8.2853   0.0333   7.4470   0.0197   6.6294   0.0270 4.9410E-02 1.3852E-03 8.7185E-02 2.6722E-03   0.1208 2.1908E-03   0.1447 3.6045E-03 SSTM1SAGE1 J051138.67-665110.0   5.3642   0.0072   0.0513 3.3913E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1000 -99.0000    -99. 0
371 4245                     -99     OAGB 77.9976 -69.4258 33292800 50092       Gielen  14.4930   0.0200  14.0640   0.0100  13.5960 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05115942-6925329  12.4510   0.0230  12.1020   0.0280  11.8040   0.0250 05115941-6925330  12.4800   0.0200  12.1300   0.0100  11.7900   0.0100 SSTISAGEMA J051159.40-692532.9  10.6206   0.0476   9.9077   0.0258   9.2538   0.0221   8.1785   0.0211 1.5860E-02 6.9480E-04 1.9565E-02 4.6510E-04   0.0229 4.6481E-04   0.0347 6.7438E-04 SSTM1SAGE1 J051159.40-692532.5   5.8908   0.0116   0.0316 3.3685E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0000  -5.5000   5106. 0
372 4246         IRAS 05125-7035     CAGB 78.0035 -70.5399  6078464  1094       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05120077-7032241  99.9990  99.9990  99.9990  99.9990  16.0110   0.1250 05120079-7032242  99.9900   9.9900  99.9900   9.9900  15.8500   0.0600 SSTISAGEMA J051200.80-703224.3  10.1686   0.0303   8.3863   0.0274   6.9571   0.0164   5.6088   0.0256 2.4050E-02 6.7176E-04 7.9440E-02 2.0024E-03   0.1896 2.8660E-03   0.3705 8.7319E-03 SSTM1SAGE1 J051200.77-703224.4   3.1517   0.0041   0.3934 1.4932E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4700 -99.0000    -99. 0
373 4247              SMP LMC 40      OPN 78.0655 -66.3823  4949504   103        Houck  16.9680   0.0300  17.7630   0.0290  16.8330 3.4100E-02  17.9490   0.0390               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05121569-6622567  17.3270   0.0830  99.9990  99.9990  15.7310   0.1050 05121571-6622567  17.2800   0.0300  16.5800   0.0400  15.5900   0.0600 SSTISAGEMA J051215.68-662256.6  13.9911   0.0393  13.3658   0.0352  12.4991   0.0484  11.3323   0.0342 7.1140E-04 2.5730E-05 8.0950E-04 2.6281E-05   0.0012 5.1289E-05   0.0019 5.9902E-05 SSTM1SAGE1 J051215.63-662256.4   6.8170   0.0128   0.0135 1.5887E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.8300 -99.0000    -99. 0
374 4248         IRAS 05127-7030     YSO3 78.0722 -70.4551 23886336 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05121734-7027186  16.8240   0.0720  15.8740   0.0730  14.4090   0.0450 05121735-7027182  99.9900   9.9900  17.2300   0.1500  15.2200   0.0800 SSTISAGEMA J051217.36-702718.6  11.5526   0.0471  10.3747   0.0261   9.0448   0.0306   7.8694   0.0388 6.7220E-03 2.9132E-04 1.2725E-02 3.0615E-04   0.0277 7.8242E-04   0.0462 1.6505E-03 SSTM1SAGE1 J051217.30-702718.5   3.2512   0.0044   0.3590 1.4650E-03 SSTM2SAGECC J051217.59-702720.9  -1.4770   0.0200   3032.0000    55.9200                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.072757-70.455372  78.0728 -70.4554   2735.0000   186.0000   2388.0000   163.3000    887.5000    57.7300    911.8000   50.9100   559.9000   43.5100  -5.9700 -99.0000    -99. 0
375 4249                     -99     YSO3 78.1237 -67.1551 23888640 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05122970-6709186  17.2150   0.0830  16.1190   0.0840  14.5400   0.0480 05122973-6709186  18.0600   0.0600  16.9100   0.0600  14.9400   0.0400 SSTISAGEMA J051229.71-670918.3  11.5129   0.0542  10.4011   0.0344   9.3626   0.0569   8.2211   0.0766 6.9725E-03 3.4830E-04 1.2420E-02 3.9375E-04   0.0207 1.0835E-03   0.0334 2.3565E-03 SSTM1SAGE1 J051229.68-670918.4   5.0375   0.0099   0.0693 6.3408E-04 SSTM2SAGECC J051230.24-670915.7  -0.9049   0.0205   1790.0000    33.8000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.122092-67.154172  78.1221 -67.1542    475.2000    62.3400   1126.0000    94.8600   1114.0000    71.2700    907.9000   56.6100   521.8000   44.9800  -5.5300 -99.0000    -99. 0
376 4251      OGLE LMC-LPV-27614     CAGB 78.1337 -69.2611 10961664  3426      Kastner  99.9990  99.9990  20.0420   0.0760  18.9110 6.7100E-02  15.5790   0.0420 OGLE-LMC-LPV-27614  19.1980  16.9980   0.5330   312.6000 2MASS J05123206-6915404  14.9330   0.0620  12.7430   0.0350  10.9880   0.0230 05123207-6915404  14.9100   0.0200  12.8800   0.0100  11.0800   0.0200 SSTISAGEMA J051232.06-691540.4   7.9908   0.0275   7.1564   0.0302   6.3797   0.0219   5.6784   0.0257 1.7875E-01 4.5206E-03 2.4660E-01 6.8605E-03   0.3227 6.5195E-03   0.3475 8.2257E-03 SSTM1SAGE1 J051232.07-691540.6   4.5634   0.0058   0.1072 5.7351E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5900 -99.0000    -99. 0
377 4252         IRAS 05132-6941     CAGB 78.2131 -69.6306 12938752  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05125103-6937503  99.9990  99.9990  16.1000   0.1010  13.4200   0.0260 05125104-6937503  17.3500   0.0300  14.7300   0.0100  12.3200   0.0100 SSTISAGEMA J051251.01-693750.4   8.9290   0.0339   7.8784   0.0275   6.9669   0.0207   6.0860   0.0236 7.5330E-02 2.3522E-03 1.2683E-01 3.2141E-03   0.1879 3.5752E-03   0.2387 5.1931E-03 SSTM1SAGE1 J051250.96-693750.3   4.5650   0.0053   0.1070 5.2302E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9000 -99.0000    -99. 0
378 4253                     -99     YSO3 78.2491 -69.5770 23891712 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05125964-6934368  17.4000   0.0500  16.9200   0.1000  16.3200   0.1000 SSTISAGEMA J051259.61-693436.7 -99.0000 -99.0000  13.2023   0.1004  10.5486   0.0911   8.8727   0.2005 -9.900E+01 -9.900E+01 9.4110E-04 8.7055E-05   0.0069 5.8209E-04   0.0183 3.3850E-03 SSTM1SAGE1 J051259.89-693437.0   4.4660   0.0040   0.1173 4.3552E-04 SSTM2SAGECC J051300.27-693438.0  -1.1560   0.0247   2256.0000    51.2900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.251117-69.576852  78.2511 -69.5769   1744.0000   125.9000   1786.0000   130.5000    656.3000    45.8600    830.0000   55.2200   367.4000   39.2800  -5.0500 -99.0000    -99. 0
379 4254         IRAS 05128-6455     OAGB 78.2691 -64.8611  6024192   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05130457-6451403  14.5530   0.0390  12.8320   0.0270  11.2810   0.0230              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J051304.57-645140.3   8.5129   0.0250   7.8760   0.0261   7.3111   0.0186   6.3918   0.0213 1.1051E-01 2.5403E-03 1.2710E-01 3.0578E-03   0.1369 2.3472E-03   0.1801 3.5360E-03 SSTM1SAGE1 J051304.50-645140.3   3.8044   0.0059   0.2157 1.1686E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4800  -5.6600   2673. 0
380 4255                     -99      HII 78.3158 -69.3599 23895040 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05131574-6921357  16.0490   0.1400  15.4360   0.1330  14.3740   0.0820 05131567-6921364  17.6400   0.1300  16.4800   0.1100  15.8000   0.0800 SSTISAGEMA J051315.70-692135.9 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051316.15-692134.7   2.2322   0.0051   0.9176 4.2697E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.315167-69.360036  78.3152 -69.3600   5138.0000   491.3000   4427.0000   378.4000    378.0000   121.4000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3000 -99.0000    -99. 0
381 4256      OGLE LMC-LPV-28907     CAGB 78.3184 -68.7361 10961920  3426      Kastner  19.6090   0.1180  19.2910   0.0810  18.6710 8.4100E-02  17.2650   0.0540 OGLE-LMC-LPV-28907  19.0250  16.5590   1.4160   655.6000 2MASS J05131640-6844099  14.6480   0.0390  12.7410   0.0300  11.0120   0.0210 05131642-6844100  14.1200   0.0100  12.3300   0.0100  10.8300   0.0200 SSTISAGEMA J051316.39-684410.1   7.7941   0.0358   7.0973   0.0236   6.5497   0.0326   6.0168   0.0283 2.1425E-01 7.0716E-03 2.6040E-01 5.6663E-03   0.2760 8.2879E-03   0.2544 6.6423E-03 SSTM1SAGE1 J051316.39-684409.9   4.9777   0.0064   0.0732 4.3045E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5800 -99.0000    -99. 0
382 4257                     -99      HII 78.3239 -69.3736 23884288 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05131780-6922250  14.9050 -99.0000  14.6020   0.0725  13.0480   0.0458 05131769-6922250  16.8100   0.0700  15.7100   0.1100  14.1900   0.0500                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.4500 -99.0000    -99. 0
383 4258                     -99      HII 78.3261 -69.3598 23891712 40650       Looney  16.3280   0.1720  17.5240   0.1630  17.6830 1.7210E-01  16.7970   0.1250               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05131832-6921354  16.1080   0.1800  15.1080   0.1120  13.8210   0.0540 05131832-6921356  16.8300   0.0400  15.4800   0.0400  14.0100   0.0500 SSTISAGEMA J051318.27-692135.4  11.3769   0.0574  10.5959   0.0321   9.7596   0.1177 -99.0000 -99.0000 7.9030E-03 4.1753E-04 1.0380E-02 3.0716E-04   0.0144 1.5559E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6100 -99.0000    -99. 0
385 4260                     -99      HII 78.3297 -69.3642 23895040 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05131920-6921511  15.5900   0.0661  15.0790   0.0904  14.0660   0.0695 05131918-6921515  16.6500   0.1600  15.6900   0.0400  15.0500   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051318.95-692151.0   1.7157   0.0039   1.4765 5.3188E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.329452-69.364376  78.3295 -69.3644   7534.0000   732.2000   8741.0000   629.4000   3304.0000   250.9000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5900 -99.0000    -99. 0
386 4261                     -99      HII 78.3395 -69.3780 23883008 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05132146-6922405  99.9900   9.9900  16.1500   0.1100  14.9600   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051321.75-692240.3  -0.1055   0.0041   7.9015 2.9930E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J78.33939-69.378288  78.3394 -69.3783  18200.0000  1502.0000  19820.0000  1274.0000   5705.0000   379.2000   3074.0000  290.4000  5855.0000  430.3000  -7.0100 -99.0000    -99. 0
387 4263             MSX LMC 217      HII 78.3526 -69.1799 10962176  3426      Kastner  16.8380   0.4020  17.5970   0.1740  16.4300 1.9410E-01  16.4260   0.1530               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05132467-6910481  14.7800   0.0544  14.1610   0.0626  13.1810   0.0478 05132458-6910473  99.9900   9.9900  15.8800   0.1600  15.1600   0.1900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051324.66-691048.6   1.6619   0.0068   1.5515 9.7087E-03 SSTM2SAGECC J051324.88-691049.2  -3.4520   0.0149  18690.0000   257.4000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.351507-69.180296  78.3515 -69.1803   6492.0000   468.9000   7040.0000   448.0000   3701.0000   227.8000   1798.0000  102.6000   710.0000   59.3000  -7.2800 -99.0000    -99. 0
387 4262             MSX LMC 217      HII 78.3526 -69.1799 23883008 40650       Looney  16.8380   0.4020  17.5970   0.1740  16.4300 1.9410E-01  16.4260   0.1530               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05132467-6910481  14.7800   0.0544  14.1610   0.0626  13.1810   0.0478 05132458-6910473  99.9900   9.9900  15.8800   0.1600  15.1600   0.1900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051324.66-691048.6   1.6619   0.0068   1.5515 9.7087E-03 SSTM2SAGECC J051324.88-691049.2  -3.4520   0.0149  18690.0000   257.4000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.351507-69.180296  78.3515 -69.1803   6492.0000   468.9000   7040.0000   448.0000   3701.0000   227.8000   1798.0000  102.6000   710.0000   59.3000  -7.1200 -99.0000    -99. 0
388 4264         IRAS 05136-6925      HII 78.3325 -69.3708  3823616    18        Houck  17.9610   0.1520  20.3220   0.1050  19.0700 1.8110E-01  19.2440   0.1750               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGE1A J051319.47-692211.0  15.0827   0.1224  14.9856   0.1020 -99.0000 -99.0000 -99.0000 -99.0000 2.6030E-04 2.9350E-05 1.8210E-04 1.7111E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1500 -99.0000    -99. 0
388 4265         IRAS 05136-6925      HII 78.3325 -69.3708  3823616    18        Houck  17.9610   0.1520  20.3220   0.1050  19.0700 1.8110E-01  19.2440   0.1750               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGE1A J051319.47-692211.0  15.0827   0.1224  14.9856   0.1020 -99.0000 -99.0000 -99.0000 -99.0000 2.6030E-04 2.9350E-05 1.8210E-04 1.7111E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1800 -99.0000    -99. 0
389 4266                     -99 HII/YSO3 78.3549 -69.3792 23884288 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05132504-6922451  15.1900   0.1300  14.9100   0.0600  13.7800   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1300 -99.0000    -99. 0
390 4267             MSX LMC 281     OAGB 78.3906 -66.5720 33283328 50092       Gielen  12.9840   0.0110  13.6120   0.0930  11.3900 1.7710E-01  11.9610   0.0360               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05133374-6634191  11.6020   0.0220  11.3470   0.0250  10.9410   0.0260 05133374-6634189  11.7300   0.0100  11.4800   0.0100  11.0300   0.0100 SSTISAGEMA J051333.74-663418.9   9.7377   0.0227   9.2048   0.0151   8.6920   0.0191   7.9217   0.0169 3.5765E-02 7.4630E-04 3.7380E-02 5.2101E-04   0.0384 6.7434E-04   0.0440 6.8651E-04 SSTM1SAGE1 J051333.70-663419.0   6.2361   0.0106   0.0230 2.2513E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.1800  -6.5500   5534. 0
391 4268                     -99      HII 78.4098 -69.3835 23891456 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05133820-6923002  17.4700   0.0900  16.9300   0.1400  16.0300   0.1200 SSTISAGEMA J051338.30-692300.7 -99.0000 -99.0000 -99.0000 -99.0000   9.8328   0.1101   8.1952   0.2037 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0134 1.3607E-03   0.0342 6.4170E-03 SSTM1SAGE1 J051338.53-692301.2   2.1945   0.0051   0.9500 4.4316E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J78.40959-69.383839  78.4096 -69.3838   2971.0000   276.9000   3431.0000   260.4000   1142.0000    99.1200    -99.0000  -99.0000   -99.0000  -99.0000  -6.6700 -99.0000    -99. 0
392 4269                     -99      HII 78.4207 -69.3837 23887872 40650       Looney  16.4860   0.1400  17.8930   0.0970  16.9820 1.7710E-01  16.9380   0.1320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134093-6923016  16.1890   0.0660  15.2600   0.0620  14.1270   0.0400 05134097-6923015  17.3000   0.0700  15.5600   0.0700  14.3800   0.0500 SSTISAGEMA J051340.93-692301.5  11.3990   0.0512  10.5687   0.0291   8.8393   0.0295   7.4760   0.0268 7.7435E-03 3.6486E-04 1.0643E-02 2.8493E-04   0.0335 9.0907E-04   0.0664 1.6393E-03 SSTM1SAGE2 J051340.94-692301.4   2.8735   0.0061   0.5083 2.8380E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.421184-69.383762  78.4212 -69.3838   1623.0000   194.2000   2037.0000   175.2000    558.2000    69.2200    -99.0000  -99.0000   422.0000   46.0700  -4.6300 -99.0000    -99. 0
393 4270                     -99 HII/YSO3 78.4256 -69.5910 23895040 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134197-6935277  15.0940 -99.0000  14.1880 -99.0000  13.8730   0.0527 05134217-6935281  99.9900   9.9900  99.9900   9.9900  16.5900   0.1700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051341.97-693526.8   2.1318   0.0033   1.0065 3.0792E-03 SSTM2SAGECC J051342.66-693527.4  -3.7110   0.0176  23730.0000   383.5000 SSTM3SAGECC J051343.11-693512.6  -5.3960   0.0291  23040.0000  618.4000 J78.425538-69.590979  78.4255 -69.5910  16220.0000  1068.0000  15310.0000   938.4000   6604.0000   406.0000    -99.0000  -99.0000  1725.0000  125.0000  -7.6100 -99.0000    -99. 0
394 4271                     -99      HII 78.4268 -69.5896 10962432  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134284-6935215  15.2130   0.0440  15.0350   0.0710  14.6050   0.0660 05134288-6935211  15.6800   0.0200  15.4500   0.0200  15.1300   0.0300 SSTISAGEMA J051342.83-693521.7 -99.0000 -99.0000  13.5455   0.1003  11.1714   0.1295 -99.0000 -99.0000 -9.900E+01 -9.900E+01 6.8605E-04 6.3390E-05   0.0039 4.6641E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J051341.97-693526.8   2.1786   0.0046   0.9640 4.1170E-03 SSTM2SAGECC J051342.66-693527.4  -3.7110   0.0176  23730.0000   383.5000 SSTM3SAGECC J051343.11-693512.6  -5.3960   0.0291  23040.0000  618.4000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5700 -99.0000    -99. 0
395 4272                     -99     YSO3 78.4379 -69.5862 23887872 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05134503-6935106  16.6810   0.0908  15.9850   0.0964  15.1450   0.0834 05134501-6935105  16.7900   0.0500  16.3500   0.0700  15.9000   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051344.98-693510.2   2.8333   0.0039   0.5275 1.8788E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J051343.11-693512.6  -5.3960   0.0291  23040.0000  618.4000  J78.43881-69.586162  78.4388 -69.5862   3242.0000   248.6000   3179.0000   233.7000   3625.0000   224.3000   3001.0000  159.0000  1725.0000  125.0000  -7.3300 -99.0000    -99. 0
396 4273                     -99     YSO1 78.4647 -67.4560 23894528 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05135151-6727216  15.1510   0.0530  14.4620   0.0620  13.5220   0.0440 05135146-6727219  15.9200   0.0500  15.4600   0.0700  14.3300   0.0900 SSTISAGEMA J051351.54-672721.6  11.0120   0.1727   9.9841   0.0445   8.4281   0.0628   6.7626   0.0760 1.1060E-02 1.7590E-03 1.8235E-02 7.4679E-04   0.0489 2.8301E-03   0.1280 8.9586E-03 SSTM1SAGE1 J051351.47-672721.2   0.2005   0.0055   5.9610 3.0340E-02 SSTM2SAGECC J051351.45-672722.9  -4.1830   0.0170  36660.0000   574.4000 SSTM3SAGECC J051350.75-672712.7  -5.0110   0.0314  16170.0000  467.1000 J78.463123-67.455902  78.4631 -67.4559  21060.0000  1388.0000  15700.0000   961.3000   6405.0000   391.5000   2721.0000  147.0000   984.6000   77.1400  -8.3300 -99.0000    -99. 0
397 4275                HD 34664     B[e] 78.4708 -67.4485 19149056 30869      Kastner  11.5090   0.0200  12.0520   0.0520  11.7010 3.4100E-02  10.9520   0.0400               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05135297-6726548  10.3700   0.0220   9.7510   0.0250   8.4620   0.0210 05135298-6726548  10.3000   0.0200   9.7600   0.0200  99.9900   9.9900 SSTISAGEMA J051353.01-672654.5   6.2879   0.0280   5.5726   0.0285   4.9579   0.0280   4.3922   0.0257 8.5785E-01 2.2118E-02 1.0605E+00 2.7798E-02   1.1955 3.0803E-02   1.1360 2.6875E-02 SSTM1SAGE1 J051353.07-672655.1   3.1103   0.0055   0.4087 2.0617E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9100 -99.0000    -99. 0
398 4276                     -99      HII 78.4755 -67.3385 23892736 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05135409-6720187  15.1300   0.0620  13.8340   0.0510  12.5860   0.0350 05135410-6720190  15.4800   0.0300  13.9800   0.0200  12.5100   0.0200 SSTISAGEMA J051354.11-672018.7  10.5348   0.0683   9.7915   0.0278   8.6075   0.0339   7.3523   0.0696 1.7165E-02 1.0793E-03 2.1775E-02 5.5790E-04   0.0415 1.2952E-03   0.0744 4.7645E-03 SSTM1SAGE1 J051354.04-672018.8   3.8963   0.0034   0.1982 6.2457E-04 SSTM2SAGECC J051354.37-672020.9  -1.3280   0.0135   2645.0000    32.9800 SSTM3SAGECC J051355.35-672012.7  -3.3290   0.0397   3432.0000  125.6000 J78.473257-67.338293  78.4733 -67.3383   2162.0000   148.3000   2221.0000   151.7000   1153.0000    70.8000    793.0000   41.5600   335.5000   25.0400  -5.6600 -99.0000    -99. 0
399 4277               HD 269227      RSG 78.4765 -69.5295 27575808   485       Ardila  11.4290   0.0300  11.8810   0.0920  12.0410 7.4100E-02  10.4290   0.1670               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05135429-6931465   9.4050   0.0220   8.5380   0.0210   8.1220   0.0210 05135426-6931465  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051354.25-693146.6   7.6018   0.0338   7.4865   0.0234   7.1579   0.0182   6.4526   0.0237 2.5575E-01 7.9586E-03 1.8195E-01 3.9236E-03   0.1576 2.6453E-03   0.1703 3.7240E-03 SSTM1SAGE1 J051354.24-693146.2   4.6374   0.0061   0.1001 5.5810E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6400  -8.1000   4807. 0
400 4278                     -99     YSO3 78.4994 -67.3809 23888384 40650       Looney  99.9990  99.9990  18.3050   0.1240  18.0730 2.0500E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05135981-6722512  16.4220   0.1040  15.1040   0.0610  13.2040   0.0320 05135980-6722513  16.7500   0.0600  15.6300   0.0600  13.6700   0.0300 SSTISAGEMA J051359.81-672251.0  10.5770   0.0426   9.6365   0.0258   8.6465   0.0325   7.4707   0.0425 1.6510E-02 6.4803E-04 2.5115E-02 5.9731E-04   0.0400 1.1972E-03   0.0667 2.6114E-03 SSTM1SAGE1 J051359.45-672251.4   2.6924   0.0042   0.6006 2.3464E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J051358.99-672302.8  -4.7400   0.0222  12590.0000  257.5000 J78.496609-67.380605  78.4966 -67.3806   1876.0000   160.0000   2416.0000   174.5000    446.3000    41.5300    -99.0000  -99.0000   -99.0000  -99.0000  -6.6100 -99.0000    -99. 0
401 4279               HD 269187     STAR 78.5185 -67.2641 11183616  3578      Misselt  11.9100   0.2370  11.7370   0.0500  11.4880 1.5410E-01  11.1210   0.0580               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05140442-6715506  10.7980   0.0230  10.6920   0.0300  10.6270   0.0230 05140444-6715506  10.8000   0.0200  10.6900   0.0200  99.9900   9.9900 SSTISAGEMA J051404.43-671550.4  10.5373   0.0267  10.4317   0.0237  10.4557   0.0254  10.4708   0.0281 1.7125E-02 4.2052E-04 1.2075E-02 2.6379E-04   0.0076 1.7675E-04   0.0042 1.0868E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.6900  -7.2900   6798. 0
402 4280                     -99 HII/YSO3 78.5361 -67.3862 23893248 40650       Looney  99.9990  99.9990  20.2450   0.0880  20.0090 1.2210E-01  18.8730   0.1130               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05140854-6723107  17.4310   0.1220  16.3940   0.1110  15.4080   0.0930 05140863-6723102  17.8300   0.0500  16.8900   0.1000  15.6700   0.1100 SSTISAGEMA J051408.62-672310.1 -99.0000 -99.0000  12.1710   0.1335  10.1555   0.1083   8.5783   0.2129 -9.900E+01 -9.900E+01 2.4330E-03 2.9924E-04   0.0100 9.9430E-04   0.0240 4.7150E-03 SSTM1SAGE1 J051408.65-672310.4   3.7538   0.0037   0.2260 7.6752E-04 SSTM2SAGECC J051408.53-672311.5  -1.3840   0.0212   2784.0000    54.2500                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.534808-67.385949  78.5348 -67.3859   1551.0000   110.7000   1401.0000   105.3000    774.7000    49.2000    325.2000   26.6100   338.7000   28.4400  -5.1600 -99.0000    -99. 0
403 4281                 HV 5680     CAGB 78.6243 -68.9094  6016768   200        Houck  20.8800   0.2620  17.8350   0.0500  16.2350 4.1100E-02  14.0150   0.0640 OGLE-LMC-LPV-31187  16.2770  14.1490   0.0330   103.5800 2MASS J05142982-6854337  12.3020   0.0260  11.3630   0.0280  10.9230   0.0260 05142986-6854339  12.4700   0.0200  11.5100   0.0200  11.0500   0.0200 SSTISAGEMA J051429.83-685433.9  10.2964   0.0294  10.4330   0.0219  10.2667   0.0294  10.0438   0.0301 2.1380E-02 5.7795E-04 1.2060E-02 2.4350E-04   0.0090 2.4366E-04   0.0062 1.7255E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3600 -99.0000    -99. 0
404 4282                     -99     YSO1 78.6889 -67.2012 23890432 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05144549-6712045  18.2000   0.1100  99.9900   9.9900  17.3900   0.2200 SSTISAGEMA J051445.43-671204.0 -99.0000 -99.0000  11.6829   0.0512  10.1773   0.1331 -99.0000 -99.0000 -9.900E+01 -9.900E+01 3.8140E-03 1.7999E-04   0.0098 1.1973E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J051445.33-671205.0   4.3390   0.0049   0.1318 5.9800E-04 SSTM2SAGECC J051445.49-671208.3  -1.4570   0.0180   2978.0000    49.3100 SSTM3SAGECC J051445.60-671205.2  -4.8030   0.0141  13350.0000  173.1000  J78.68822-67.201242  78.6882 -67.2012   1413.0000   107.1000   1798.0000   129.7000    971.5000    61.7800    780.1000   42.8700   579.0000   41.8500  -6.1800 -99.0000    -99. 0
405 4283                  HV 916      RSG 78.7073 -67.4554 10962688  3426      Kastner  16.6720   0.1160  14.4680   0.0290  12.2960 2.5000E-02   9.6750   0.0810               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05144972-6727197   8.6390   0.0180   7.7840   0.0210   7.4210   0.0170 05144973-6727197  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051449.74-672719.6   6.9927   0.0379   6.9171   0.0270   6.6021   0.0180   6.0988   0.0253 4.4820E-01 1.5654E-02 3.0740E-01 7.6355E-03   0.2630 4.3504E-03   0.2359 5.4939E-03 SSTM1SAGE1 J051449.76-672719.9   3.8369   0.0049   0.2093 9.5281E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1700  -8.0100   3213. 0
406 4284                     -99     YSO3 78.7635 -70.5642 23894272 40650       Looney  19.1790   0.1610  19.2850   0.0940  18.3470 1.3710E-01  17.3090   0.0710               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05150332-7033508  15.7470   0.0450  14.6220   0.0430  13.5490   0.0320 05150333-7033509  16.1300   0.0500  15.0000   0.0700  13.8500   0.0600 SSTISAGEMA J051503.27-703351.0  11.5904   0.0688  10.9526   0.0480   9.8147   0.0852   8.4038   0.1180 6.4920E-03 4.1152E-04 7.4735E-03 3.3022E-04   0.0136 1.0707E-03   0.0282 3.0670E-03 SSTM1SAGE1 J051503.28-703351.0   3.4905   0.0049   0.2880 1.3087E-03 SSTM2SAGECC J051503.05-703352.7  -0.9527   0.0153   1871.0000    26.3900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J78.763353-70.564281  78.7634 -70.5643   1470.0000   105.2000   1748.0000   124.5000   1200.0000    73.9200    650.3000   36.5200   424.5000   31.2000  -5.5600 -99.0000    -99. 0
407 4287                  RS Men     OAGB 78.9220 -73.7870 10962944  3426      Kastner -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE2 J051541.30-734714.2   3.0843   0.0069   0.4186 2.6440E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.5800 -99.0000    -99. 1
408 4289            LHA 120-S 93     B[e] 79.1325 -68.3692 19149312 30869      Kastner  12.5370   0.0780  12.7470   0.2080  12.6170 1.1910E-01  12.5010   0.1500               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05163179-6822093  12.2210   0.0250  11.7140   0.0260  10.5190   0.0250 05163179-6822093  12.2400   0.0200  11.7700   0.0100  10.6300   0.0200 SSTISAGEMA J051631.78-682209.3   8.2654   0.0321   7.5055   0.0311   6.8308   0.0257   6.0134   0.0309 1.3880E-01 4.0990E-03 1.7880E-01 5.1230E-03   0.2130 5.0380E-03   0.2552 7.2710E-03 SSTM1SAGE1 J051631.82-682209.7   3.9311   0.0059   0.1919 1.0370E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3600 -99.0000    -99. 0
409 4290                  AL 121     YSO4 79.2251 -67.3348 23890432 40650       Looney  14.1730   0.0770  15.3360   0.0340  14.9050 5.4100E-02  14.5740   0.0290               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05165404-6720052  13.8890   0.0350  12.9290   0.0320  11.9300   0.0280 05165404-6720053  13.9700   0.0100  13.1700   0.0100  12.2200   0.0100 SSTISAGEMA J051654.04-672005.1  10.4325   0.0250   9.6958   0.0250   8.8208   0.0263   7.7318   0.0213 1.8860E-02 4.3396E-04 2.3780E-02 5.4686E-04   0.0341 8.2491E-04   0.0524 1.0282E-03 SSTM1SAGE1 J051654.14-672005.4   4.1764   0.0059   0.1531 8.3707E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.225332-67.334723  79.2253 -67.3347    626.9000    70.0700    381.7000    59.1900    357.4000    30.9600    142.0000   26.8600   446.2000   35.4300  -4.6100 -99.0000    -99. 0
410 4291                     -99     YSO3 79.2803 -65.9925 23895296 40650       Looney  17.3720   0.1680  18.3460   0.1220  16.5980 1.1410E-01  16.5810   0.0800               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05170723-6559334  15.8720   0.0410  15.3640   0.0480  14.8480   0.0550 05170726-6559334  16.4300   0.0500  15.7500   0.0500  15.3500   0.0700 SSTISAGEMA J051707.23-655933.4 -99.0000 -99.0000  12.8113   0.1924  10.2047   0.1198 -99.0000 -99.0000 -9.900E+01 -9.900E+01 1.3490E-03 2.3900E-04   0.0095 1.0508E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J051707.25-655933.1   3.2378   0.0037   0.3634 1.2237E-03 SSTM2SAGECC J051707.34-655933.7  -1.2470   0.0110   2454.0000    24.7700 SSTM3SAGECC J051704.85-655921.0  -3.0860   0.0353   2745.0000   89.0800  J79.27888-65.992444  79.2789 -65.9924   1718.0000   119.1000   1346.0000    99.4600    573.8000    36.2400    404.6000   22.3800   239.4000   18.4700  -5.5100 -99.0000    -99. 0
411 4292                     -99     YSO1 79.2995 -70.7827 17329920 30180        Fazio  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05171185-7046579  19.4200   0.1900  18.4200   0.1800  17.2600   0.2200 SSTISAGEMA J051711.87-704657.6  15.5238   0.0484  14.3977   0.0458  13.3153   0.0665  12.0564   0.0430 1.7340E-04 7.7285E-06 3.1295E-04 1.3215E-05   0.0005 3.3223E-05   0.0010 3.8629E-05 SSTM1SAGE1 J051711.79-704657.5   7.3919   0.0194   0.0079 1.4162E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.298378-70.782237  79.2984 -70.7822    -99.0000   -99.0000     91.8000    15.4400    166.1000    11.0300    197.8000   11.5500   160.0000   12.3000  -1.4700 -99.0000    -99. 0
412 4293             MSX LMC 349     CAGB 79.3624 -68.9163 12938240  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05172696-6854584  99.9990  99.9990  99.9990  99.9990  13.9190   0.0290 05172695-6854585  99.9900   9.9900  15.9400   0.0300  13.1100   0.0100 SSTISAGEMA J051726.96-685458.5   9.7466   0.0336   8.5371   0.0258   7.5451   0.0195   6.7277   0.0267 3.5475E-02 1.0991E-03 6.9135E-02 1.6411E-03   0.1103 1.9835E-03   0.1322 3.2454E-03 SSTM1SAGE1 J051727.00-685458.1   4.9335   0.0061   0.0762 4.2558E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7900 -99.0000    -99. 0
413 4294           LHA 120-N 34A     YSO3 79.3686 -66.7185 23894528 40650       Looney  14.4170   0.0480  15.7110   0.0380  15.4090 4.1100E-02  14.6460   0.0700               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05172846-6643070  14.4210   0.0270  13.9110   0.0310  13.2300   0.0270 05172848-6643068  14.4300   0.0200  14.1200   0.0600  14.0400   0.0700 SSTISAGEMA J051728.45-664307.1  11.4752   0.0741  10.7967   0.0310   9.1237   0.0661   7.3517   0.0635 7.2190E-03 4.9264E-04 8.6275E-03 2.4625E-04   0.0258 1.5682E-03   0.0744 4.3520E-03 SSTM1SAGE1 J051728.50-664307.1   1.4723   0.0037   1.8475 6.3715E-03 SSTM2SAGECC J051728.90-664309.5  -3.0350   0.0242  12730.0000   283.8000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.367415-66.718532  79.3674 -66.7185   7888.0000   520.7000   5680.0000   360.9000   3111.0000   191.9000   2567.0000  132.2000  1263.0000   91.0700  -7.3200 -99.0000    -99. 0
414 4295           LHA 120-N 34B     YSO3 79.3778 -66.7270 23894528 40650       Looney  14.4860   0.0980  16.2140   0.0690  15.6630 6.9100E-02  14.2160   0.0950               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05173065-6643374  14.1790   0.0290  13.7040   0.0330  13.0800   0.0290 05173064-6643376  14.6200   0.0700  13.8600   0.0400  13.3300   0.0400 SSTISAGEMA J051730.64-664337.6  11.4588   0.0651  10.9604   0.0452   8.9487   0.0480   7.2749   0.0528 7.3290E-03 4.3930E-04 7.4200E-03 3.0924E-04   0.0303 1.3377E-03   0.0799 3.8851E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1500 -99.0000    -99. 0
415 4296             MSX LMC 476     YSO4 79.3871 -68.3448 19012096 30788        Sahai  18.1380   0.1440  18.3430   0.0690  17.5830 7.2100E-02  15.8430   0.0630               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05173282-6820414  14.1660   0.0360  12.5800   0.0280  11.1010   0.0260 05173283-6820414  14.0300   0.0200  12.6200   0.0200  11.1700   0.0100 SSTISAGEMA J051732.81-682041.5   9.0922   0.0330   8.3424   0.0260   7.6292   0.0199   6.7112   0.0159 6.4815E-02 1.9708E-03 8.2715E-02 1.9827E-03   0.1021 1.8732E-03   0.1342 1.9637E-03 SSTM1SAGE1 J051732.87-682041.2   3.1021   0.0057   0.4118 2.1525E-03 SSTM2SAGECC J051733.10-682042.6  -0.8512   0.0163   1704.0000    25.6100                             -99 -99.0000 -99.0000    -99.0000  -99.0000   J79.386409-68.3449  79.3864 -68.3449   1577.0000   109.7000   1274.0000    95.0700    660.6000    40.9400    425.9000   24.3300   206.9000   17.2600  -5.8900 -99.0000    -99. 0
416 4297                     -99      HII 79.3946 -71.2491 23891968 40650       Looney  15.5730   0.1060  16.5210   0.0970  15.8870 1.4010E-01  15.5020   0.1100               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05173460-7114575  14.7590   0.0447  14.3820   0.0626  13.6980   0.0586 05173486-7114564  16.8500   0.0900  16.3900   0.1000  15.4500   0.1000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051734.82-711457.6   2.3855   0.0040   0.7968 2.9417E-03 SSTM2SAGECC J051735.02-711459.4  -3.1320   0.0180  13930.0000   230.4000 SSTM3SAGECC J051734.64-711503.4  -5.6610   0.0133  29410.0000  359.7000 J79.393146-71.248738  79.3931 -71.2487   4241.0000   360.5000   4439.0000   311.7000   2710.0000   171.8000   1924.0000  107.3000   840.0000   66.1900  -7.3800 -99.0000    -99. 0
417 4298                     -99     YSO3 79.4208 -66.7053 23889920 40650       Looney  19.2010   0.2870  17.8230   0.0650  16.9630 1.2210E-01  15.7390   0.1290               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05174100-6642195  15.9070   0.0480  15.3100   0.0560  14.7800   0.0520 05174110-6642196  16.7800   0.0600  16.5100   0.1000  15.7300   0.1100 SSTISAGEMA J051741.02-664219.7 -99.0000 -99.0000  12.6810   0.0969   9.9565   0.1028 -99.0000 -99.0000 -9.900E+01 -9.900E+01 1.5210E-03 1.3571E-04   0.0120 1.1336E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J051740.94-664218.9   2.3335   0.0037   0.8358 2.8840E-03 SSTM2SAGECC J051740.84-664212.9  -2.7440   0.0139   9741.0000   124.8000 SSTM3SAGECC J051739.64-664204.5  -4.8320   0.0243  13700.0000  306.0000 J79.419819-66.704487  79.4198 -66.7045   2368.0000   182.8000   1855.0000   145.4000   1703.0000   107.2000   1426.0000   77.0500   880.5000   63.9200  -6.8400 -99.0000    -99. 0
418 4299         IRAS 05187-7033     CAGB 79.5488 -70.5075 23887872 40650       Looney  99.9990  99.9990  20.9750   0.1600  20.8760 1.1220E-01  20.1110   0.1610               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J051811.70-703027.0  15.1578   0.0434  12.2262   0.0275   9.8761   0.0241   7.6766   0.0194 2.4290E-04 9.7071E-06 2.3125E-03 5.8547E-05   0.0129 2.8634E-04   0.0552 9.8333E-04 SSTM1SAGE1 J051811.74-703027.0   2.7858   0.0039   0.5511 1.9719E-03 SSTM2SAGECC J051811.68-703029.1   1.5870   0.0353    180.4000     5.8550                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0000 -99.0000    -99. 0
419 4300                   S Dor      LBV 79.5598 -69.2504 12130304  1413        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181435-6915010   8.6830   0.0190   8.5100   0.0510   8.3380   0.0250 05181435-6915011  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051814.34-691501.3   7.7518   0.0208   7.6380   0.0251   7.5166   0.0144   7.3112   0.0144 2.2275E-01 4.2688E-03 1.5825E-01 3.6593E-03   0.1133 1.5013E-03   0.0772 1.0273E-03 SSTM1SAGE1 J051814.37-691500.9   2.2553   0.0034   0.8983 2.8436E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.2900 -99.0000    -99. 0
419 4301                   S Dor      LBV 79.5598 -69.2504  5030144   124        Gehrz  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181435-6915010   8.6830   0.0190   8.5100   0.0510   8.3380   0.0250 05181435-6915011  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051814.34-691501.3   7.7518   0.0208   7.6380   0.0251   7.5166   0.0144   7.3112   0.0144 2.2275E-01 4.2688E-03 1.5825E-01 3.6593E-03   0.1133 1.5013E-03   0.0772 1.0273E-03 SSTM1SAGE1 J051814.37-691500.9   2.2553   0.0034   0.8983 2.8436E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3100 -99.0000    -99. 0
419 4302                   S Dor      LBV 79.5598 -69.2504  7870464   667        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181435-6915010   8.6830   0.0190   8.5100   0.0510   8.3380   0.0250 05181435-6915011  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051814.34-691501.3   7.7518   0.0208   7.6380   0.0251   7.5166   0.0144   7.3112   0.0144 2.2275E-01 4.2688E-03 1.5825E-01 3.6593E-03   0.1133 1.5013E-03   0.0772 1.0273E-03 SSTM1SAGE1 J051814.37-691500.9   2.2553   0.0034   0.8983 2.8436E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3100 -99.0000    -99. 0
419 4303                   S Dor      LBV 79.5598 -69.2504 12004096  1412        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181435-6915010   8.6830   0.0190   8.5100   0.0510   8.3380   0.0250 05181435-6915011  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051814.34-691501.3   7.7518   0.0208   7.6380   0.0251   7.5166   0.0144   7.3112   0.0144 2.2275E-01 4.2688E-03 1.5825E-01 3.6593E-03   0.1133 1.5013E-03   0.0772 1.0273E-03 SSTM1SAGE1 J051814.37-691500.9   2.2553   0.0034   0.8983 2.8436E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3000 -99.0000    -99. 0
419 4304                   S Dor      LBV 79.5598 -69.2504  9107712  1404        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181435-6915010   8.6830   0.0190   8.5100   0.0510   8.3380   0.0250 05181435-6915011  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051814.34-691501.3   7.7518   0.0208   7.6380   0.0251   7.5166   0.0144   7.3112   0.0144 2.2275E-01 4.2688E-03 1.5825E-01 3.6593E-03   0.1133 1.5013E-03   0.0772 1.0273E-03 SSTM1SAGE1 J051814.37-691500.9   2.2553   0.0034   0.8983 2.8436E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3000 -99.0000    -99. 0
419 4305                   S Dor      LBV 79.5598 -69.2504 11812864  1411        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05181435-6915010   8.6830   0.0190   8.5100   0.0510   8.3380   0.0250 05181435-6915011  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051814.34-691501.3   7.7518   0.0208   7.6380   0.0251   7.5166   0.0144   7.3112   0.0144 2.2275E-01 4.2688E-03 1.5825E-01 3.6593E-03   0.1133 1.5013E-03   0.0772 1.0273E-03 SSTM1SAGE1 J051814.37-691500.9   2.2553   0.0034   0.8983 2.8436E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.3000 -99.0000    -99. 0
420 4306         IRAS 05189-7008     YSO4 79.6069 -70.0925 25996288 50338     Matsuura  20.3890   0.1990  18.4630   0.0560  16.6830 4.7100E-02  15.0240   0.0500               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05182587-7005323  14.0230   0.0330  13.1220   0.0340  12.9280   0.0360 05182586-7005325  13.9500   0.0100  13.1600   0.0100  12.9800   0.0200 SSTISAGEMA J051825.71-700532.6  12.6905   0.0476  12.0486   0.0459  10.4434   0.0303   8.0941   0.0184 2.3570E-03 1.0337E-04 2.7235E-03 1.1512E-04   0.0076 2.1347E-04   0.0376 6.3540E-04 SSTM1SAGE1 J051825.53-700532.8   3.1210   0.0041   0.4047 1.5462E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6800 -99.0000    -99. 0
421 4307         IRAS 05185-6806    CPAGB 79.6175 -68.0678 19011840 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05182815-6804039  16.6920   0.0500  15.6410   0.0390  14.6040   0.0390 05182814-6804040  16.6700   0.0200  15.7700   0.0200  14.6200   0.0200 SSTISAGEMA J051828.13-680404.0  11.3522   0.0267  10.8073   0.0198   8.3832   0.0274   6.5031   0.0211 8.0850E-03 1.9909E-04 8.5435E-03 1.5562E-04   0.0510 1.2850E-03   0.1626 3.1613E-03 SSTM1SAGE1 J051828.14-680404.1   3.3332   0.0056   0.3329 1.7119E-03 SSTM2SAGECC J051828.41-680405.1   1.5510   0.0498    186.4000     8.5440                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.617143-68.067639  79.6171 -68.0676    124.1000    17.7300    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0300 -99.0000    -99. 0
422 4308         IRAS 05191-6936     CAGB 79.7016 -69.5596 23886336 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05184830-6933356  17.2700   0.0300  16.7700   0.0300  16.6600   0.1200 SSTISAGEMA J051848.35-693334.7  15.0508   0.0463  12.3417   0.0268   9.7032   0.0217   7.1809   0.0157 2.6805E-04 1.1435E-05 2.0790E-03 5.1328E-05   0.0151 3.0174E-04   0.0871 1.2628E-03 SSTM1SAGE1 J051848.45-693334.4   3.3417   0.0044   0.3303 1.3521E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5500 -99.0000    -99. 0
423 4309         IRAS 05190-6748     CAGB 79.7344 -67.7513 12938496  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05185626-6745043  99.9990  99.9990  99.9990  99.9990  13.0970   0.0330 05185627-6745045  99.9900   9.9900  17.2600   0.1100  14.0400   0.0200 SSTISAGEMA J051856.25-674504.5   8.6773   0.0480   7.3164   0.0378   6.2006   0.0379   5.2107   0.0359 9.4980E-02 4.2030E-03 2.1280E-01 7.4000E-03   0.3806 1.3290E-02   0.5345 1.7690E-02 SSTM1SAGE1 J051856.25-674504.3   3.1655   0.0046   0.3885 1.6557E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6000 -99.0000    -99. 0
424 4310                     -99      HII 79.7643 -69.6369 23895040 40650       Looney  11.3800   0.0370  12.0260   0.0300  12.7220 2.2010E-01  12.7370   0.2490               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05190381-6938164  12.2690   0.0270  12.2630   0.0270  12.2730   0.0330 05190381-6938165  12.3000   0.0200  12.2700   0.0100  12.2800   0.0100 SSTISAGEMA J051903.80-693816.2  12.3004   0.0854  12.1840   0.0877 -99.0000 -99.0000 -99.0000 -99.0000 3.3760E-03 2.6558E-04 2.4040E-03 1.9420E-04 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051903.32-693811.5   2.1529   0.0060   0.9871 5.4280E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.762025-69.636547  79.7620 -69.6365   3367.0000   473.4000   5047.0000   373.9000   3658.0000   241.6000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0800 -99.0000    -99. 0
425 4311                     -99      HII 79.7748 -69.6446 23886336 40650       Looney   0.0000   0.0000  17.9970   0.0890  17.8220 1.3610E-01  16.4760   0.2030               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05190595-6938413  16.9000   0.0800  16.4400   0.0700  15.7100   0.1500                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.5700 -99.0000    -99. 0
426 4312                     -99      HII 79.7783 -68.3603 23890944 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000 OGLE-LMC-ECL-12626  17.1940  16.1890 -99.0000     1.6068 2MASS J05190679-6821363  14.5640   0.0408  14.1340   0.0507  13.3990   0.0399 05190690-6821368  16.3900   0.0700  15.6400   0.0600  15.0400   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051906.75-682135.9   2.2085   0.0046   0.9378 3.9962E-03 SSTM2SAGECC J051906.89-682137.7  -2.9270   0.0117  11520.0000   124.2000 SSTM3SAGECC J051905.87-682129.3  -4.2500   0.0271   8018.0000  200.0000 J79.777027-68.360242  79.7770 -68.3602   4315.0000   306.8000   4187.0000   272.1000   2288.0000   140.9000   1521.0000   78.9100   636.0000   46.3200  -6.8500 -99.0000    -99. 0
426 4313                     -99      HII 79.7783 -68.3603 19011584 30788        Sahai -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000 OGLE-LMC-ECL-12626  17.1940  16.1890 -99.0000     1.6068 2MASS J05190679-6821363  14.5640   0.0408  14.1340   0.0507  13.3990   0.0399 05190690-6821368  16.3900   0.0700  15.6400   0.0600  15.0400   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J051906.75-682135.9   2.2085   0.0046   0.9378 3.9962E-03 SSTM2SAGECC J051906.89-682137.7  -2.9270   0.0117  11520.0000   124.2000 SSTM3SAGECC J051905.87-682129.3  -4.2500   0.0271   8018.0000  200.0000 J79.777027-68.360242  79.7770 -68.3602   4315.0000   306.8000   4187.0000   272.1000   2288.0000   140.9000   1521.0000   78.9100   636.0000   46.3200  -7.0000 -99.0000    -99. 0
427 4314                     -99      HII 79.7798 -69.6450 23891456 40650       Looney  14.9140   0.1790  18.0200   0.0920  16.3480 1.8410E-01  15.6100   0.1720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05190776-6938443  14.6120   0.0480  13.8290   0.0500  13.5270   0.0410 05190779-6938445  14.7900   0.0200  14.0100   0.0100  13.7700   0.0200 SSTISAGEMA J051907.72-693844.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8800 -99.0000    -99. 0
428 4315                     -99     YSO1 79.7876 -69.1989 23887872 40650       Looney  99.9990  99.9990  19.5260   0.0760  18.4300 8.6100E-02  17.0230   0.1160               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05190907-6911562  99.9990  99.9990  15.5510   0.0650  14.3790   0.0570 05190913-6911563  16.7900   0.0500  16.5600   0.2400  99.9900   9.9900 SSTISAGEMA J051909.05-691156.0  11.7232   0.0516  10.4599   0.0272   9.0723   0.0359   7.6286   0.0322 5.7445E-03 2.7285E-04 1.1765E-02 2.9522E-04   0.0270 8.9387E-04   0.0577 1.7111E-03 SSTM1SAGE1 J051909.04-691155.7   3.0604   0.0047   0.4279 1.8587E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.788549-69.199414  79.7886 -69.1994   1903.0000   161.9000   1689.0000   147.1000    675.8000    61.2100    -99.0000  -99.0000   -99.0000  -99.0000  -5.7000 -99.0000    -99. 0
429 4316         IRAS 05195-6911     YSO2 79.8012 -69.1520 23884288 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05191229-6909068  16.0960   0.1330  14.4520   0.0760  12.8610   0.0430 05191230-6909070  16.5300   0.1000  15.2700   0.0500  13.4100   0.0700 SSTISAGEMA J051912.30-690907.3   9.7317   0.0380   7.7556   0.0320   6.1243   0.0268   5.0041   0.0299 3.5965E-02 1.2588E-03 1.4200E-01 4.1874E-03   0.4083 1.0090E-02   0.6466 1.7796E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2800 -99.0000    -99. 0
430 4317                     -99     YSO3 79.8203 -69.6326 23891456 40650       Looney  99.9990  99.9990  19.5580   0.0460  18.2810 1.0210E-01  17.1150   0.0850               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05191689-6937572  15.9070   0.0510  15.0460   0.0510  14.3540   0.0450 05191684-6937571  16.7400   0.0600  15.7900   0.0600  14.7500   0.0900 SSTISAGEMA J051916.88-693757.3  11.9097   0.0911  11.7503   0.0822   9.2790   0.0769   7.5449   0.0642 4.8380E-03 4.0584E-04 3.5845E-03 2.7142E-04   0.0223 1.5814E-03   0.0623 3.6795E-03 SSTM1SAGE1 J051916.90-693757.5   2.3315   0.0054   0.8374 4.1829E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.820459-69.632854  79.8205 -69.6329   5047.0000   405.5000   3948.0000   321.1000    473.9000   111.8000    -99.0000  -99.0000   999.4000   97.6700  -6.6100 -99.0000    -99. 0
431 4318                     -99      HII 79.8205 -69.6380 23891712 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J051916.94-693817.5  13.5408   0.1940  13.5253   0.0831  10.9910   0.0848 -99.0000 -99.0000 1.0770E-03 1.9240E-04 6.9890E-04 5.3467E-05   0.0046 3.6041E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J051917.27-693815.8   3.9586   0.0068   0.1871 1.1687E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.821145-69.638094  79.8211 -69.6381   1697.0000   271.0000   2661.0000   241.8000    473.9000   111.8000    -99.0000  -99.0000   999.4000   97.6700  -4.0900 -99.0000    -99. 0
432 4319              SMP LMC 45      OPN 79.8357 -66.9688 14702592 20443 Stanghellini  16.7840   0.0610  17.5700   0.0390  16.0240 3.4100E-02  17.9230   0.0590               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05192060-6658076  17.1800   0.0710  17.0810   0.1340  16.2370   0.1510 05192067-6658075  17.2700   0.0500  17.2600   0.0900  16.5900   0.1400 SSTISAGEMA J051920.67-665807.5  15.0580   0.0375  14.1139   0.0322  13.6647   0.0880  12.3299   0.0521 2.6630E-04 9.2093E-06 4.0645E-04 1.2068E-05   0.0004 3.1898E-05   0.0008 3.6443E-05 SSTM1SAGE1 J051920.63-665807.5   6.6157   0.0115   0.0162 1.7116E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.1300 -99.0000    -99. 0
433 4320              SMP LMC 46      CPN 79.8733 -68.8525 14702848 20443 Stanghellini  17.3420   0.0670  18.3910   0.0400  17.3540 4.0100E-02  19.0480   0.0820               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05192963-6851090  18.6800   0.1400  18.4700   0.2100  17.4000   0.2400 SSTISAGEMA J051929.62-685109.1  15.0201   0.0364  14.8860   0.0545  12.7718   0.0515  10.9329   0.0305 2.7575E-04 9.2561E-06 1.9960E-04 1.0020E-05   0.0009 4.2456E-05   0.0027 7.7235E-05 SSTM1SAGE1 J051929.60-685109.2   6.9656   0.0144   0.0117 1.5540E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.2200 -99.0000    -99. 0
434 4321                     -99     YSO1 79.8893 -69.6852 23894272 40650       Looney  99.9990  99.9990  21.9710   0.2320  20.9540 3.4000E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05193350-6941064  18.4600   0.0800  17.3700   0.0800  16.4400   0.1400 SSTISAGEMA J051933.44-694106.3 -99.0000 -99.0000  12.9187   0.1381  10.2677   0.0992   8.5805   0.1461 -9.900E+01 -9.900E+01 1.2220E-03 1.5540E-04   0.0090 8.2123E-04   0.0240 3.2290E-03 SSTM1SAGE1 J051933.33-694106.2   3.0067   0.0046   0.4496 1.9209E-03 SSTM2SAGECC J051933.90-694109.4  -1.9970   0.0422   4897.0000   190.3000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J79.889445-69.685226  79.8894 -69.6852   4203.0000   292.0000   4275.0000   287.1000   1471.0000   102.1000    421.9000   66.9300   735.0000   63.4800  -6.6500 -99.0000    -99. 0
435 4323                 HV 5760      RSG 79.9723 -69.4595 25688064 50167      Clayton  16.1830   0.1100  14.4040   0.0200  12.4860 1.0100E-02  10.4050   0.1200               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05195328-6927335   9.2500   0.0240   8.4470   0.0440   8.2180   0.0270 05195330-6927335  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J051953.27-692733.6   7.8351   0.0331   7.9659   0.0255   7.7351   0.0172   7.4589   0.0153 2.0630E-01 6.2862E-03 1.1700E-01 2.7470E-03   0.0926 1.4668E-03   0.0674 9.5122E-04 SSTM1SAGE1 J051953.24-692733.2   5.5002   0.0088   0.0452 3.6649E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4600  -7.3300   3356. 0
436 4324                 HV 2446     OAGB 80.0066 -67.5784 11218944  3583        Onaka  19.4460   0.1480  19.7570   0.0740  18.3250 3.4100E-02  12.9270   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05200157-6734421  10.6720   0.0210   9.8090   0.0240   9.3630   0.0250 05200158-6734422  10.5000   0.0200   9.7700   0.0300  99.9900   9.9900 SSTISAGEMA J052001.56-673442.2   8.6138   0.0305   8.2878   0.0237   8.0782   0.0182   7.7457   0.0161 1.0070E-01 2.8256E-03 8.6980E-02 1.8967E-03   0.0675 1.1332E-03   0.0518 7.6711E-04 SSTM1SAGE1 J052001.56-673442.4   6.3166   0.0134   0.0213 2.6365E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0800  -5.8800   2673. 0
436 4325                 HV 2446     OAGB 80.0066 -67.5784 11217920  3583        Onaka  19.4460   0.1480  19.7570   0.0740  18.3250 3.4100E-02  12.9270   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05200157-6734421  10.6720   0.0210   9.8090   0.0240   9.3630   0.0250 05200158-6734422  10.5000   0.0200   9.7700   0.0300  99.9900   9.9900 SSTISAGEMA J052001.56-673442.2   8.6138   0.0305   8.2878   0.0237   8.0782   0.0182   7.7457   0.0161 1.0070E-01 2.8256E-03 8.6980E-02 1.8967E-03   0.0675 1.1332E-03   0.0518 7.6711E-04 SSTM1SAGE1 J052001.56-673442.4   6.3166   0.0134   0.0213 2.6365E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0600  -5.8800   2673. 0
436 4326                 HV 2446     OAGB 80.0066 -67.5784 11218176  3583        Onaka  19.4460   0.1480  19.7570   0.0740  18.3250 3.4100E-02  12.9270   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05200157-6734421  10.6720   0.0210   9.8090   0.0240   9.3630   0.0250 05200158-6734422  10.5000   0.0200   9.7700   0.0300  99.9900   9.9900 SSTISAGEMA J052001.56-673442.2   8.6138   0.0305   8.2878   0.0237   8.0782   0.0182   7.7457   0.0161 1.0070E-01 2.8256E-03 8.6980E-02 1.8967E-03   0.0675 1.1332E-03   0.0518 7.6711E-04 SSTM1SAGE1 J052001.56-673442.4   6.3166   0.0134   0.0213 2.6365E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0300  -5.8800   2673. 0
436 4327                 HV 2446     OAGB 80.0066 -67.5784 11218432  3583        Onaka  19.4460   0.1480  19.7570   0.0740  18.3250 3.4100E-02  12.9270   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05200157-6734421  10.6720   0.0210   9.8090   0.0240   9.3630   0.0250 05200158-6734422  10.5000   0.0200   9.7700   0.0300  99.9900   9.9900 SSTISAGEMA J052001.56-673442.2   8.6138   0.0305   8.2878   0.0237   8.0782   0.0182   7.7457   0.0161 1.0070E-01 2.8256E-03 8.6980E-02 1.8967E-03   0.0675 1.1332E-03   0.0518 7.6711E-04 SSTM1SAGE1 J052001.56-673442.4   6.3166   0.0134   0.0213 2.6365E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0400  -5.8800   2673. 0
436 4328                 HV 2446     OAGB 80.0066 -67.5784 11218688  3583        Onaka  19.4460   0.1480  19.7570   0.0740  18.3250 3.4100E-02  12.9270   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05200157-6734421  10.6720   0.0210   9.8090   0.0240   9.3630   0.0250 05200158-6734422  10.5000   0.0200   9.7700   0.0300  99.9900   9.9900 SSTISAGEMA J052001.56-673442.2   8.6138   0.0305   8.2878   0.0237   8.0782   0.0182   7.7457   0.0161 1.0070E-01 2.8256E-03 8.6980E-02 1.8967E-03   0.0675 1.1332E-03   0.0518 7.6711E-04 SSTM1SAGE1 J052001.56-673442.4   6.3166   0.0134   0.0213 2.6365E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0500  -5.8800   2673. 0
436 4329                 HV 2446     OAGB 80.0066 -67.5784 11217664  3583        Onaka  19.4460   0.1480  19.7570   0.0740  18.3250 3.4100E-02  12.9270   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05200157-6734421  10.6720   0.0210   9.8090   0.0240   9.3630   0.0250 05200158-6734422  10.5000   0.0200   9.7700   0.0300  99.9900   9.9900 SSTISAGEMA J052001.56-673442.2   8.6138   0.0305   8.2878   0.0237   8.0782   0.0182   7.7457   0.0161 1.0070E-01 2.8256E-03 8.6980E-02 1.8967E-03   0.0675 1.1332E-03   0.0518 7.6711E-04 SSTM1SAGE1 J052001.56-673442.4   6.3166   0.0134   0.0213 2.6365E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.1100  -5.8800   2673. 0
437 4330           LHA 120-N 123    CPAGB 80.0400 -69.8942 14703104 20443 Stanghellini  15.3800   0.0840  16.4450   0.0390  15.1060 4.3100E-02  16.0950   0.0790               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05200950-6953391  15.4300   0.0200  15.1300   0.0200  14.1900   0.0300 SSTISAGEMA J052009.50-695339.0  12.5823   0.0440  11.8038   0.0317  10.6326   0.0341   8.8939   0.0174 2.6040E-03 1.0561E-04 3.4120E-03 9.9550E-05   0.0064 2.0160E-04   0.0180 2.8765E-04 SSTM1SAGE1 J052009.50-695339.4   4.3514   0.0050   0.1303 5.9980E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.8500 -99.0000    -99. 0
438 4331                     -99     YSO3 80.0484 -68.6315 23892736 40650       Looney  18.5180   0.0970  18.6450   0.1250  17.9680 1.2410E-01  17.1390   0.1000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05201164-6837535  16.1850   0.0495  15.6000   0.0636  15.0210   0.0715 05201168-6837537  16.5100   0.0500  16.0200   0.0500  15.6900   0.0500                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052011.61-683753.8   3.9218   0.0043   0.1936 7.6118E-04 SSTM2SAGECC J052011.85-683755.7  -1.7790   0.0124   4004.0000    45.8400 SSTM3SAGECC J052011.98-683749.7  -3.7530   0.0454   5073.0000  212.1000 J80.048763-68.632016  80.0488 -68.6320   2812.0000   192.9000   2556.0000   172.9000   1107.0000    69.0500    522.7000   33.3800   311.5000   27.0700  -5.9200 -99.0000    -99. 0
439 4332                     -99     YSO3 80.0500 -66.8774 23893760 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05201192-6652387  15.1570   0.0427  14.6880   0.0527  14.2330   0.0527 05201196-6652390  15.8500   0.0400  15.6600   0.1300  15.1300   0.0600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052012.04-665239.0   3.4757   0.0039   0.2919 1.0469E-03 SSTM2SAGECC J052011.98-665241.4  -1.9270   0.0196   4592.0000    83.1100 SSTM3SAGECC J052014.42-665238.7  -5.1250   0.0158  17950.0000  261.0000 J80.048667-66.877042  80.0487 -66.8770   2594.0000   178.7000   2605.0000   176.0000   1251.0000    77.7300    -99.0000  -99.0000   -99.0000  -99.0000  -6.5700 -99.0000    -99. 0
440 4333                     -99     YSO1 80.0696 -66.8817 23894528 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05201656-6652542  15.9000   0.0580  14.9700   0.0640  13.7170   0.0440 05201665-6652543  99.9900   9.9900  99.9900   9.9900  15.1200   0.0700 SSTISAGEMA J052016.58-665254.7 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052016.72-665254.7   1.6609   0.0036   1.5530 5.1522E-03 SSTM2SAGECC J052016.89-665255.7  -3.6570   0.0130  22580.0000   270.4000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.068681-66.881518  80.0687 -66.8815  16510.0000  1081.0000  11840.0000   728.0000   4555.0000   280.4000   2356.0000  122.3000  1127.0000   81.3100  -7.2800 -99.0000    -99. 0
441 4334             MSX LMC 310     CAGB 80.0808 -66.5966 12939520  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05201938-6635478  14.7560   0.0330  12.8070   0.0280  11.0990   0.0230 05201939-6635478  15.8300   0.0100  13.7300   0.0100  11.8000   0.0100 SSTISAGEMA J052019.38-663547.7   8.6939   0.0431   7.7954   0.0365   7.3068   0.0193   6.7325   0.0188 9.3535E-02 3.7123E-03 1.3690E-01 4.6060E-03   0.1374 2.4404E-03   0.1316 2.2802E-03 SSTM1SAGE1 J052019.39-663547.9   5.6955   0.0099   0.0378 3.4364E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7500 -99.0000    -99. 0
442 4335             MSX LMC 374      RSG 80.0985 -69.5576 25688320 50167      Clayton  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05202362-6933268   9.0800   0.0240   8.3290   0.0470   7.9830   0.0220 05202362-6933268  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052023.60-693326.8   7.8596   0.0294   7.7518   0.0233   7.4739   0.0175   6.9110   0.0144 2.0170E-01 5.4615E-03 1.4250E-01 3.0578E-03   0.1178 1.8976E-03   0.1117 1.4801E-03 SSTM1SAGE1 J052023.58-693327.0   4.3186   0.0057   0.1343 7.0293E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1900  -7.2500   2673. 0
443 4336        IRAS S05211-6926    CPAGB 80.1831 -69.3949 27985920 50338     Matsuura  17.6180   0.0700  16.5150   0.0560  15.0750 8.6100E-02  13.8870   0.0510 OGLE-LMC-LPV-43685  15.1960  13.9770   0.0180    74.1500 2MASS J05204385-6923403  12.9770   0.0360  12.5720   0.0440  12.3850   0.0450 05204388-6923411  13.2900   0.0200  13.0200   0.0200  12.8800   0.0200 SSTISAGEMA J052043.86-692341.0  12.6198   0.0413  12.3698   0.0373  11.3094   0.0262   8.9516   0.0161 2.5155E-03 9.5769E-05 2.0260E-03 6.9693E-05   0.0034 8.3231E-05   0.0170 2.5328E-04 SSTM1SAGE1 J052043.86-692341.2   4.4605   0.0054   0.1179 5.8759E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2400 -99.0000    -99. 0
444 4337         IRAS 05208-6755     YSO3 80.1940 -67.8819 23893248 40650       Looney  19.1850   0.1420  19.2610   0.0580  18.7120 1.8710E-01  18.3760   0.1100               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05204658-6752550  16.8980   0.0730  16.1450   0.0770  15.4490   0.0850 05204678-6752556  17.7200   0.0700  17.4700   0.1200  16.9400   0.2000 SSTISAGEMA J052046.67-675255.3 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052046.58-675255.0   3.7538   0.0040   0.2260 8.3005E-04 SSTM2SAGECC J052046.48-675257.0  -1.0660   0.0269   2076.0000    51.3600                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.193439-67.882141  80.1934 -67.8821   1589.0000   112.6000   1687.0000   121.2000    612.4000    40.6300    543.1000   34.3800   -99.0000  -99.0000  -4.8800 -99.0000    -99. 0
445 4338         OGLE LMC-RCB-10     RCrB 80.2010 -70.2036 25990400 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990    OGLE-LMC-RCB-10  17.9120  14.9430 -99.0000   -99.0000 2MASS J05204820-7012125  99.9990  99.9990  99.9990  99.9990  14.0610   0.0330 05204821-7012126  99.9900   9.9900  17.9900   0.1200  14.9700   0.0400 SSTISAGEMA J052048.20-701212.6   9.8739   0.0234   8.9141   0.0346   7.9682   0.0193   6.9969   0.0185 3.1550E-02 6.8099E-04 4.8855E-02 1.5574E-03   0.0747 1.3306E-03   0.1032 1.7534E-03 SSTM1SAGE1 J052048.11-701213.1   4.9604   0.0056   0.0744 3.8607E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7800 -99.0000    -99. 0
446 4339             MSX LMC 341     CAGB 80.2518 -69.3486 12937728  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05210037-6920552  99.9990  99.9990  15.9200   0.2200  13.1510   0.0380 05210040-6920554  18.3600   0.1000  15.6500   0.0300  13.1800   0.0100 SSTISAGEMA J052100.38-692055.3   9.3860   0.0207   8.2604   0.0225   7.3632   0.0135   6.5853   0.0168 4.9450E-02 9.4430E-04 8.9205E-02 1.8454E-03   0.1304 1.6269E-03   0.1507 2.3335E-03 SSTM1SAGE1 J052100.39-692055.4   4.9142   0.0084   0.0776 5.9905E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5600 -99.0000    -99. 0
447 4340                     -99     YSO3 80.3218 -69.9973 23885056 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05211729-6959501  16.4480 -99.0000  15.3150 -99.0000  15.3060   0.0904 05211733-6959500  18.5900   0.1500  17.0400   0.0800  16.1200   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052117.37-695948.9   3.8895   0.0041   0.1994 7.5122E-04 SSTM2SAGECC J052117.94-695949.0  -2.0230   0.0238   5016.0000   109.8000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J80.32286-69.997007  80.3229 -69.9970   3419.0000   237.8000   3129.0000   213.7000   1517.0000    98.4000    467.4000   49.3300   520.5000   44.5800  -5.6200 -99.0000    -99. 0
448 4341                     -99     YSO3 80.3228 -68.0346 23888128 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05211747-6802040  99.9990  99.9990  16.9240   0.1300  99.9990  99.9990 05211744-6802042  18.8700   0.1300  18.1600   0.2400  16.7900   0.1800 SSTISAGEMA J052117.48-680204.1 -99.0000 -99.0000 -99.0000 -99.0000  11.3427   0.1909 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0033 5.8720E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J052117.49-680204.7   5.4132   0.0090   0.0490 4.0742E-04 SSTM2SAGECC J052117.61-680206.0  -0.3849   0.0420   1109.0000    42.8600 SSTM3SAGECC J052117.09-680154.7  -3.2040   0.0922   3060.0000  259.2000  J80.32267-68.034825  80.3227 -68.0348    902.9000    71.2800    975.0000    87.4600    354.8000    33.4900    531.8000   44.6600   591.6000   49.6200  -4.8100 -99.0000    -99. 0
449 4342                     -99     YSO3 80.3396 -69.9838 23891712 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05212147-6959009  16.4240   0.0680  15.7340   0.0820  15.0260   0.0700 05212143-6959008  16.6800   0.0400  16.0700   0.0300  15.5100   0.0600 SSTISAGEMA J052121.49-695901.4 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052121.33-695901.3   3.6926   0.0053   0.2391 1.1605E-03 SSTM2SAGECC J052120.85-695902.8  -2.2560   0.0215   6216.0000   123.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.338412-69.983682  80.3384 -69.9837   1991.0000   165.2000   2167.0000   169.2000    -99.0000   -99.0000    -99.0000  -99.0000   588.2000   54.5000  -5.7000 -99.0000    -99. 0
450 4343                     -99     YSO3 80.3417 -67.7913 23890944 40650       Looney  99.9990  99.9990  20.3910   0.0620  20.7350 1.7610E-01  18.4240   0.1000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05212199-6747287  16.8770   0.0640  15.9220   0.0660  14.9860   0.0580 05212200-6747287  17.0200   0.0400  16.1900   0.0400  15.2800   0.0700 SSTISAGEMA J052121.98-674728.7 -99.0000 -99.0000 -99.0000 -99.0000   9.9017   0.1964 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0126 2.2770E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052121.96-674728.7   1.6817   0.0041   1.5235 5.7740E-03 SSTM2SAGECC J052121.83-674728.5  -2.9260   0.0158  11520.0000   167.5000 SSTM3SAGECC J052120.73-674710.0  -4.9590   0.0228  15410.0000  323.5000 J80.340883-67.791479  80.3409 -67.7915   4741.0000   322.1000   4684.0000   305.8000   3046.0000   189.6000   2001.0000  113.0000  1749.0000  126.7000  -6.8000 -99.0000    -99. 0
451 4344              SMP LMC 52      OPN 80.3493 -68.5928 25996544 50338     Matsuura  15.5520   0.0520  15.9570   0.0220  14.8440 5.5100E-02  16.8600   0.0710               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05212386-6835340  99.9990  99.9990  15.9520   0.0680  99.9990  99.9990 05212386-6835336  16.2200   0.0300  16.2600   0.0300  15.4900   0.0500 SSTISAGEMA J052123.85-683533.8  14.3013   0.0536  13.2128   0.0426  12.8232   0.0590  10.9725   0.0323 5.3460E-04 2.6393E-05 9.3205E-04 3.6610E-05   0.0009 4.6382E-05   0.0027 7.8911E-05 SSTM1SAGE1 J052123.70-683533.6   5.1141   0.0071   0.0646 4.1925E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.1800 -99.0000    -99. 0
452 4345         IRAS 05213-6607 HII/YSO3 80.3538 -66.0702 23895296 40650       Looney  20.3500   0.1790  20.7630   0.1740  20.1710 8.5100E-02  18.4640   0.0720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05212490-6604127  16.7130   0.0570  15.6480   0.0470  14.6580   0.0480 05212490-6604127  16.9900   0.0600  15.9400   0.0500  15.4100   0.1900 SSTISAGEMA J052124.91-660412.8 -99.0000 -99.0000  12.2248   0.1057   9.9408   0.0661   8.2384   0.0578 -9.900E+01 -9.900E+01 2.3155E-03 2.2552E-04   0.0121 7.3990E-04   0.0329 1.7487E-03 SSTM1SAGE1 J052124.89-660412.3   2.6613   0.0034   0.6180 1.9394E-03 SSTM2SAGECC J052125.15-660414.1  -1.8120   0.0095   4128.0000    35.9700 SSTM3SAGECC J052125.30-660415.8  -3.4720   0.0309   3917.0000  111.3000 J80.353044-66.069699  80.3530 -66.0697   2592.0000   175.8000   2387.0000   161.5000   1164.0000    71.5200    841.6000   43.9600   516.9000   36.7600  -6.0300 -99.0000    -99. 0
453 4346                     -99      HII 80.3732 -67.8520  6076160  1094       Kemper  13.9640   0.0660  14.7870   0.0200  13.5360 5.8100E-02  13.8710   0.0670               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05212969-6751068  13.0020   0.0290  12.0230   0.0290  10.4610   0.0260 05212970-6751068  13.1600   0.0200  12.1400   0.0400  99.9900   9.9900 SSTISAGEMA J052129.69-675106.8   8.0184   0.0311   6.9561   0.0257   5.7890   0.0235   4.1661   0.0228 1.7425E-01 4.9864E-03 2.9655E-01 7.0166E-03   0.5561 1.2053E-02   1.3990 2.9358E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8000 -99.0000    -99. 0
454 4347            LHA 120-N 42      OPN 80.3872 -67.0012 15902720   103        Houck  15.6880   0.0330  16.3300   0.0290  15.1890 2.7100E-02  17.1420   0.0330               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05213281-6700047  16.2200   0.0370  16.4850   0.0780  15.8090   0.1010 05213285-6700048  16.3800   0.0300  16.5000   0.0400  15.7500   0.0500 SSTISAGEMA J052132.82-670004.7  14.6624   0.0331  13.8454   0.0255  13.3343   0.0622  11.6564   0.0279 3.8335E-04 1.1696E-05 5.2045E-04 1.2237E-05   0.0005 3.0571E-05   0.0014 3.6240E-05 SSTM1SAGE1 J052132.86-670004.9   5.0049   0.0061   0.0714 4.0213E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3100 -99.0000    -99. 0
455 4348                     -99     YSO1 80.3884 -65.4890 23895296 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J052133.21-652920.9  11.7667   0.2103 -99.0000 -99.0000   9.3227   0.0884   7.6685   0.1336 5.5190E-03 1.0690E-03 -9.900E+01 -9.900E+01   0.0215 1.7472E-03   0.0556 6.8360E-03 SSTM1SAGE2 J052133.17-652920.5   1.8098   0.0074   1.3540 9.2210E-03 SSTM2SAGECC J052133.64-652922.5  -2.9490   0.0116  11770.0000   125.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.388363-65.488842  80.3884 -65.4888   7086.0000   467.6000   5467.0000   346.0000   1935.0000   118.5000    813.2000   44.4600   474.2000   34.8500  -6.8800 -99.0000    -99. 0
456 4349                     -99      HII 80.3886 -69.6720 23891712 40650       Looney  14.6610   0.1700  16.6960   0.0740  16.0560 1.4810E-01  15.9810   0.1260               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05213333-6940200  15.5820   0.0890  15.0760   0.0930  14.3610   0.0830 05213329-6940198  16.3500   0.1200  15.8600   0.0800  15.8000   0.1500 SSTISAGEMA J052133.29-694019.7 -99.0000 -99.0000 -99.0000 -99.0000  10.0205   0.1053   8.4021   0.1431 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0113 1.0941E-03   0.0283 3.7271E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.0000 -99.0000    -99. 0
457 4350                     -99 HII/YSO3 80.4243 -67.8900 23888128 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05214105-6753260  16.7070   0.0580  16.4650   0.1040  16.2850   0.1750 05214090-6753263  16.8400   0.0200  16.8300   0.0400  16.7300   0.1100 SSTISAGEMA J052141.06-675326.2 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052141.87-675324.0   5.3028   0.0086   0.0543 4.2978E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.424852-67.889811  80.4249 -67.8898    341.6000    69.0900    499.9000    81.0800    377.2000    40.5200    -99.0000  -99.0000   -99.0000  -99.0000  -2.9100 -99.0000    -99. 0
458 4351                     -99     YSO3 80.4463 -67.9491 23882752 40650       Looney  13.5510   0.0440  14.8430   0.0330  14.3620 7.5100E-02  14.5970   0.0710               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05214713-6756569  14.6170   0.0310  14.3000   0.0370  13.8890   0.0350 05214711-6756568  14.9100   0.0600  14.8200   0.0500  14.3900   0.0700 SSTISAGEMA J052147.07-675656.6 -99.0000 -99.0000  12.1346   0.0831   9.8867   0.0532   8.2546   0.0553 -9.900E+01 -9.900E+01 2.5160E-03 1.9264E-04   0.0128 6.2529E-04   0.0324 1.6497E-03 SSTM1SAGE1 J052147.22-675656.8   2.5317   0.0053   0.6964 3.4012E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.446222-67.949078  80.4462 -67.9491   2339.0000   176.6000   1503.0000   128.8000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0100 -99.0000    -99. 0
459 4352                     -99     YSO1 80.4798 -67.7919 23888128 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05215514-6747307  99.9990  99.9990  16.6670   0.1320  15.5350   0.1130 05215523-6747302  18.4200   0.1000  17.4500   0.1200  16.0500   0.1200 SSTISAGEMA J052155.15-674730.4  13.4271   0.0838  12.1292   0.0556  10.8441   0.0525   9.5150   0.0478 1.1960E-03 9.2330E-05 2.5285E-03 1.2947E-04   0.0053 2.5559E-04   0.0101 4.4644E-04 SSTM1SAGE1 J052155.10-674730.6   5.1130   0.0111   0.0646 6.5884E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.479022-67.791966  80.4790 -67.7920    659.1000    59.0800    836.0000    80.3200    815.4000    55.3700    835.3000   56.5300   422.9000   43.4100  -3.4300 -99.0000    -99. 0
460 4353                     -99      HII 80.4874 -67.9500 23893760 40650       Looney  14.5840   0.3650  14.0940   0.0200  14.1110 3.6100E-02  14.3850   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05215705-6756596  14.5460   0.0370  14.6120   0.0430  14.6980   0.0600 05215705-6756596  14.6100   0.0400  14.7100   0.0200  14.7700   0.0300 SSTISAGEMA J052156.97-675659.9  14.4912   0.1122  13.8942   0.0977  12.5239   0.2162 -99.0000 -99.0000 4.4880E-04 4.6372E-05 4.9760E-04 4.4790E-05   0.0011 2.2400E-04 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7500 -99.0000    -99. 0
461 4354                     -99      HII 80.5016 -67.9595  3824128    18        Houck  11.7730   0.0780  12.8770   0.0940  12.8640 7.8100E-02  13.0140   0.0720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05215975-6757366  13.3050   0.0330  13.3910   0.0470  13.2680   0.0540 05215978-6757364  14.1200   0.0300  14.1200   0.0300  13.9100   0.0900 SSTISAGEMA J052159.78-675736.7  13.6992   0.1444 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 9.3085E-04 1.2381E-04 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1800 -99.0000    -99. 0
462 4355                     -99      HII 80.5054 -67.9631  3824128    18        Houck  17.8470   0.1720  18.7220   0.0870  18.5480 8.7100E-02  18.0820   0.0890               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220123-6757502  99.9990  99.9990  16.8180   0.1820  15.8190   0.1460 05220126-6757502  17.4800   0.0400  16.7200   0.0300  15.9500   0.0600 SSTISAGEMA J052201.24-675750.1  14.7065   0.2073  14.0290   0.1120 -99.0000 -99.0000 -99.0000 -99.0000 3.6810E-04 7.0270E-05 4.3950E-04 4.5340E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1800 -99.0000    -99. 0
462 4356                     -99      HII 80.5054 -67.9631  3824128 40650       Looney  17.8470   0.1720  18.7220   0.0870  18.5480 8.7100E-02  18.0820   0.0890               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220123-6757502  99.9990  99.9990  16.8180   0.1820  15.8190   0.1460 05220126-6757502  17.4800   0.0400  16.7200   0.0300  15.9500   0.0600 SSTISAGEMA J052201.24-675750.1  14.7065   0.2073  14.0290   0.1120 -99.0000 -99.0000 -99.0000 -99.0000 3.6810E-04 7.0270E-05 4.3950E-04 4.5340E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1400 -99.0000    -99. 0
463 4357                     -99      HII 80.5114 -67.7839 23882752 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220282-6747020  16.2320   0.0661  15.2940   0.0924  13.7030 -99.0000 05220269-6747021  99.9900   9.9900  16.5800   0.0700  15.5300   0.0900 SSTISAGE2A J052202.75-674701.9 -99.0000 -99.0000 -99.0000 -99.0000  10.2435   0.1721 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0092 1.4570E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052202.69-674701.4   1.8665   0.0052   1.2850 6.1226E-03 SSTM2SAGECC J052203.18-674703.0  -3.0730   0.0168  13190.0000   204.2000 SSTM3SAGECC J052201.75-674657.7  -5.2110   0.0201  19430.0000  360.5000 J80.510935-67.783755  80.5109 -67.7838   7020.0000   474.0000   7201.0000   452.7000   4015.0000   245.7000   1914.0000  107.6000   968.7000   75.5500  -7.2400 -99.0000    -99. 0
464 4358                     -99      HII 80.5140 -67.9630 23882752 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220388-6757434  99.9990  99.9990  16.4580   0.1450  15.0070   0.1050 05220330-6757468  99.9900   9.9900  99.9900   9.9900  16.8300   0.1200 SSTISAGEMA J052203.25-675747.3  13.1358   0.1089  12.1531   0.0484  10.8592   0.1593 -99.0000 -99.0000 1.5640E-03 1.5680E-04 2.4735E-03 1.1036E-04   0.0052 7.6490E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J052203.48-675749.4   2.9492   0.0113   0.4741 4.9263E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.514624-67.962916  80.5146 -67.9629   2999.0000  1075.0000    -99.0000   -99.0000   4913.0000   442.9000    -99.0000  -99.0000  5510.0000  416.2000  -9.1400 -99.0000    -99. 0
464 4359                     -99      HII 80.5140 -67.9630 23882752 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220388-6757434  99.9990  99.9990  16.4580   0.1450  15.0070   0.1050 05220330-6757468  99.9900   9.9900  99.9900   9.9900  16.8300   0.1200 SSTISAGEMA J052203.25-675747.3  13.1358   0.1089  12.1531   0.0484  10.8592   0.1593 -99.0000 -99.0000 1.5640E-03 1.5680E-04 2.4735E-03 1.1036E-04   0.0052 7.6490E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J052203.48-675749.4   2.9492   0.0113   0.4741 4.9263E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.514624-67.962916  80.5146 -67.9629   2999.0000  1075.0000    -99.0000   -99.0000   4913.0000   442.9000    -99.0000  -99.0000  5510.0000  416.2000  -4.5200 -99.0000    -99. 0
465 4360                     -99      HII 80.5306 -67.9721 23893760 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220728-6758197  16.5610   0.0630  16.0450   0.1010  14.8780   0.0830 05220729-6758190  19.1900   0.1800  17.8900   0.1800  17.2000   0.1800 SSTISAGEMA J052207.28-675819.5 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1600 -99.0000    -99. 0
466 4361                     -99     YSO3 80.5365 -67.8902 23888128 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05220858-6753258  15.8270   0.0390  15.6400   0.0590  15.4290   0.0960 05220881-6753247  17.3700   0.0500  17.0700   0.0600  16.1600   0.1000 SSTISAGEMA J052208.75-675325.0  13.5995   0.1013  13.0635   0.0590  11.0603   0.0512   9.6156   0.0851 1.0204E-03 9.5213E-05 1.0694E-03 5.8086E-05   0.0043 2.0406E-04   0.0092 7.2447E-04 SSTM1SAGE1 J052208.67-675325.7   5.5724   0.0084   0.0423 3.2606E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.535741-67.890573  80.5357 -67.8906    535.9000    53.6700    459.0000    57.1400    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.3800 -99.0000    -99. 0
467 4362                     -99     YSO3 80.5420 -67.5832 23888384 40650       Looney  15.1740   0.0520  15.6630   0.0650  15.8300 5.2100E-02  15.9120   0.0620               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05221013-6734595  15.3440   0.0360  14.8310   0.0480  14.3530   0.0530 05221011-6734596  16.5300   0.0600  15.7400   0.0700  14.8600   0.0800 SSTISAGEMA J052210.11-673459.6 -99.0000 -99.0000 -99.0000 -99.0000  10.0512   0.1900 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0110 1.9200E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052210.11-673459.4   2.8436   0.0033   0.5225 1.5840E-03 SSTM2SAGECC J052210.01-673501.0  -2.0020   0.0107   4919.0000    48.6700 SSTM3SAGECC J052210.20-673502.3  -3.9950   0.0217   6341.0000  126.9000  J80.541654-67.58319  80.5417 -67.5832   3296.0000   222.7000   2703.0000   181.7000   1254.0000    78.1800   1250.0000   66.0100   423.9000   33.3200  -6.2500 -99.0000    -99. 0
468 4364                     -99     YSO1 80.5524 -67.9757 23882496 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05221253-6758319  16.0340   0.2430  14.5120   0.1320  12.4660   0.0620 05221253-6758323  17.1300   0.1100  15.6900   0.0600  13.4800   0.0700 SSTISAGEMA J052212.56-675832.1   9.5885   0.0855   8.0066   0.0389   6.6187   0.0250   5.2838   0.0390 4.1035E-02 3.2302E-03 1.1270E-01 4.0343E-03   0.2590 5.9658E-03   0.4997 1.7945E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1300 -99.0000    -99. 0
469 4365                     -99     YSO2 80.5703 -68.0677 23892224 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05221696-6804036  99.9990  99.9990  99.9990  99.9990  15.5030   0.0990 05221692-6804038  99.9900   9.9900  17.7500   0.1200  15.9700   0.0900 SSTISAGEMA J052216.88-680403.7  13.0194   0.2108  11.6527   0.0395  10.1097   0.0555   8.8420   0.0568 1.7410E-03 3.3810E-04 3.9215E-03 1.4284E-04   0.0104 5.3152E-04   0.0189 9.8607E-04 SSTM1SAGE1 J052216.99-680403.6   3.9970   0.0049   0.1806 8.1892E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.569859-68.067761  80.5699 -68.0678   1071.0000   130.4000   1140.0000   138.4000    499.6000    70.1000    217.9000   95.2900   613.1000   73.3700  -6.6300 -99.0000    -99. 0
470 4366                     -99      HII 80.5821 -68.0770 23892992 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05221953-6804372  13.7170 -99.0000  13.3490 -99.0000  13.2550   0.0547 05221972-6804363  17.0900   0.1200  16.5900   0.1200  15.3600   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052219.59-680437.3   1.7615   0.0040   1.4155 5.2228E-03 SSTM2SAGECC J052219.78-680438.7  -2.8620   0.0277  10860.0000   276.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.581448-68.077506  80.5815 -68.0775   6880.0000   494.7000   6999.0000   448.5000   3040.0000   190.3000    924.7000   92.7500   613.1000   73.3700  -6.7500 -99.0000    -99. 0
471 4367             MSX LMC 527     YSO3 80.5821 -65.7219 23887616 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05221974-6543188  99.9990  99.9990  99.9990  99.9990  15.0980   0.0630              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J052219.74-654318.9   9.5016   0.0278   8.2073   0.0241   7.1031   0.0194   6.0465   0.0225 4.4455E-02 1.1391E-03 9.3680E-02 2.0800E-03   0.1658 2.9616E-03   0.2476 5.1313E-03 SSTM1SAGE1 J052219.76-654318.7   4.1299   0.0050   0.1598 7.4206E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2500 -99.0000    -99. 0
472 4368                     -99     OAGB 80.5882 -65.9310 33284352 50092       Gielen  19.1700   0.0940  17.1450   0.0530  15.4990 2.5100E-02  13.7990   0.0470               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05222112-6555516  12.6440   0.0240  11.8600   0.0250  11.6850   0.0270 05222114-6555516  12.6100   0.0100  11.9200   0.0100  11.7000   0.0100 SSTISAGEMA J052221.13-655551.6  11.4675   0.0220  11.5239   0.0262  11.0629   0.0248  10.1331   0.0238 7.2700E-03 1.4728E-04 4.4155E-03 1.0643E-04   0.0043 9.8574E-05   0.0057 1.2603E-04 SSTM1SAGE1 J052221.09-655551.4   8.0568   0.0286   0.0043 1.1313E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0800  -3.9500   3467. 0
473 4369                     -99     YSO1 80.5936 -71.5922 23886592 40650       Looney  19.7240   0.1560  20.0530   0.0760  19.9100 8.9100E-02  18.7470   0.0740               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05222246-7135322  16.8070   0.0750  15.6070   0.0680  14.2610   0.0460 05222238-7135323  17.9900   0.1000  16.5500   0.0900  14.5800   0.0600 SSTISAGEMA J052222.44-713532.1  11.6629   0.0348  10.2773   0.0265   9.0450   0.0228   7.7842   0.0229 6.0730E-03 1.9462E-04 1.3920E-02 3.3926E-04   0.0277 5.8306E-04   0.0500 1.0518E-03 SSTM1SAGE1 J052222.46-713532.1   2.8270   0.0063   0.5306 3.0735E-03 SSTM2SAGECC J052222.54-713532.6  -1.7820   0.0112   4016.0000    41.2700 SSTM3SAGECC J052219.08-713524.3  -3.8330   0.0368   5460.0000  185.1000 J80.591942-71.592026  80.5919 -71.5920   3636.0000   243.6000   3449.0000   225.1000   1707.0000   105.1000    856.7000   47.0500   532.9000   39.8000  -6.1100 -99.0000    -99. 0
474 4370           LHA 120-N 129     YSO3 80.6041 -69.7090 23895040 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05222478-6942333  99.9990  99.9990  99.9990  99.9990  13.7800   0.0640 05222504-6942328  17.6200   0.1300  16.5000   0.1400  15.5600   0.1200 SSTISAGEMA J052224.91-694232.3 -99.0000 -99.0000 -99.0000 -99.0000   9.1740   0.1935 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0246 4.3870E-03 -99.0000 -9.900E+01 SSTM1SAGE2 J052224.94-694232.9   0.8518   0.0050   3.2720 1.5100E-02 SSTM2SAGECC J052225.01-694235.4  -3.5030   0.0194  19600.0000   349.7000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.602996-69.709244  80.6030 -69.7092   8191.0000   573.4000   8193.0000   518.3000   3920.0000   242.3000   2049.0000  115.5000   686.8000   63.5400  -7.7100 -99.0000    -99. 0
475 4371                     -99      HII 80.6155 -67.9035 23892224 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05222766-6754131  17.2640 -99.0000  16.0850 -99.0000  15.5780   0.1063 05222766-6754128  18.9800   0.1600  17.4300   0.0900  16.0300   0.0800                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052227.70-675411.8   4.1153   0.0065   0.1620 9.7129E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J052227.21-675424.2  -5.9820   0.0178  39520.0000  646.3000 J80.615282-67.903435  80.6153 -67.9034    996.6000   193.1000   1871.0000   192.7000    745.2000    95.3000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8300 -99.0000    -99. 0
476 4372                     -99      HII 80.6207 -67.8943 23888128 40650       Looney  15.3280   0.2400  16.1660   0.0530  16.1290 6.5100E-02  15.8260   0.0830               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05222903-6753393  99.9900   9.9900  16.7900   0.1000  16.3900   0.1500 SSTISAGEMA J052228.92-675339.0  15.0262   0.1834  15.2034   0.1017  11.3430   0.1686 -99.0000 -99.0000 2.7420E-04 4.6320E-05 1.4900E-04 1.3950E-05   0.0033 5.1840E-04 -99.0000 -9.900E+01 SSTM1SAGE2 J052228.90-675341.9   5.9631   0.0216   0.0295 5.8790E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.620483-67.894375  80.6205 -67.8944    771.9000    82.7600    399.7000    76.5700    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5800 -99.0000    -99. 0
477 4373                     -99      HII 80.6322 -68.0553 23892224 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05223173-6803189  99.9990  99.9990  16.2180   0.1170  15.3330   0.1030 05223177-6803190  18.6100   0.1200  17.2000   0.1300  16.5400   0.1500 SSTISAGEMA J052231.70-680318.9 -99.0000 -99.0000  12.6875   0.1442  10.6148   0.1701 -99.0000 -99.0000 -9.900E+01 -9.900E+01 1.5120E-03 2.0080E-04   0.0065 1.0230E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052231.77-680319.0   3.5964   0.0048   0.2612 1.1548E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.631189-68.055396  80.6312 -68.0554   1197.0000   137.6000   1493.0000   146.8000    -99.0000   -99.0000   1103.0000   95.7800   -99.0000  -99.0000  -4.8600 -99.0000    -99. 0
478 4374                     -99      HII 80.6361 -68.0504 23888128 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05223262-6803019  17.3880   0.1130  16.0870   0.0940  15.2250   0.0820 05223265-6803013  17.7400   0.0800  17.1400   0.0700  16.0500   0.1300 SSTISAGEMA J052232.63-680301.6 -99.0000 -99.0000  13.0249   0.0636  11.3186   0.0919   9.5884   0.1067 -9.900E+01 -9.900E+01 1.1081E-03 6.4910E-05   0.0034 2.8898E-04   0.0095 9.3203E-04 SSTM1SAGE1 J052232.48-680301.3   4.3042   0.0079   0.1361 9.9597E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.635511-68.050634  80.6355 -68.0506    607.2000   110.4000    879.9000   122.6000    -99.0000   -99.0000   1103.0000   95.7800   -99.0000  -99.0000  -3.4400 -99.0000    -99. 0
479 4375                     -99     YSO3 80.6749 -67.9168 23888128 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05224196-6755005  19.1300   0.1200  17.6600   0.1100  16.5400   0.1000 SSTISAGEMA J052241.94-675500.4  14.3381   0.1582  13.3021   0.0598  12.1196   0.1415 -99.0000 -99.0000 5.1680E-04 7.5310E-05 8.5845E-04 4.7260E-05   0.0016 2.1274E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J052241.90-675500.6   5.4020   0.0104   0.0495 4.7362E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.674343-67.917061  80.6743 -67.9171    534.3000   104.8000    553.6000   108.3000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.0800 -99.0000    -99. 0
480 4376                     -99     CAGB 80.6835 -69.6411 12937472  3505         Wood  15.7950   0.1390  16.4960   0.0510  15.0420 6.7100E-02  14.1320   0.1110               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05224399-6938280  12.5970   0.0260  11.3330   0.0270  10.2010   0.0230 05224400-6938281  12.5600   0.0100  11.5100   0.0100  10.5100   0.0200 SSTISAGEMA J052243.99-693828.0   8.7522   0.0295   8.1232   0.0265   7.5384   0.0183   6.9496   0.0164 8.8645E-02 2.4106E-03 1.0123E-01 2.4720E-03   0.1110 1.8748E-03   0.1078 1.6262E-03 SSTM1SAGE1 J052244.01-693827.9   5.0623   0.0073   0.0677 4.5267E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3800 -99.0000    -99. 0
481 4377                     -99     YSO3 80.6880 -71.6028 23885312 40650       Looney  17.3440   0.1010  17.8980   0.1120  17.4780 1.5100E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05224513-7136102  15.1510   0.0360  14.4200   0.0400  13.0540   0.0290 05224513-7136102  15.8600   0.0300  14.8000   0.0300  13.2800   0.0300 SSTISAGEMA J052245.11-713610.2  10.5588   0.0424   9.6472   0.0303   8.5989   0.0384   7.4344   0.0799 1.6790E-02 6.5587E-04 2.4870E-02 6.9385E-04   0.0418 1.4764E-03   0.0689 5.0728E-03 SSTM1SAGE1 J052245.13-713609.9   3.4943   0.0040   0.2870 1.0646E-03 SSTM2SAGECC J052245.44-713611.2  -0.7283   0.0157   1522.0000    22.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.686567-71.602625  80.6866 -71.6026   1430.0000   101.0000   1466.0000   106.3000    748.5000    46.0900    367.1000   20.4100   120.7000   11.3900  -5.1000 -99.0000    -99. 0
482 4378                     -99      HII 80.7046 -68.0249 23892224 40650       Looney  99.9990  99.9990  18.2710   0.1040  16.7830 5.5100E-02  16.6850   0.1310               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05224914-6801287  15.0270   0.0320  14.4710   0.0370  13.7720   0.0380 05224915-6801287  16.6400   0.0600  16.8400   0.1800  15.7800   0.0900 SSTISAGEMA J052249.12-680128.7  11.2316   0.0745  10.7184   0.0517   9.8778   0.1020 -99.0000 -99.0000 9.0350E-03 6.1990E-04 9.2720E-03 4.4150E-04   0.0129 1.2090E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.6400 -99.0000    -99. 0
483 4379                     -99 HII/YSO3 80.7079 -66.6822 23894528 40650       Looney  99.9990  99.9990  16.6230   0.0850  16.2810 1.1600E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05224991-6640559  14.7420   0.0330  14.1060   0.0430  13.2330   0.0390 05224990-6640560  15.3700   0.0400  14.8100   0.0500  14.7700   0.2200 SSTISAGEMA J052249.87-664056.2  11.7491   0.1451  11.2541   0.1454   8.8664   0.0977 -99.0000 -99.0000 5.6095E-03 7.4967E-04 5.6610E-03 7.5785E-04   0.0327 2.9409E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052249.87-664056.0   1.8489   0.0029   1.3060 3.5452E-03 SSTM2SAGECC J052249.95-664056.9  -2.7360   0.0159   9671.0000   141.6000 SSTM3SAGECC J052250.07-664055.8  -3.8480   0.0516   5537.0000  263.1000 J80.707237-66.681748  80.7072 -66.6817   5520.0000   367.6000   4614.0000   296.4000   2132.0000   132.8000    802.8000   60.8300   404.6000   48.6600  -6.8700 -99.0000    -99. 0
484 4380                     -99 HII/YSO3 80.7215 -69.8532 23887872 40650       Looney  16.2820   0.2090  16.9140   0.1120  16.9300 7.9100E-02  15.7610   0.1270               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05225332-6951103  15.4640   0.0480  14.9600   0.0630  14.3680   0.0610 05225335-6951104  15.7600   0.0300  15.3600   0.0400  15.2400   0.1000 SSTISAGEMA J052253.26-695110.7 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052253.25-695110.0   3.1026   0.0045   0.4116 1.6886E-03 SSTM2SAGECC J052253.62-695112.1  -3.1160   0.0208  13720.0000   263.2000 SSTM3SAGECC J052250.70-695106.5  -5.2690   0.0219  20490.0000  413.1000  J80.72129-69.853154  80.7213 -69.8532   3020.0000   281.4000   3912.0000   272.0000   2053.0000   131.7000    999.5000   64.1600   814.6000   61.9600  -7.1600 -99.0000    -99. 0
485 4381                     -99      HII 80.7296 -68.0693 23890944 40650       Looney  99.9990  99.9990  18.0460   0.1550  17.2120 1.5210E-01  16.6520   0.0840               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05225509-6804093  15.5800   0.0420  14.9370   0.0470  14.2840   0.0430 05225514-6804092  15.8900   0.0600  15.2400   0.0600  15.1900   0.1700 SSTISAGEMA J052255.13-680409.2 -99.0000 -99.0000  12.0107   0.1380   9.9953   0.1831   8.3709   0.1904 -9.900E+01 -9.900E+01 2.8200E-03 3.5850E-04   0.0116 1.9480E-03   0.0291 5.1020E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1900 -99.0000    -99. 0
486 4383               HD 269445       WR 80.7490 -68.0294  8406784  1401        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05225978-6801466  10.5360   0.0230  10.3230   0.0250  10.0120   0.0250 05225978-6801466  10.6500   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052259.76-680146.6   9.6408   0.0269   9.3495   0.0215   9.1992   0.0248   8.9619   0.0227 3.9105E-02 9.7065E-04 3.2715E-02 6.4879E-04   0.0240 5.4987E-04   0.0169 3.5244E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5300 -99.0000    -99. 0
487 4384                     -99     YSO1 80.7858 -68.0018 23893760 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05230872-6800057  19.0300   0.1700  17.8300   0.1600  17.2700   0.2600 SSTISAGEMA J052308.58-680006.4  13.6958   0.0961  13.7904   0.2122  10.8193   0.0555   9.0088   0.0548 9.3375E-04 8.2656E-05 5.4750E-04 1.0700E-04   0.0054 2.7662E-04   0.0162 8.1554E-04 SSTM1SAGE1 J052308.54-680007.2   3.0720   0.0040   0.4234 1.5790E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.786816-68.001971  80.7868 -68.0020   1631.0000   186.9000   2267.0000   207.9000   1993.0000   146.5000    620.1000  126.2000   509.8000   98.0300  -5.6000 -99.0000    -99. 0
488 4385      OGLE LMC-LPV-48923     CAGB 80.7881 -69.2964 12936960  3505         Wood  99.9990  99.9990  20.9340   0.1860  19.6490 1.0710E-01  16.3170   0.0800 OGLE-LMC-LPV-48923  21.9670  16.7770   1.5520   438.6000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05230907-6917468  13.7100   0.0100  12.1000   0.0100  10.7200   0.0100 SSTISAGEMA J052309.04-691746.9   9.2566   0.0442   8.5552   0.0317   8.1737   0.0246   7.5915   0.0161 5.5705E-02 2.2655E-03 6.7995E-02 1.9843E-03   0.0618 1.4022E-03   0.0597 8.8501E-04 SSTM1SAGE1 J052309.01-691747.0   6.5067   0.0143   0.0179 2.3615E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7200 -99.0000    -99. 0
489 4386                     -99      HII 80.8142 -68.0045 23882752 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05231537-6800153  99.9900   9.9900  18.1800   0.2000  17.0500   0.2300                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052315.03-680017.2   2.4431   0.0050   0.7556 3.4992E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.9800 -99.0000    -99. 0
490 4387                     -99     YSO3 80.8807 -68.0189 23888128 40650       Looney  17.5640   0.1020  17.8000   0.1170  17.3750 7.2100E-02  16.9730   0.0550               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05233149-6801074  15.8590   0.0460  15.5170   0.0700  15.0040   0.0760 05233147-6801075  16.2200   0.0500  15.7900   0.0600  15.7200   0.0600 SSTISAGEMA J052331.39-680107.6 -99.0000 -99.0000 -99.0000 -99.0000  10.7037   0.1342 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0060 7.4352E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J052330.90-680106.3   4.5090   0.0115   0.1127 1.1979E-03 SSTM2SAGECC J052331.69-680108.2  -2.1450   0.0349   5609.0000   180.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.881463-68.018865  80.8815 -68.0189   1875.0000   169.7000   2227.0000   178.6000   1390.0000    96.6500    -99.0000  -99.0000   -99.0000  -99.0000  -5.5500 -99.0000    -99. 0
491 4388         IRAS 05239-6939     YSO1 80.8893 -69.6200 23891456 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05233348-6937117  99.9990  99.9990  99.9990  99.9990  15.2210   0.0900 05233344-6937117  18.0800   0.0900  16.7800   0.1200  16.5900   0.1600 SSTISAGEMA J052333.46-693711.8  12.4007   0.0551  10.3752   0.0292   8.6977   0.0200   7.3258   0.0249 3.0780E-03 1.5617E-04 1.2720E-02 3.4261E-04   0.0382 7.0407E-04   0.0762 1.7447E-03 SSTM1SAGE1 J052333.45-693712.2   2.1594   0.0041   0.9812 3.7471E-03 SSTM2SAGECC J052333.68-693714.1  -2.6010   0.0346   8540.0000   272.3000                             -99 -99.0000 -99.0000    -99.0000  -99.0000   J80.8888-69.620361  80.8888 -69.6204   5141.0000   344.1000   3388.0000   222.4000   1834.0000   114.1000   1365.0000   72.7800   600.7000   46.7200  -6.5000 -99.0000    -99. 0
492 4389         IRAS 05237-6755     YSO3 80.8981 -67.8765 23890944 40650       Looney  16.4390   0.0640  16.9260   0.0450  16.7180 5.0100E-02  16.3900   0.0570               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05233555-6752355  15.6200   0.0370  14.7290   0.0380  13.5760   0.0310 05233553-6752355  16.4600   0.1400  15.0100   0.0800  13.8200   0.0500 SSTISAGEMA J052335.53-675235.5  11.5626   0.0465  10.6546   0.0220   9.1602   0.0285   7.7737   0.0209 6.6605E-03 2.8499E-04 9.8335E-03 1.9884E-04   0.0249 6.5475E-04   0.0504 9.7276E-04 SSTM1SAGE1 J052335.54-675235.4   2.1430   0.0044   0.9962 4.0421E-03 SSTM2SAGECC J052336.07-675238.0  -1.7980   0.0198   4076.0000    74.4200                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.897951-67.876977  80.8979 -67.8770   3558.0000   238.2000   2829.0000   188.8000    976.2000    64.0300    290.5000   37.7300   -99.0000  -99.0000  -6.3900 -99.0000    -99. 0
493 4390                     -99     YSO3 80.9080 -69.6484 23885056 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05233790-6938542  15.5550   0.0830  14.2720   0.0620  12.8530   0.0430 05233784-6938540  16.7200   0.0700  15.1000   0.0800  13.3000   0.0600 SSTISAGEMA J052337.91-693854.1  10.5408   0.0366   9.6818   0.0224   8.5676   0.0233   7.4377   0.0234 1.7070E-02 5.7543E-04 2.4090E-02 4.9701E-04   0.0430 9.2292E-04   0.0687 1.4842E-03 SSTM1SAGE1 J052337.83-693853.8   3.5626   0.0044   0.2695 1.0802E-03 SSTM2SAGECC J052337.90-693853.1  -1.5580   0.0401   3267.0000   120.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J80.907274-69.648678  80.9073 -69.6487   2655.0000   187.9000   2874.0000   198.3000   1744.0000   110.8000    646.4000   58.6400   -99.0000  -99.0000  -5.8800 -99.0000    -99. 0
494 4391             MSX LMC 513     CAGB 80.9098 -66.8902 19007488 30788        Sahai  20.5050   0.1860  19.4440   0.0460  18.5260 5.0100E-02  16.9920   0.0470               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05233832-6653246  15.5870   0.0770  13.6290   0.0360  11.7240   0.0250 05233832-6653249  15.5400   0.0200  13.3500   0.0100  11.3900   0.0100 SSTISAGEMA J052338.31-665325.0   8.8093   0.0317   7.9326   0.0306   7.1882   0.0140   6.5929   0.0216 8.4110E-02 2.4523E-03 1.2065E-01 3.4042E-03   0.1533 1.9780E-03   0.1497 2.9814E-03 SSTM1SAGE1 J052338.31-665325.1   5.3125   0.0071   0.0538 3.5012E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2000 -99.0000    -99. 0
495 4392                     -99 HII/YSO3 80.9311 -68.0094 23892992 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05234361-6800338  99.9990  99.9990  99.9990  99.9990  14.7310   0.0790 05234349-6800339  99.9900   9.9900  18.0200   0.1100  16.0900   0.1300 SSTISAGEMA J052343.51-680033.9 -99.0000 -99.0000  10.9980   0.1432   9.1219   0.1731 -99.0000 -99.0000 -9.900E+01 -9.900E+01 7.1670E-03 9.4510E-04   0.0258 4.1170E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8600 -99.0000    -99. 0
496 4393                HV 12793      RSG 80.9316 -65.7000 10963200  3426      Kastner  16.7370   0.0440  15.6160   0.0390  13.3330 6.2000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05234361-6541596   9.0110   0.0210   8.1310   0.0490   7.7440   0.0470              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J052343.59-654159.7   7.3347   0.0249   7.3352   0.0278   7.0607   0.0170   6.5149   0.0252 3.2710E-01 7.5076E-03 2.0915E-01 5.3554E-03   0.1724 2.7018E-03   0.1608 3.7251E-03 SSTM1SAGE1 J052343.60-654159.8   3.8805   0.0046   0.2011 8.5799E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8000  -7.6600   3100. 0
497 4394         IRAS 05239-6759     YSO1 80.9585 -67.9554 23890944 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05235000-6757199  99.9990  99.9990  99.9990  99.9990  15.5380   0.1280 05235012-6757197  18.8000   0.1100  18.0200   0.1100  16.5200   0.1500 SSTISAGEMA J052350.03-675719.8 -99.0000 -99.0000  11.6072   0.0542   9.8048   0.0802   8.0279   0.0661 -9.900E+01 -9.900E+01 4.0895E-03 2.0407E-04   0.0138 1.0167E-03   0.0399 2.4306E-03 SSTM1SAGE1 J052350.10-675719.2   1.3351   0.0042   2.0965 8.1762E-03 SSTM2SAGECC J052350.18-675720.2  -3.3630   0.0181  17230.0000   286.6000 SSTM3SAGECC J052348.60-675701.5  -4.7680   0.0305  12920.0000  363.2000 J80.958934-67.955742  80.9589 -67.9557  13100.0000   860.0000   9640.0000   597.7000   3921.0000   240.5000   1897.0000  106.0000   821.0000   68.1700  -7.5100 -99.0000    -99. 0
498 4395                  TX Dor     STAR 81.0296 -69.3941  6014464   200        Houck  17.1200   0.0370  15.5670   0.4970  14.8490 4.5100E-02  12.1060   0.0550               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05240701-6923368  10.8130   0.0230   9.9470   0.0260   9.6420   0.0230 05240700-6923366  10.9300   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052406.99-692336.7   9.7215   0.0282   9.5817   0.0224   9.3758   0.0281   9.2408   0.0298 3.6305E-02 9.4333E-04 2.6415E-02 5.4421E-04   0.0204 5.2926E-04   0.0131 3.5803E-04 SSTM1SAGE2 J052407.06-692337.2   8.4661   0.0537   0.0029 1.4570E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8500  -5.7700   3426. 0
499 4396                     -99      RSG 81.0827 -69.6470  6076928  1094       Kemper  19.5190   0.2150  16.6880   0.0700  13.8580 5.6000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05241931-6938492   8.3600   0.0180   7.3750   0.0380   6.8090   0.0220 05241932-6938493  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052419.31-693849.1   6.3720   0.0279   6.3459   0.0220   6.0402   0.0239   5.4748   0.0250 7.9390E-01 2.0380E-02 5.2020E-01 1.0564E-02   0.4412 9.7119E-03   0.4191 9.6566E-03 SSTM1SAGE1 J052419.29-693849.5   3.7663   0.0091   0.2234 1.8722E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.9200 -99.0000    -99. 0
500 4397         IRAS 05248-7007    CPAGB 81.0866 -70.0837  4950784   103        Houck  15.9390   0.0370  16.2360   0.0520  15.3680 1.7110E-01  16.5560   0.0540               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05242075-7005014  15.7590   0.0590  15.6530   0.0980  14.5600   0.0540 05242074-7005015  15.7900   0.0100  15.6000   0.0200  14.5200   0.0200 SSTISAGEMA J052420.75-700501.3  12.1241   0.0325  11.0683   0.0304   9.6961   0.0226   8.0973   0.0201 3.9710E-03 1.1886E-04 6.7180E-03 1.8793E-04   0.0152 3.1686E-04   0.0374 6.9473E-04 SSTM1SAGE1 J052420.69-700501.6   3.9991   0.0046   0.1803 7.5815E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0600 -99.0000    -99. 0
501 4398                     -99     YSO3 81.0979 -69.6513 23891456 40650       Looney  18.9550   0.1000  19.0630   0.2320  18.8770 9.9100E-02  18.9140   0.1110               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05242342-6939045  99.9900   9.9900  17.8400   0.1100  16.5700   0.1500                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052423.48-693903.0   2.3933   0.0062   0.7911 4.4898E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.098443-69.651577  81.0984 -69.6516   3571.0000   403.0000   5114.0000   356.3000   3268.0000   204.8000   2097.0000  126.4000  1558.0000  116.0000  -6.9900 -99.0000    -99. 0
502 4399              SMP LMC 61      CPN 81.1502 -73.6777 12633856   103        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05243595-7340402  15.6720   0.0330  15.6880   0.0690  14.7400   0.0540              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J052435.98-734040.3 -99.0000 -99.0000  12.1786   0.0634 -99.0000 -99.0000   8.2019   0.0348 -9.900E+01 -9.900E+01 2.4160E-03 1.4100E-04 -99.0000 -9.900E+01   0.0340 1.0900E-03 SSTM1SAGE1 J052435.96-734040.3   4.5452   0.0048   0.1090 4.8263E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7500 -99.0000    -99. 0
503 4402       MACHO 21.7156.850     CAGB 81.1821 -71.7907 19007232 30788        Sahai  99.9990  99.9990  20.8380   0.1880  20.4090 9.3100E-02  19.7530   0.0980               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05244368-7147264  16.8810   0.2070  14.1950   0.0340  12.0210   0.0210 05244367-7147265  17.7200   0.0500  15.0600   0.0100  12.8900   0.0200 SSTISAGEMA J052443.66-714726.5   9.7269   0.0268   8.6180   0.0300   7.6716   0.0178   6.7449   0.0202 3.6125E-02 8.9064E-04 6.4170E-02 1.7716E-03   0.0982 1.6123E-03   0.1301 2.4161E-03 SSTM1SAGE1 J052444.04-714726.6   4.5790   0.0058   0.1057 5.6756E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8200 -99.0000    -99. 0
504 4404              SMP LMC 62      OPN 81.2295 -71.5488  4951040   103        Houck  14.8220   0.0300  15.3190   0.0420  14.2400 2.8100E-02  15.6980   0.0740               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05245506-7132561  15.2080   0.0350  15.1860   0.0640  14.7070   0.0550 05245509-7132564  15.4800   0.0100  15.5300   0.0100  14.8400   0.0300 SSTISAGEMA J052455.07-713256.3  13.7623   0.0460  12.5728   0.0258  11.9172   0.0362   9.8378   0.0228 8.7825E-04 3.7175E-05 1.6805E-03 3.9968E-05   0.0020 6.5661E-05   0.0075 1.5859E-04 SSTM1SAGE1 J052455.11-713256.3   3.5287   0.0054   0.2780 1.3823E-03 SSTM2SAGECC J052455.35-713257.7   1.9400   0.0655    130.3000     7.8520                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -99.0000 -99.0000    -99. 0
505 4406                     -99      HII 81.2672 -68.4735 23882496 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05250412-6828243  15.7210   0.0970  14.6810   0.0670  13.1250   0.0380 05250412-6828242  16.7600   0.1000  15.6600   0.0800  13.5300   0.0500 SSTISAGEMA J052504.14-682824.4  10.1841   0.0353   9.0369   0.0211   7.8981   0.0276   6.5562   0.0239 2.3710E-02 7.7162E-04 4.3630E-02 8.4958E-04   0.0797 2.0256E-03   0.1548 3.4076E-03 SSTM1SAGE1 J052504.34-682822.4   1.9267   0.0078   1.2158 8.7568E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J052504.27-682810.8  -5.4600   0.0236  24430.0000  531.4000 J81.268147-68.473786  81.2682 -68.4738   2976.0000   298.2000   2580.0000   222.7000    317.0000    65.8100   1962.0000  117.1000   925.2000   80.2600  -7.5800 -99.0000    -99. 0
506 4408             MSX LMC 443     CAGB 81.2738 -70.1697 12935936  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05250568-7010106  99.9990  99.9990  13.7200   0.0500  11.5360   0.0580 05250569-7010107  17.4700   0.0400  14.9500   0.0200  12.7600   0.0100 SSTISAGEMA J052505.70-701010.6   8.9861   0.0349   8.0114   0.0291   7.2764   0.0166   6.6064   0.0242 7.1465E-02 2.2997E-03 1.1220E-01 3.0105E-03   0.1413 2.1641E-03   0.1478 3.2925E-03 SSTM1SAGE1 J052505.63-701011.3   5.1286   0.0065   0.0637 3.7962E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6200 -99.0000    -99. 0
507 4411      OGLE LMC-LPV-53606     CAGB 81.3313 -71.0673 10963456  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-53606 -99.0000  18.4870   1.3910   557.4000 2MASS J05251951-7104027  15.0030   0.0440  12.7580   0.0260  10.7310   0.0190 05251953-7104027  16.5000   0.0200  14.0400   0.0100  11.9100   0.0100 SSTISAGEMA J052519.51-710402.7   8.5158   0.0401   7.7393   0.0264   7.0321   0.0174   6.3677   0.0245 1.1022E-01 4.0724E-03 1.4415E-01 3.5024E-03   0.1770 2.8399E-03   0.1842 4.1621E-03 SSTM1SAGE1 J052519.50-710402.9   5.4068   0.0074   0.0493 3.3422E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3200 -99.0000    -99. 0
508 4412        IRAS Z05259-7052    CPAGB 81.3367 -70.8355 25996032 50338     Matsuura  17.5620   0.0400  16.5700   0.0300  15.3350 2.0100E-02  16.2520   0.0820 OGLE-LMC-LPV-53645  15.3950  14.1880   0.0180    34.5200 2MASS J05252076-7050075  13.6120   0.0260  13.4350   0.0250  13.3420   0.0280 05252076-7050075  13.7000   0.0200  13.5200   0.0100  13.4300   0.0100 SSTISAGEMA J052520.76-705007.5  13.1128   0.0434  12.9512   0.0266  11.2365   0.0377   8.6039   0.0218 1.5975E-03 6.3817E-05 1.1860E-03 2.9055E-05   0.0037 1.2788E-04   0.0235 4.7180E-04 SSTM1SAGE1 J052520.64-705007.4   4.1190   0.0064   0.1614 9.4810E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1600 -99.0000    -99. 0
509 4413                     -99 HII/YSO3 81.3379 -67.4938 23893760 40650       Looney  99.9990  99.9990  20.9150   0.1800  20.3060 1.2910E-01  18.4670   0.1400               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05252116-6729377  17.0400   0.1030  15.7090   0.0880  14.9760   0.0730 05252115-6729375  17.2300   0.0500  16.1200   0.0400  15.2900   0.0400 SSTISAGEMA J052521.15-672937.4 -99.0000 -99.0000 -99.0000 -99.0000  10.3184   0.1592 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0086 1.2580E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052521.14-672938.8   3.5542   0.0075   0.2716 1.8731E-03 SSTM2SAGECC J052521.11-672939.0  -2.2880   0.0205   6398.0000   120.8000 SSTM3SAGECC J052519.88-672926.7  -4.7250   0.0217  12420.0000  248.6000 J81.338023-67.494007  81.3380 -67.4940   1683.0000   144.6000   1317.0000   125.0000    847.0000    58.9400   1429.0000   76.1700  1048.0000   75.2200  -6.5000 -99.0000    -99. 0
510 4415         IRAS 05260-7010     CAGB 81.4193 -70.1409 23886336 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05254064-7008279  17.7700   0.0400  17.2500   0.0400  17.0800   0.1700 SSTISAGEMA J052540.68-700827.0  15.9380   0.0645  13.1487   0.0300  10.4355   0.0265   7.8573   0.0158 1.1840E-04 7.0312E-06 9.8875E-04 2.7333E-05   0.0077 1.8806E-04   0.0467 6.8146E-04 SSTM1SAGE1 J052540.65-700827.0   3.8057   0.0044   0.2154 8.8035E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0300 -99.0000    -99. 0
511 4416                     -99 HII/YSO3 81.4231 -66.2579 23892224 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05254155-6615285  99.9990  99.9990  99.9990  99.9990  14.6920   0.0720 05254153-6615290  99.9900   9.9900  99.9900   9.9900  16.4500   0.1500 SSTISAGEMA J052541.54-661528.5 -99.0000 -99.0000  11.4283   0.0735   9.9230   0.0993   8.6122   0.1834 -9.900E+01 -9.900E+01 4.8220E-03 3.2662E-04   0.0123 1.1293E-03   0.0233 3.9350E-03 SSTM1SAGE1 J052541.42-661528.6   3.6770   0.0054   0.2425 1.1973E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.422328-66.257883  81.4223 -66.2579   3440.0000   262.2000   3241.0000   243.5000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0700 -99.0000    -99. 0
512 4418                  HV 957      RSG 81.4368 -69.0803 25687552 50167      Clayton  15.9030   0.0600  15.1640   0.0200  13.5160 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05254484-6904488   9.1780   0.0240   8.3360   0.0470   7.9930   0.0210 05254485-6904489  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052544.83-690448.8   7.5980   0.0356   7.6463   0.0286   7.3528   0.0198   6.8960   0.0178 2.5665E-01 8.4147E-03 1.5705E-01 4.1422E-03   0.1317 2.3962E-03   0.1132 1.8574E-03 SSTM1SAGE1 J052544.80-690448.9   4.7687   0.0056   0.0887 4.5648E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5800  -7.5100   3251. 0
513 4419         IRAS 05257-6617 HII/YSO3 81.4552 -66.2523 10963712  3426      Kastner  99.9990  99.9990  15.8660   0.1610  15.3180 1.0210E-01  14.6100   0.1480               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05254923-6615087  14.2500   0.0680  13.5740   0.0650  12.3800   0.0410 05254922-6615083  15.2900   0.0300  14.6600   0.1200  13.4500   0.1300 SSTISAGEMA J052549.25-661508.8  10.3020   0.0620   9.4580   0.0316   8.0566   0.0420   6.2931   0.0480 2.1270E-02 1.2153E-03 2.9605E-02 8.6100E-04   0.0689 2.6644E-03   0.1973 8.7154E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3600 -99.0000    -99. 0
513 4420         IRAS 05257-6617 HII/YSO3 81.4552 -66.2523 23894528 40650       Looney  99.9990  99.9990  15.8660   0.1610  15.3180 1.0210E-01  14.6100   0.1480               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05254923-6615087  14.2500   0.0680  13.5740   0.0650  12.3800   0.0410 05254922-6615083  15.2900   0.0300  14.6600   0.1200  13.4500   0.1300 SSTISAGEMA J052549.25-661508.8  10.3020   0.0620   9.4580   0.0316   8.0566   0.0420   6.2931   0.0480 2.1270E-02 1.2153E-03 2.9605E-02 8.6100E-04   0.0689 2.6644E-03   0.1973 8.7154E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3700 -99.0000    -99. 0
514 4421      OGLE LMC-LPV-54635     CAGB 81.4664 -68.7762 25992192 50338     Matsuura  99.9990  99.9990  23.0700   0.5080  22.2970 4.2600E-01  99.9990  99.9990 OGLE-LMC-LPV-54635 -99.0000  19.3130   1.8240   641.9000 2MASS J05255184-6846342  99.9990  99.9990  99.9990  99.9990  13.7270   0.0580 05255186-6846343  16.1800   0.0200  13.8500   0.0100  11.7100   0.0200 SSTISAGEMA J052551.84-684634.2   9.0889   0.0321   8.0075   0.0269   7.0294   0.0176   6.1773   0.0245 6.5010E-02 1.9210E-03 1.1260E-01 2.7893E-03   0.1774 2.8827E-03   0.2195 4.9501E-03 SSTM1SAGE1 J052551.85-684634.0   4.6847   0.0061   0.0959 5.3967E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2300 -99.0000    -99. 0
515 4422                     -99      RSG 81.5046 -66.2720 11239680  3591       Kemper  14.4440   0.0360  14.1980   0.0210  12.7060 3.2300E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05260108-6616191   8.9900   0.0190   8.1030   0.0530   7.7480   0.0380 05260109-6616191  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052601.10-661619.2   7.4459   0.0296   7.5638   0.0297   7.3139   0.0198   7.1807   0.0199 2.9525E-01 8.0410E-03 1.6945E-01 4.6311E-03   0.1365 2.4930E-03   0.0871 1.5970E-03 SSTM1SAGE1 J052601.06-661619.0   6.5287   0.0122   0.0175 1.9727E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8000  -7.8000   3415. 0
516 4423                     -99     YSO1 81.5050 -67.5033 23895552 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05260123-6730119  16.6630   0.0700  15.9240   0.0830  14.9190   0.0660 05260120-6730114  17.8700   0.1200  17.3900   0.1400  16.1000   0.0800 SSTISAGEMA J052601.21-673012.0 -99.0000 -99.0000  10.6917   0.0358   9.3734   0.0405   8.1164   0.0404 -9.900E+01 -9.900E+01 9.5035E-03 3.1367E-04   0.0205 7.6328E-04   0.0368 1.3686E-03 SSTM1SAGE1 J052601.21-673011.9   3.1485   0.0049   0.3946 1.7802E-03 SSTM2SAGECC J052601.77-673010.4  -1.0560   0.0220   2057.0000    41.7600 SSTM3SAGECC J052601.12-672956.7  -2.4120   0.1344   1476.0000  181.8000 J81.505199-67.503458  81.5052 -67.5035   1645.0000   115.2000   1339.0000    99.7500    587.5000    36.6700    398.7000   23.4100   131.5000   14.2200  -5.4300 -99.0000    -99. 0
517 4424                HD 36402       WR 81.5167 -67.4992 27576064   485       Ardila  99.9990  99.9990  10.8590   0.2680  11.6210 9.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05260396-6729570  11.7640   0.0290  11.6150   0.0270  10.9720   0.0230 05260396-6729571  11.8000   0.0100  11.7100   0.0100  11.2200   0.0100 SSTISAGEMA J052603.95-672957.1   9.2368   0.0348   8.5951   0.0278   8.1607   0.0202   7.7488   0.0183 5.6730E-02 1.8194E-03 6.5540E-02 1.6777E-03   0.0626 1.1615E-03   0.0516 8.6967E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8600 -99.0000    -99. 0
518 4426         IRAS 05263-6838     YSO4 81.5219 -68.6026 23891712 40650       Looney  17.9910   0.0460  18.4560   0.0520  17.6970 8.8100E-02  16.3970   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05260527-6836093  14.9340   0.0490  13.8390   0.0530  12.6310   0.0290 05260529-6836094  14.9900   0.0300  13.9200   0.0300  12.6800   0.0200 SSTISAGEMA J052605.27-683609.4  10.7887   0.0225  10.0235   0.0211   9.2023   0.0239   7.9877   0.0173 1.3585E-02 2.8115E-04 1.7585E-02 3.4121E-04   0.0240 5.2835E-04   0.0414 6.5996E-04 SSTM1SAGE1 J052605.24-683609.5   4.4744   0.0081   0.1164 8.7140E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J052604.51-683556.1  -4.9630   0.0277  15460.0000  393.6000 J81.522314-68.602886  81.5223 -68.6029   1112.0000    95.8000   1457.0000   124.0000    -99.0000   -99.0000   1000.0000   67.5100   806.9000   63.8500  -6.8800 -99.0000    -99. 0
519 4427                HV 12801      RSG 81.5473 -66.2031 10963968  3426      Kastner  99.9990  99.9990  16.1410   0.0190  13.9380 4.3000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05261135-6612111   9.3760   0.0220   8.3590   0.0380   7.8780   0.0220 05261136-6612111   9.1200   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052611.36-661211.3   7.1111   0.0283   6.9757   0.0247   6.6008   0.0158   6.0308   0.0245 4.0190E-01 1.0485E-02 2.9125E-01 6.6144E-03   0.2633 3.8338E-03   0.2512 5.6597E-03 SSTM1SAGE1 J052611.44-661213.5   4.2098   0.0065   0.1485 8.9477E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6200  -7.4800   2600. 0
520 4432                  WBP 17     CAGB 81.5834 -69.6936  6023425   200        Houck  99.9990  99.9990  20.6160   0.2930  16.6520 5.3100E-02  14.6510   0.0930 OGLE-LMC-LPV-55553  16.7680  14.2170   0.8920   314.3000 2MASS J05261987-6941373  12.3420   0.0280  11.3150   0.0230  10.7960   0.0230 05261987-6941373  12.0000   0.0100  11.0500   0.0100  99.9900   9.9900 SSTISAGEMA J052619.87-694137.2  10.2354   0.0232  10.2251   0.0223  10.1392   0.0236   9.8370   0.0266 2.2615E-02 4.8308E-04 1.4605E-02 3.0054E-04   0.0101 2.2002E-04   0.0075 1.8454E-04 SSTM1SAGE1 J052619.99-694138.2   9.5944   0.0898   0.0010 8.6126E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4500 -99.0000    -99. 0
521 4433         IRAS 05266-6842     YSO3 81.5904 -68.6664 23887872 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05262176-6839594  16.0420   0.0540  15.2300   0.0600  14.4550   0.0600 05262158-6839596  18.3900   0.1300  17.8000   0.1900  99.9900   9.9900 SSTISAGEMA J052621.71-683959.6 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052621.73-683959.4   2.7860   0.0030   0.5510 1.5135E-03 SSTM2SAGECC J052621.92-683959.6  -2.5660   0.0154   8270.0000   117.2000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.591388-68.666744  81.5914 -68.6667   3925.0000   266.3000   3330.0000   220.2000   1755.0000   109.2000   1244.0000   67.9200   755.7000   55.7600  -6.1700 -99.0000    -99. 0
522 4434                     -99      RSG 81.5927 -66.3579 11239680  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05262218-6621285   8.6670   0.0240   8.0020   0.0450   7.7360   0.0260 05262219-6621283  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052622.19-662128.4   7.4485   0.0355   7.5725   0.0222   7.3905   0.0200   7.1636   0.0184 2.9455E-01 9.6422E-03 1.6810E-01 3.4398E-03   0.1272 2.3472E-03   0.0885 1.4992E-03 SSTM1SAGE1 J052622.22-662128.1   6.1923   0.0105   0.0239 2.3098E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1500  -7.8700   3273. 0
523 4435             MSX LMC 774     CAGB 81.5965 -69.1890 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05262309-6911202  99.9990  99.9990  15.0840   0.0880  12.7200   0.0210 05262311-6911202  17.6100   0.0400  14.8000   0.0200  12.4600   0.0100 SSTISAGEMA J052623.10-691120.2   9.3771   0.0330   8.2776   0.0326   7.3219   0.0188   6.4748   0.0245 4.9855E-02 1.5142E-03 8.7800E-02 2.6331E-03   0.1355 2.3510E-03   0.1669 3.7579E-03 SSTM1SAGE1 J052623.13-691120.1   4.7286   0.0054   0.0921 4.6169E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7900 -99.0000    -99. 0
524 4436                   W Men     RCrB 81.6021 -71.1866 17741312 30077        Evans  14.0100   0.0300  14.2570   0.0290  13.7760 3.0100E-02  13.3380   0.0330 OGLE-LMC-LPV-55694  13.7840  13.2850   0.0400    56.3900 2MASS J05262451-7111117  13.0320   0.0260  12.8310   0.0210  12.2960   0.0270 05262452-7111118  13.0900   0.0200  12.8200   0.0100  12.2200   0.0200 SSTISAGEMA J052624.47-711111.9  11.4258   0.0292  10.7514   0.0245  10.1544   0.0303   9.4721   0.0279 7.5550E-03 2.0322E-04 8.9945E-03 2.0274E-04   0.0100 2.7810E-04   0.0106 2.7161E-04 SSTM1SAGE1 J052624.47-711111.9   8.4218   0.0333   0.0031 9.4117E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6000 -99.0000    -99. 0
525 4437                     -99 HII/YSO3 81.6211 -69.2989 23885056 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05262905-6917561  99.9900   9.9900  16.0700   0.0600  14.4200   0.0300 SSTISAGEMA J052629.04-691755.9  11.6982   0.0935  11.0998   0.0887 -99.0000 -99.0000 -99.0000 -99.0000 5.8785E-03 5.0613E-04 6.5255E-03 5.3304E-04 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052628.92-691755.9   3.6416   0.0043   0.2506 9.9137E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J052627.56-691755.5  -4.2060   0.0280   7699.0000  198.9000 J81.619562-69.299107  81.6196 -69.2991   1943.0000   146.7000   2549.0000   175.1000    839.5000    55.8100   1218.0000   63.7700   725.5000   52.1100  -6.0900 -99.0000    -99. 0
526 4438                     -99      HII 81.6234 -67.6957 23892224 40650       Looney  99.9990  99.9990  19.1790   0.1120  18.7160 1.4210E-01  17.5910   0.0950               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05262964-6741446  15.9120   0.0480  14.6420   0.0490  13.2160   0.0300 05262965-6741446  16.0200   0.0300  14.7700   0.0200  13.3800   0.0200 SSTISAGEMA J052629.62-674144.6  11.1298   0.0455  10.3570   0.0308   9.4983   0.0590   8.5384   0.0772 9.9230E-03 4.1562E-04 1.2935E-02 3.6692E-04   0.0183 9.9143E-04   0.0249 1.7743E-03 SSTM1SAGE1 J052629.37-674144.2   4.4679   0.0045   0.1171 4.8614E-04 SSTM2SAGECC J052629.60-674145.4  -0.5204   0.0251   1256.0000    29.0700                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.622296-67.696226  81.6223 -67.6962   1110.0000    82.6200    597.2000    58.5800    745.0000    47.1600    586.6000   33.6900   284.7000   24.2900  -4.4900 -99.0000    -99. 0
527 4439                  AL 190      HII 81.6279 -67.6768 23888384 40650       Looney  17.8510   0.2230  15.9920   0.0750  15.6860 1.0010E-01  15.1240   0.1030               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05263068-6740365  14.6050   0.0550  13.4970   0.0440  12.4830   0.0330 05263061-6740367  15.5200   0.2200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052630.65-674036.6  10.6512   0.0449  10.0223   0.0360   8.8894   0.0502   7.5659   0.1157 1.5420E-02 6.3710E-04 1.7605E-02 5.8399E-04   0.0320 1.4799E-03   0.0611 6.5100E-03 SSTM1SAGE1 J052630.63-674036.5   2.9869   0.0038   0.4579 1.6223E-03 SSTM2SAGECC J052630.79-674038.8  -1.3960   0.0159   2814.0000    41.2900 SSTM3SAGECC J052629.58-674033.6  -3.1190   0.0671   2831.0000  174.8000 J81.627505-67.676804  81.6275 -67.6768   2316.0000   158.6000   1380.0000   102.4000    751.2000    47.0800    493.2000   28.7300   240.8000   21.1300  -5.8400 -99.0000    -99. 0
527 4440                  AL 190      HII 81.6279 -67.6768 19007744 30788        Sahai  17.8510   0.2230  15.9920   0.0750  15.6860 1.0010E-01  15.1240   0.1030               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05263068-6740365  14.6050   0.0550  13.4970   0.0440  12.4830   0.0330 05263061-6740367  15.5200   0.2200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052630.65-674036.6  10.6512   0.0449  10.0223   0.0360   8.8894   0.0502   7.5659   0.1157 1.5420E-02 6.3710E-04 1.7605E-02 5.8399E-04   0.0320 1.4799E-03   0.0611 6.5100E-03 SSTM1SAGE1 J052630.63-674036.5   2.9869   0.0038   0.4579 1.6223E-03 SSTM2SAGECC J052630.79-674038.8  -1.3960   0.0159   2814.0000    41.2900 SSTM3SAGECC J052629.58-674033.6  -3.1190   0.0671   2831.0000  174.8000 J81.627505-67.676804  81.6275 -67.6768   2316.0000   158.6000   1380.0000   102.4000    751.2000    47.0800    493.2000   28.7300   240.8000   21.1300  -5.9400 -99.0000    -99. 0
528 4441                     -99      RSG 81.6453 -68.8611 10964224  3426      Kastner  12.9030   0.0100  13.3740   0.0100  12.2960 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05263479-6851400   8.4900   0.0300   7.5990   0.0450   7.2650   0.0330 05263483-6851400  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052634.78-685140.0   6.8581   0.0337   6.8870   0.0283   6.5723   0.0192   6.1134   0.0282 5.0735E-01 1.5747E-02 3.1605E-01 8.2277E-03   0.2703 4.7678E-03   0.2328 6.0466E-03 SSTM1SAGE1 J052634.84-685140.2   4.0775   0.0063   0.1677 9.7893E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3300  -8.4200   3555. 0
529 4442      OGLE LMC-LPV-56055     CAGB 81.6490 -69.1397 11238912  3591       Kemper  99.9990  99.9990  21.9740   0.2660  21.3520 2.2020E-01  20.0880   0.1760 OGLE-LMC-LPV-56055 -99.0000  17.4560   1.7080   485.9000 2MASS J05263569-6908227  14.8220   0.0470  12.7690   0.0280  11.1280   0.0230 05263570-6908228  14.1900   0.0100  12.4000   0.0200  10.9000   0.0200 SSTISAGEMA J052635.66-690822.8   8.9747   0.0256   8.2567   0.0335   7.5494   0.0171   6.9536   0.0180 7.2225E-02 1.7002E-03 8.9510E-02 2.7600E-03   0.1099 1.7272E-03   0.1074 1.7809E-03 SSTM1SAGE1 J052635.62-690823.0   6.1433   0.0103   0.0250 2.3845E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8500 -99.0000    -99. 0
530 4443                     -99     YSO1 81.6607 -67.6564 23895552 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05263852-6739232  15.2160   0.0418  14.6050   0.0448  13.7670   0.0370 05263857-6739234  16.7100   0.0700  15.7300   0.0400  14.3500   0.0500                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052638.58-673923.4   3.0098   0.0033   0.4484 1.3605E-03 SSTM2SAGECC J052638.51-673924.0  -1.7390   0.0150   3861.0000    53.5200 SSTM3SAGECC J052636.79-673918.3  -3.4700   0.0582   3908.0000  209.3000 J81.660767-67.656602  81.6608 -67.6566   2359.0000   167.2000   2323.0000   158.7000   1164.0000    71.9900    595.5000   32.6800   220.9000   19.2300  -5.9100 -99.0000    -99. 0
531 4444                  WBP 29     CAGB 81.6706 -69.3865  6021632   200        Houck  99.9990  99.9990  19.9530   0.0770  15.4280 5.3100E-02  14.2620   0.0430 OGLE-LMC-LPV-56234  16.2970  14.0840   1.1530   246.7000 2MASS J05264095-6923113  12.2700   0.0230  11.3820   0.0230  10.9150   0.0250 05264095-6923114  13.1500   0.0100  12.1000   0.0100  11.3000   0.0100 SSTISAGEMA J052640.93-692311.4  10.4109   0.0238  10.2610   0.0206  10.0931   0.0276   9.8349   0.0244 1.9240E-02 4.2247E-04 1.4130E-02 2.6800E-04   0.0106 2.6814E-04   0.0076 1.6962E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1900 -99.0000    -99. 0
532 4445                HD 36752     STAR 81.6713 -72.9492 24324864   464        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05264111-7256570   5.2600   0.0250   4.5310   0.0340   4.2880   0.0170              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J052641.14-725657.0   4.0671   0.0847   4.3557   0.0312   4.2380   0.0277   4.2173   0.0273 6.6330E+00 5.1730E-01 3.2530E+00 9.3576E-02   2.3200 5.9167E-02   1.3345 3.3586E-02 SSTM1SAGE1 J052641.17-725657.3   4.1117   0.0050   0.1625 7.5282E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.7900 -11.5000   3573. 0
533 4446                     -99     YSO2 81.6942 -68.8131 23884288 40650       Looney  14.0980   0.1830  15.8440   0.1580  15.6800 1.8210E-01  15.6920   0.0770               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05264663-6848472  16.2200   0.1500  15.2700   0.0800  13.1100   0.0600 SSTISAGEMA J052646.57-684847.0   8.7590   0.0582   7.1320   0.0314   5.6121   0.0313   4.4395   0.0297 8.8095E-02 4.7253E-03 2.5220E-01 7.2938E-03   0.6544 1.8867E-02   1.0875 2.9724E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.4400 -99.0000    -99. 0
534 4447      OGLE LMC-LPV-56055     CAGB 81.7120 -69.5269 12935424  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-56589 -99.0000  18.1260   2.3800   550.4000 2MASS J05265082-6931368  13.8840   0.0330  11.9850   0.0270  10.5150   0.0250 05265083-6931368  15.9700   0.0100  13.8200   0.0100  11.9200   0.0100 SSTISAGEMA J052650.83-693136.8   8.6498   0.0425   7.8596   0.0298   7.1025   0.0196   6.4082   0.0246 9.7420E-02 3.8099E-03 1.2903E-01 3.5450E-03   0.1659 2.9941E-03   0.1774 4.0170E-03 SSTM1SAGE1 J052650.79-693137.0   5.2653   0.0078   0.0562 4.0527E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0200 -99.0000    -99. 0
535 4448                  WBP 77     CAGB 81.7698 -69.6379  6023680   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-57061  18.2410  15.1540   1.1290   403.2000 2MASS J05270473-6938162  13.8000   0.0200  12.1920   0.0220  11.0090   0.0250 05270474-6938163  12.8200   0.0100  11.4900   0.0100  10.5200   0.0100 SSTISAGEMA J052704.73-693816.2   9.2765   0.0301   9.0731   0.0216   8.8926   0.0200   8.5833   0.0184 5.4695E-02 1.5142E-03 4.2200E-02 8.3969E-04   0.0319 5.8629E-04   0.0239 4.0643E-04 SSTM1SAGE1 J052704.76-693816.1   8.3558   0.0321   0.0033 9.6419E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3800 -99.0000    -99. 0
536 4449                HV 12048     OAGB 81.7928 -69.6075  6022144   200        Houck  15.7410   0.0570  19.1940   0.0670  15.2530 4.4100E-02  13.5710   0.0480               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05271024-6936267  10.3990   0.0210   9.5440   0.0220   9.1590   0.0230 05271024-6936267  10.7000   0.0100   9.9700   0.0200  99.9900   9.9900 SSTISAGEMA J052710.19-693626.9   8.7500   0.0315   8.6375   0.0287   8.3247   0.0225   8.0677   0.0189 8.8825E-02 2.5751E-03 6.3030E-02 1.6683E-03   0.0538 1.1133E-03   0.0385 6.7058E-04 SSTM1SAGE1 J052710.20-693626.6   7.1547   0.0167   0.0099 1.5200E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9900  -6.0800   3123. 0
537 4450            LHA 120-S 35     B[e] 81.8245 -66.3682 11239680  3591       Kemper  12.4580   0.0290  13.2390   0.1700  13.0560 9.9100E-02  12.4840   0.1060               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05271783-6622056  12.4170   0.0410  11.8970   0.0440  10.8010   0.0260 05271783-6622057  12.4400   0.0200  11.9200   0.0200  10.8400   0.0200 SSTISAGEMA J052717.82-662205.7   8.5479   0.0335   7.7882   0.0210   7.1276   0.0163   6.2266   0.0223 1.0700E-01 3.3053E-03 1.3780E-01 2.6714E-03   0.1621 2.4270E-03   0.2097 4.3119E-03 SSTM1SAGE1 J052717.86-662205.7   3.4602   0.0043   0.2961 1.1711E-03 SSTM2SAGECC J052718.31-662207.0   2.1040   0.0563    112.0000     5.8060                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2000 -99.0000    -99. 0
538 4451         IRAS 05278-6942     CAGB 81.8506 -69.6625 12932864  3505         Wood  20.5300   0.3100  20.5180   0.1670  20.3510 1.4110E-01  19.4640   0.1240               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05272411-6939449  99.9990  99.9990  99.9990  99.9990  12.3450   0.0320 05272411-6939449  99.9900   9.9900  15.7700   0.0200  12.7000   0.0100 SSTISAGEMA J052724.12-693945.0   8.4461   0.0260   7.1771   0.0183   6.0419   0.0216   5.0646   0.0189 1.1752E-01 2.8144E-03 2.4195E-01 4.0799E-03   0.4405 8.7488E-03   0.6115 1.0628E-02 SSTM1SAGE1 J052724.13-693944.7   3.1285   0.0042   0.4019 1.5610E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3000 -99.0000    -99. 0
539 4452                  HV 963      RSG 81.8933 -66.8917 11239680  3591       Kemper  16.4030   0.0400  14.4550   0.0330  12.9710 7.7100E-02  10.8860   0.1830               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05273434-6653300   8.9420   0.0320   8.2060   0.0330   7.8370   0.0290 05273438-6653300  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052734.32-665330.0   7.3639   0.0307   7.4290   0.0276   7.1530   0.0192   6.6453   0.0160 3.1840E-01 8.9893E-03 1.9185E-01 4.8833E-03   0.1583 2.7980E-03   0.1426 2.1053E-03 SSTM1SAGE1 J052734.29-665330.2   4.3231   0.0052   0.1338 6.3899E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6500  -7.5700   3271. 0
540 4453                     -99      HII 81.9038 -67.4580 23888384 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05273691-6727284  99.9990  99.9990  13.3930   0.1030  99.9990  99.9990 05273689-6727284  14.9100   0.0300  13.5500   0.0100  12.2100   0.0100 SSTISAGEMA J052736.91-672728.4  10.2251   0.0366   9.4779   0.0255   8.7113   0.0272   7.5578   0.0313 2.2830E-02 7.6978E-04 2.9065E-02 6.8165E-04   0.0377 9.4406E-04   0.0615 1.7752E-03 SSTM1SAGE1 J052737.05-672729.5   2.9922   0.0052   0.4557 2.1750E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.905386-67.458857  81.9054 -67.4589   1110.0000   135.8000   1316.0000   121.7000    682.5000    53.4600    -99.0000  -99.0000   -99.0000  -99.0000  -6.8500 -99.0000    -99. 0
541 4454               WOH G 347      RSG 81.9167 -69.1346  6077952  1094       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05274010-6908044   9.1310   0.0290   8.4900   0.0440   8.1620   0.0240 05274013-6908046  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052740.85-690805.7   9.5599   0.0365   8.0368   0.0312   6.4608   0.0222   4.4435   0.0276 4.2130E-02 1.4165E-03 1.0960E-01 3.1523E-03   0.2995 6.1308E-03   1.0835 2.7497E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.7700  -7.6800   2673. 0
542 4455                     -99     YSO3 81.9308 -67.4401 23889920 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05274344-6726241  16.8800   0.1000  16.7700   0.1100  14.8800   0.0800 SSTISAGEMA J052743.46-672624.0  11.6530   0.1332  10.8458   0.0622   9.4342   0.1163   7.8111   0.1796 6.1285E-03 7.5192E-04 8.2455E-03 4.7250E-04   0.0194 2.0739E-03   0.0487 8.0610E-03 SSTM1SAGE1 J052743.62-672622.2   2.5304   0.0040   0.6972 2.5507E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000    J81.931-67.440111  81.9310 -67.4401   4572.0000   314.1000   4148.0000   274.1000   1947.0000   124.6000    -99.0000  -99.0000   -99.0000  -99.0000  -6.9200 -99.0000    -99. 0
543 4457                     -99      HII 81.9879 -67.4228 23888384 40650       Looney  12.5800   0.1070  13.8680   0.0740  13.8250 7.5100E-02  13.7130   0.0960               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05275704-6725223  14.2210   0.0333  14.1420   0.0439  13.7520   0.0458 05275706-6725215  15.3300   0.0400  15.2800   0.0500  15.1200   0.0700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J052757.08-672522.6   3.1746   0.0059   0.3852 2.0839E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J81.987601-67.423035  81.9876 -67.4230   3031.0000   227.1000   1961.0000   170.1000    -99.0000   -99.0000    890.2000   77.0700   -99.0000  -99.0000  -6.6800 -99.0000    -99. 0
544 4459                     -99     YSO3 82.0133 -67.4238 23895552 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05280313-6725254  15.7380   0.0640  15.3540   0.0780  14.8110   0.0800 05280316-6725255  16.0500   0.0400  15.8600   0.0600  15.2700   0.0600 SSTISAGEMA J052803.17-672525.4 -99.0000 -99.0000 -99.0000 -99.0000  10.2302   0.0898 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01   0.0093 7.6920E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J052802.75-672525.5   2.9303   0.0054   0.4824 2.3929E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000   J82.011976-67.4239  82.0120 -67.4239   2370.0000   184.5000   2414.0000   178.1000   1223.0000    87.4700    -99.0000  -99.0000   698.1000   68.3100  -5.8800 -99.0000    -99. 0
545 4460                     -99      HII 82.0201 -68.9964 23883264 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05280485-6859473  15.7530   0.0530  14.7720   0.0580  13.4660   0.0340 05280482-6859471  15.9700   0.0300  15.2000   0.0300  13.7100   0.0200 SSTISAGEMA J052804.80-685947.2  11.0037   0.0558  10.0676   0.0309   9.2937   0.0709 -99.0000 -99.0000 1.1145E-02 5.7329E-04 1.6885E-02 4.8039E-04   0.0220 1.4397E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052804.77-685948.2   4.9321   0.0065   0.0763 4.6017E-04 SSTM2SAGECC J052804.96-685947.8  -1.3570   0.0203   2714.0000    50.6800                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J82.020607-68.997197  82.0206 -68.9972   1238.0000    99.7100   1529.0000   114.8000    831.2000    52.9500    520.8000   32.6100   429.1000   33.2800  -5.5800 -99.0000    -99. 0
545 4461                     -99      HII 82.0201 -68.9964 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05280485-6859473  15.7530   0.0530  14.7720   0.0580  13.4660   0.0340 05280482-6859471  15.9700   0.0300  15.2000   0.0300  13.7100   0.0200 SSTISAGEMA J052804.80-685947.2  11.0037   0.0558  10.0676   0.0309   9.2937   0.0709 -99.0000 -99.0000 1.1145E-02 5.7329E-04 1.6885E-02 4.8039E-04   0.0220 1.4397E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J052804.77-685948.2   4.9321   0.0065   0.0763 4.6017E-04 SSTM2SAGECC J052804.96-685947.8  -1.3570   0.0203   2714.0000    50.6800                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J82.020607-68.997197  82.0206 -68.9972   1238.0000    99.7100   1529.0000   114.8000    831.2000    52.9500    520.8000   32.6100   429.1000   33.2800  -5.7100 -99.0000    -99. 0
546 4462                  WBP 77     OAGB 82.0280 -69.5410  6021120   200        Houck  19.6640   0.2070  19.5220   0.0730  16.2950 4.9100E-02  14.6770   0.2550 OGLE-LMC-LPV-59168  16.6850  14.1870   0.7800   212.1000 2MASS J05280674-6932278  12.3130   0.0240  11.4820   0.0240  11.1970   0.0210 05280675-6932279  12.6500   0.0200  11.7700   0.0100  11.4000   0.0200 SSTISAGEMA J052806.72-693227.8  10.9537   0.0215  11.0438   0.0222  10.7811   0.0284  10.5371   0.0270 1.1670E-02 2.3072E-04 6.8710E-03 1.4048E-04   0.0056 1.4670E-04   0.0040 9.8515E-05                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.0600  -4.0800   3149. 0
547 4463      OGLE LMC-LPV-69349     CAGB 82.0478 -70.5663 12932352  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-59349 -99.0000  17.2910   1.2670   467.3000 2MASS J05281148-7033586  15.9790   0.1300  13.6980   0.0530  11.8860   0.0500 05281149-7033587  14.6000   0.0100  12.7700   0.0100  11.2500   0.0100 SSTISAGEMA J052811.45-703358.7   8.8774   0.0273   8.2932   0.0305   7.7701   0.0188   7.2530   0.0190 7.8995E-02 1.9898E-03 8.6550E-02 2.4316E-03   0.0897 1.5493E-03   0.0815 1.4240E-03 SSTM1SAGE1 J052811.45-703358.6   6.3491   0.0118   0.0207 2.2411E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5900 -99.0000    -99. 0
548 4464              HD 269599B     OAGB 82.0920 -69.1426 19151104 30869      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05282198-6908337  99.9990  99.9990   8.7970   0.1160   8.3440   0.0650 05282185-6908340  11.0400   0.0200  10.5200   0.0200  99.9900   9.9900 SSTISAGEMA J052821.86-690834.1   7.3684   0.0235   6.5439   0.0250   5.8477   0.0249   5.0032   0.0214 3.1710E-01 6.8671E-03 4.3350E-01 9.9892E-03   0.5268 1.2101E-02   0.6471 1.2749E-02 SSTM1SAGE1 J052822.13-690833.0   1.9932   0.0051   1.1435 5.4058E-03 SSTM2SAGECC J052822.31-690834.4   1.0360   0.0385    299.7000    10.6200                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1600  -7.7800   2673. 0
549 4465      OGLE LMC-LPV-59849     OAGB 82.1113 -69.2454  6021376   200        Houck  99.9990  99.9990  18.5450   0.0540  16.4500 2.3110E-01  13.8690   0.0420 OGLE-LMC-LPV-59849  17.1760  14.1180   0.3360   240.7000 2MASS J05282673-6914434  12.3640   0.0260  11.4220   0.0270  11.0470   0.0210 05282673-6914435  12.2900   0.0200  11.4600   0.0100  11.1100   0.0200 SSTISAGEMA J052826.71-691443.4  10.7927   0.0318  10.8194   0.0279  10.5959   0.0305  10.5050   0.0305 1.3535E-02 3.9646E-04 8.4485E-03 2.1722E-04   0.0066 1.8634E-04   0.0041 1.1452E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3200  -4.1800   3100. 0
550 4466                 HV 2561      RSG 82.1204 -68.1189 10964480  3426      Kastner  16.6330   0.0700  14.5040   0.0100  12.3560 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05282886-6807078   8.6090   0.0290   7.8010   0.0290   7.4770   0.0210 05282886-6807081  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052828.84-680708.0   6.8596   0.0283   6.8578   0.0256   6.6025   0.0196   6.2243   0.0237 5.0665E-01 1.3211E-02 3.2465E-01 7.6580E-03   0.2629 4.7412E-03   0.2102 4.5952E-03 SSTM1SAGE1 J052828.87-680707.7   4.0229   0.0056   0.1764 9.1355E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1900  -8.1000   3185. 0
551 4467                     -99     OAGB 82.1335 -69.4861  6020864   200        Houck  17.9330   0.0760  16.2070   0.0490  14.4570 4.0100E-02  12.6770   0.0670               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05283210-6929084  11.4290   0.0240  10.5710   0.0240  10.3260   0.0210 05283210-6929085  11.3900   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052832.08-692908.5  10.1715   0.0241  10.3419   0.0231  10.2044   0.0276  10.2036   0.0295 2.3985E-02 5.3337E-04 1.3115E-02 2.7881E-04   0.0095 2.4260E-04   0.0054 1.4627E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2600  -5.1600   3433. 0
552 4468                 HV 2572     OAGB 82.1533 -69.3345  6014208   200        Houck  21.4760   0.2120  16.2180   0.0320  18.2050 1.0710E-01  11.3460   0.1110 OGLE-LMC-LPV-60189  15.1140  12.1780   2.4510   604.9000 2MASS J05283670-6920040   9.7950   0.0220   8.8360   0.0220   8.4470   0.0200 05283672-6920041  10.3300   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052836.69-692004.1   8.6313   0.0554   8.2430   0.0298   8.0649   0.0205   7.8053   0.0196 9.9090E-02 5.0579E-03 9.0645E-02 2.4847E-03   0.0684 1.2875E-03   0.0490 8.8603E-04 SSTM1SAGE1 J052836.70-692004.1   6.4560   0.0127   0.0188 2.1894E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8600  -6.5500   2673. 0
553 4469                     -99     CAGB 82.1675 -66.2317 12933888  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05284016-6613542  99.9990  99.9990  99.9990  99.9990  11.7340   0.0380 05284019-6613542  16.2100   0.0300  14.2100   0.0200  12.3000   0.0200 SSTISAGEMA J052840.16-661354.2   8.6540   0.0462   8.0280   0.0242   7.4757   0.0186   6.9996   0.0155 9.7040E-02 4.1330E-03 1.1050E-01 2.4600E-03   0.1176 2.0180E-03   0.1029 1.4680E-03 SSTM1SAGE1 J052840.18-661354.0   6.3919   0.0116   0.0199 2.1224E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8300 -99.0000    -99. 0
554 4470            LHA 120-N 52      OPN 82.1708 -67.5610 14703616 20443 Stanghellini  16.5600   0.0360  16.9240   0.0170  15.8510 2.4100E-02  17.9410   0.0990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05284100-6733394  17.1700   0.0300  17.2300   0.0500  16.4300   0.0900 SSTISAGEMA J052841.01-673339.2  15.1244   0.0437  14.2500   0.0468  13.4569   0.0631  11.5464   0.0361 2.5050E-04 1.0075E-05 3.5855E-04 1.5453E-05   0.0005 2.7678E-05   0.0016 5.1931E-05 SSTM1SAGE1 J052841.04-673339.3   6.2919   0.0113   0.0218 2.2767E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.1600 -99.0000    -99. 0
555 4476                     -99     CAGB 82.1856 -66.2347 12933376  3505         Wood  16.3520   0.2410  16.5250   0.1480  15.6040 1.5910E-01  12.1260   0.1490               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05284449-6614039  11.4900   0.0660  10.3430   0.0880   9.6760   0.0410 05284450-6614039  11.5800   0.0200  10.4100   0.0200  99.9900   9.9900 SSTISAGEMA J052844.49-661403.9   8.9829   0.0248   9.1507   0.0157   9.1674   0.0221   8.4993   0.0153 7.1680E-02 1.6352E-03 3.9290E-02 5.6649E-04   0.0248 5.0345E-04   0.0259 3.6423E-04 SSTM1SAGE1 J052844.47-661403.8   8.1780   0.0271   0.0038 9.5850E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6500 -99.0000    -99. 0
555 4477                     -99     CAGB 82.1856 -66.2347 12935168  3505         Wood  16.3520   0.2410  16.5250   0.1480  15.6040 1.5910E-01  12.1260   0.1490               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05284449-6614039  11.4900   0.0660  10.3430   0.0880   9.6760   0.0410 05284450-6614039  11.5800   0.0200  10.4100   0.0200  99.9900   9.9900 SSTISAGEMA J052844.49-661403.9   8.9829   0.0248   9.1507   0.0157   9.1674   0.0221   8.4993   0.0153 7.1680E-02 1.6352E-03 3.9290E-02 5.6649E-04   0.0248 5.0345E-04   0.0259 3.6423E-04 SSTM1SAGE1 J052844.47-661403.8   8.1780   0.0271   0.0038 9.5850E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6500 -99.0000    -99. 0
556 4478         IRAS 05295-7121     CAGB 82.1942 -71.3202 12929024  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-60517 -99.0000  20.6240   1.4130   642.5000 2MASS J05284661-7119125  16.8040   0.1950  14.3150   0.0460  12.1790   0.0260 05284663-7119126  17.0100   0.0200  14.5300   0.0100  12.2800   0.0200 SSTISAGEMA J052846.60-711912.5   8.9403   0.0322   7.9129   0.0262   7.0712   0.0192   6.2862   0.0251 7.4550E-02 2.2125E-03 1.2286E-01 2.9603E-03   0.1707 3.0188E-03   0.1985 4.5938E-03 SSTM1SAGE1 J052846.57-711912.8   4.6705   0.0056   0.0971 5.0257E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9400 -99.0000    -99. 0
557 4479         IRAS 05287-6616     CAGB 82.1965 -66.2373 12934400  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05284719-6614135  99.9990  99.9990  14.9800   0.1430  99.9990  99.9990 05284716-6614142  16.0300   0.1000  14.6000   0.0300  12.3900   0.0200 SSTISAGEMA J052847.15-661414.0   9.8765   0.0279   8.8229   0.0212   7.9764   0.0144   7.2549   0.0121 3.1475E-02 8.0816E-04 5.3135E-02 1.0391E-03   0.0742 9.8388E-04   0.0813 9.0573E-04 SSTM1SAGE1 J052847.15-661414.2   5.5132   0.0075   0.0447 3.1079E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4300 -99.0000    -99. 0
558 4480         IRAS 05294-7104     OAGB 82.2008 -71.0414 10964992  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-60560 -99.0000  15.4720   3.6750  1137.0000 2MASS J05284817-7102289  12.9930   0.0240  11.1870   0.0270   9.8770   0.0210 05284817-7102289  11.0100   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052848.15-710229.0   8.1111   0.0311   7.7847   0.0291   7.3393   0.0188   6.2282   0.0254 1.6000E-01 4.5887E-03 1.3825E-01 3.7011E-03   0.1334 2.3090E-03   0.2094 4.8940E-03 SSTM1SAGE1 J052848.08-710229.2   3.5570   0.0055   0.2709 1.3759E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2100  -6.0500   2673. 0
559 4481             MSX LMC 679     CAGB 82.2025 -69.8004 12931840  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05284861-6948013  99.9990  99.9990  14.5730   0.0650  12.4820   0.0320 05284859-6948012  17.2900   0.0400  14.6600   0.0200  12.4200   0.0200 SSTISAGEMA J052848.59-694801.1  10.1603   0.0253   9.0906   0.0242   8.1412   0.0186   7.2779   0.0187 2.4235E-02 5.6531E-04 4.1525E-02 9.2545E-04   0.0637 1.0929E-03   0.0796 1.3703E-03 SSTM1SAGE1 J052848.60-694801.0   5.4996   0.0074   0.0453 3.1024E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5700 -99.0000    -99. 0
560 4483                 HV 2575     OAGB 82.2499 -67.7504  6016256   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05285998-6745013  11.4820   0.0260  10.5560   0.0210  10.0660   0.0210 05285999-6745014  11.1000   0.0200  10.2900   0.0200  99.9900   9.9900 SSTISAGEMA J052859.96-674501.4   9.8720   0.0254   9.9121   0.0212   9.6921   0.0263   9.5244   0.0284 3.1605E-02 7.3903E-04 1.9485E-02 3.8047E-04   0.0153 3.6936E-04   0.0101 2.6271E-04 SSTM1SAGE1 J052859.96-674501.9   9.1942   0.0885   0.0015 1.2270E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0100  -5.0600   2673. 0
561 4485         IRAS 05289-6617    CPAGB 82.2602 -66.2577 11239680  3591       Kemper  99.9990  99.9990  22.1010   0.2270  21.4080 1.3110E-01  17.3540   0.0490               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05290239-6615278  14.7900   0.0360  13.6710   0.0340  13.0910   0.0310 05290240-6615278  14.7000   0.0200  13.7500   0.0200  13.1200   0.0200 SSTISAGEMA J052902.39-661527.8  11.9022   0.0241  11.2096   0.0254   9.5208   0.0189   7.3381   0.0143 4.8715E-03 1.0822E-04 5.8980E-03 1.3773E-04   0.0179 3.1158E-04   0.0753 9.9490E-04 SSTM1SAGE1 J052902.45-661527.9   3.3272   0.0042   0.3347 1.2934E-03 SSTM2SAGECC J052902.56-661528.4   2.2930   0.0476     94.1800     4.1250                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7700 -99.0000    -99. 0
562 4486                 HV 2578     OAGB 82.2632 -69.8019  6014720   200        Houck  22.3930   0.2400  15.5240   0.0710  18.2630 1.0510E-01  12.4790   0.3520 OGLE-LMC-LPV-61115  15.6920  12.3970   2.2780   650.1000 2MASS J05290315-6948068   9.9470   0.0260   9.1040   0.0230   8.7370   0.0190 05290316-6948070  10.1800   0.0200  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052903.15-694806.8   8.3512   0.0288   8.1524   0.0248   7.9508   0.0203   7.6708   0.0161 1.2825E-01 3.4061E-03 9.8530E-02 2.2509E-03   0.0759 1.4196E-03   0.0555 8.2284E-04 SSTM1SAGE1 J052903.16-694807.0   6.1917   0.0106   0.0239 2.3399E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.6000  -6.3700   2673. 0
563 4487                 HV 5870      RSG 82.2647 -69.1129 11238912  3591       Kemper  17.7620   0.1060  15.8440   0.0860  13.7620 2.7000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05290348-6906461   9.0950   0.0200   8.2630   0.0290   7.9010   0.0200 05290348-6906462  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052903.46-690646.2   7.5166   0.0292   7.4524   0.0263   7.1868   0.0188   6.6514   0.0162 2.7665E-01 7.4281E-03 1.8775E-01 4.5399E-03   0.1535 2.6529E-03   0.1418 2.1214E-03 SSTM1SAGE1 J052903.40-690646.0   3.9433   0.0066   0.1898 1.1548E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6900  -7.4800   3000. 0
564 4488                 GRRV 38     CAGB 82.2818 -66.9709 12929280  3505         Wood  99.9990  99.9990  19.8230   0.0790  18.1400 3.4100E-02  14.5030   0.0220               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05290759-6658149  12.4510   0.0240  10.9110   0.0210   9.9080   0.0230 05290760-6658151  12.5800   0.0100  11.1200   0.0100  99.9900   9.9900 SSTISAGEMA J052907.58-665815.1   8.6886   0.0431   8.4095   0.0247   8.1807   0.0192   7.9334   0.0174 9.4000E-02 3.7297E-03 7.7755E-02 1.7715E-03   0.0614 1.0875E-03   0.0435 6.9929E-04 SSTM1SAGE1 J052907.57-665815.4   7.1359   0.0156   0.0100 1.4446E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1900 -99.0000    -99. 0
565 4489         IRAS 05305-7251     CAGB 82.4079 -72.8314 23885312 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J052937.88-724952.9  13.6793   0.0413  11.0483   0.0257   8.9838   0.0250   7.1208   0.0174 9.4805E-04 3.6040E-05 6.8425E-03 1.6168E-04   0.0293 6.7426E-04   0.0920 1.4765E-03 SSTM1SAGE1 J052937.91-724953.2   3.8682   0.0058   0.2034 1.0890E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2800 -99.0000    -99. 0
566 4490             MSX LMC 597      RSG 82.4259 -68.9548 10965248  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05294221-6857173   7.9220   0.0240   7.1920   0.0470   6.8860   0.0290 05294222-6857173  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J052942.18-685717.4   6.6641   0.0265   6.7928   0.0286   6.5340   0.0159   6.1955   0.0273 6.0660E-01 1.4799E-02 3.4470E-01 9.0876E-03   0.2800 4.1085E-03   0.2158 5.4278E-03 SSTM1SAGE1 J052942.19-685717.4   4.4628   0.0052   0.1176 5.6833E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2900  -8.3700   2673. 0
567 4491         IRAS 05300-6651     CAGB 82.5162 -66.8234  6024704   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05300389-6649242  99.9990  99.9990  14.8000   0.0700  12.2470   0.0210 05300389-6649241  17.6500   0.0700  15.0600   0.0200  12.6600   0.0200 SSTISAGEMA J053003.88-664924.2   8.9709   0.0393   7.8819   0.0428   6.9713   0.0189   6.1589   0.0259 7.2475E-02 2.6253E-03 1.2642E-01 4.9828E-03   0.1872 3.2555E-03   0.2232 5.3196E-03 SSTM1SAGE1 J053003.94-664924.4   4.4688   0.0060   0.1170 6.4364E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0400 -99.0000    -99. 0
568 4492                     -99     CAGB 82.5235 -70.5097 19005696 30788        Sahai  19.4960   0.1450  18.9690   0.0660  18.0290 8.5100E-02  16.8680   0.2090               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05300556-7030343  16.1200   0.0560  15.6060   0.0620  15.4910   0.0990 05300557-7030345  16.1400   0.0100  15.5900   0.0100  15.5200   0.0300                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.8900 -99.0000    -99. 0
569 4493             MSX LMC 610     OAGB 82.5431 -69.1594 23884032 40650       Looney  21.4350   0.4670  20.4990   0.0840  18.5780 5.4100E-02  16.4550   0.0280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05301032-6909338  14.4850   0.0400  13.5040   0.0360  12.7710   0.0300 05301033-6909339  14.5300   0.0200  13.6200   0.0100  12.8900   0.0200 SSTISAGEMA J053010.30-690933.8  10.6732   0.0287   9.6247   0.0221   8.6489   0.0228   7.2221   0.0183 1.5110E-02 3.9975E-04 2.5390E-02 5.1679E-04   0.0399 8.3985E-04   0.0838 1.4157E-03 SSTM1SAGE1 J053010.32-690933.9   4.3069   0.0056   0.1358 7.0155E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3300  -3.9000   2673. 0
569 4494             MSX LMC 610     OAGB 82.5431 -69.1594 11238912  3591       Kemper  21.4350   0.4670  20.4990   0.0840  18.5780 5.4100E-02  16.4550   0.0280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05301032-6909338  14.4850   0.0400  13.5040   0.0360  12.7710   0.0300 05301033-6909339  14.5300   0.0200  13.6200   0.0100  12.8900   0.0200 SSTISAGEMA J053010.30-690933.8  10.6732   0.0287   9.6247   0.0221   8.6489   0.0228   7.2221   0.0183 1.5110E-02 3.9975E-04 2.5390E-02 5.1679E-04   0.0399 8.3985E-04   0.0838 1.4157E-03 SSTM1SAGE1 J053010.32-690933.9   4.3069   0.0056   0.1358 7.0155E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4700  -3.9000   2673. 0
570 4495                     -99      HII 82.5845 -71.1303 23894784 40650       Looney   0.0000   0.0000  19.4620   0.0410  17.9490 7.6100E-02  16.4490   0.0300               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05302018-7107483  15.1850   0.0380  14.3010   0.0390  13.7160   0.0390 05302018-7107486  15.3200   0.0200  14.5600   0.0200  14.2600   0.0200                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053020.09-710747.8   3.6271   0.0147   0.2539 3.4280E-03 SSTM2SAGECC J053020.85-710745.1  -3.2940   0.0218  16170.0000   324.2000 SSTM3SAGECC J053020.65-710737.2  -5.2030   0.0355  19300.0000  630.5000 J82.581896-71.130637  82.5819 -71.1306   2610.0000   289.7000   2545.0000   238.7000   3086.0000   196.2000   2552.0000  145.9000  1650.0000  124.9000  -7.2600 -99.0000    -99. 0
571 4496             MSX LMC 810      RSG 82.5860 -66.8839 10965504  3426      Kastner  99.9990  99.9990  13.5810   0.1220  10.9560 1.5400E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05302067-6653018   9.1440   0.0880   7.9910   0.0290   7.7050   0.0270              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J053020.67-665301.9   7.8249   0.0630   7.9908   0.0273   7.6541   0.0201   7.1876   0.0210 2.0825E-01 1.2078E-02 1.1435E-01 2.8715E-03   0.0998 1.8451E-03   0.0865 1.6737E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9300  -7.7800   3425. 0
572 4497                     -99      HII 82.5865 -71.1275 23894784 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05302060-7107390  16.5600   0.0908  15.7100   0.0964  14.5350   0.0725 05302064-7107388  17.3000   0.0500  16.3700   0.0600  15.6700   0.0700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053020.85-710739.2   3.0807   0.0086   0.4200 3.3373E-03 SSTM2SAGECC J053020.85-710745.1  -3.2940   0.0218  16170.0000   324.2000 SSTM3SAGECC J053020.65-710737.2  -5.2030   0.0355  19300.0000  630.5000 J82.584511-71.127925  82.5845 -71.1279   2266.0000   278.4000   2545.0000   238.7000   3086.0000   196.2000   2552.0000  145.9000  1650.0000  124.9000  -7.2500 -99.0000    -99. 0
573 4498                     -99      HII 82.5966 -71.0990 23884032 40650       Looney  17.6340   0.0880  18.4390   0.0540  17.8600 1.0710E-01  17.7070   0.0650               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05302309-7105563  99.9990  99.9990  15.2960   0.0720  14.7980   0.0740 05302319-7105561  17.0900   0.0500  16.1400   0.0800  15.9600   0.1100 SSTISAGEMA J053023.17-710556.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053022.96-710556.2   3.7387   0.0043   0.2291 9.1533E-04 SSTM2SAGECC J053022.48-710558.1  -1.6920   0.0317   3697.0000   107.9000 SSTM3SAGECC J053020.13-710549.6  -4.2200   0.0513   7797.0000  368.2000 J82.594382-71.099403  82.5944 -71.0994   2160.0000   165.9000   2225.0000   163.6000    -99.0000   -99.0000    763.5000   56.7500   632.4000   53.4200  -6.0400 -99.0000    -99. 0
574 4500              SMP LMC 71      CPN 82.6382 -70.7439 14703872 20443 Stanghellini  16.3480   0.0380  16.7810   0.0310  15.6610 2.1100E-02  17.1120   0.0350               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05303318-7044377  16.3990   0.0680  16.2570   0.1130  14.9090   0.0710 05303317-7044379  16.4400   0.0100  16.1100   0.0200  15.1100   0.0300 SSTISAGEMA J053033.17-704437.9  12.9058   0.0341  12.3612   0.0260  10.6313   0.0279   8.8397   0.0194 1.9330E-03 6.0668E-05 2.0420E-03 4.8981E-05   0.0064 1.6510E-04   0.0189 3.3846E-04 SSTM1SAGE1 J053033.19-704437.9   4.5201   0.0050   0.1116 5.1028E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.4000 -99.0000    -99. 0
575 4501              SMP LMC 72      OPN 82.6902 -70.8376 14704128 20443 Stanghellini  18.9870   0.0900  18.2340   0.0640  16.6690 1.0010E-01  15.4690   0.0280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05304584-7050165  14.4500   0.0300  13.6930   0.0350  99.9990  99.9990 05304584-7050164  14.4500   0.0200  13.7600   0.0100  13.5700   0.0100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.4000 -99.0000    -99. 0
576 4502                     -99      HII 82.7002 -71.1320 19150336 30869      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05304792-7107552  15.2750   0.0460  14.6210   0.0480  14.4000   0.0590 05304791-7107552  15.5200   0.0200  14.9000   0.0200  14.7000   0.0200 SSTISAGEMA J053047.92-710754.7 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2900 -99.0000    -99. 0
577 4503               HD 269662      LBV 82.7147 -69.0497  9532416  1406        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05305147-6902587   9.7810   0.0230   9.6650   0.0250   9.5040   0.0250 05305147-6902587  10.2300   0.0300   9.8400   0.0300  99.9900   9.9900 SSTISAGEMA J053051.45-690258.6   9.8770   0.0267   9.7025   0.0204   9.6180   0.0241   9.5086   0.0352 3.1460E-02 7.7398E-04 2.3635E-02 4.4372E-04   0.0164 3.6222E-04   0.0102 3.3076E-04 SSTM1SAGE2 J053051.37-690259.5   7.4626   0.0202   0.0074 1.3790E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8200 -99.0000    -99. 0
577 4504               HD 269662      LBV 82.7147 -69.0497 10065920  1410        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05305147-6902587   9.7810   0.0230   9.6650   0.0250   9.5040   0.0250 05305147-6902587  10.2300   0.0300   9.8400   0.0300  99.9900   9.9900 SSTISAGEMA J053051.45-690258.6   9.8770   0.0267   9.7025   0.0204   9.6180   0.0241   9.5086   0.0352 3.1460E-02 7.7398E-04 2.3635E-02 4.4372E-04   0.0164 3.6222E-04   0.0102 3.3076E-04 SSTM1SAGE2 J053051.37-690259.5   7.4626   0.0202   0.0074 1.3790E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8300 -99.0000    -99. 0
578 4506                     -99     YSO1 82.7261 -68.5746 23882496 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05305428-6834281  18.1700   0.2200  16.4800   0.1000  13.8300   0.0700 SSTISAGEMA J053054.27-683428.2   9.8737   0.0704   8.2663   0.0291   7.1156   0.0280   5.7847   0.0381 3.1555E-02 2.0475E-03 8.8720E-02 2.3789E-03   0.1639 4.2191E-03   0.3151 1.1063E-02 SSTM1SAGE2 J053054.22-683428.4   1.0267   0.0055   2.7850 1.4050E-02 SSTM2SAGECC J053054.66-683427.8  -3.7360   0.0180  24300.0000   402.2000 SSTM3SAGECC J053053.35-683416.2  -5.5560   0.0238  26710.0000  584.9000 J82.726778-68.574499  82.7268 -68.5745  12780.0000   852.5000  10180.0000   636.1000   3551.0000   226.7000   1823.0000  119.6000  1436.0000  116.1000  -7.9400 -99.0000    -99. 0
579 4507                     -99     YSO3 82.7316 -67.3350 23888384 40650       Looney  17.4500   0.1050  18.0440   0.0570  17.2580 6.3100E-02  16.1120   0.0620               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05305557-6720061  15.2470   0.0710  14.2230   0.0590  12.9750   0.0380 05305559-6720060  15.5400   0.0400  14.4000   0.0500  13.5000   0.0600 SSTISAGEMA J053055.57-672006.2  10.7592   0.0345   9.9931   0.0262   8.7710   0.0302   7.3788   0.0354 1.3960E-02 4.4403E-04 1.8085E-02 4.3616E-04   0.0357 9.9242E-04   0.0726 2.3633E-03 SSTM1SAGE1 J053055.48-672006.1   3.0395   0.0042   0.4363 1.6913E-03 SSTM2SAGECC J053055.60-672007.5  -1.4420   0.0115   2936.0000    31.1900                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J82.731994-67.335216  82.7320 -67.3352   2099.0000   143.8000   1684.0000   120.7000    603.1000    38.3300    786.9000   42.3700   427.4000   32.0300  -5.9100 -99.0000    -99. 0
580 4508                HV 12998      RSG 82.7674 -69.3175 10965760  3426      Kastner  17.8460   0.0490  15.7510   0.0450  14.3950 3.6000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05310418-6919030   9.0220   0.0210   8.0600   0.0380   7.6270   0.0310 05310419-6919031  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053104.15-691903.0   6.9165   0.0468   6.8801   0.0372   6.4907   0.0224   5.8679   0.0250 4.8080E-01 2.0708E-02 3.1805E-01 1.0905E-02   0.2914 6.0025E-03   0.2918 6.7306E-03 SSTM1SAGE1 J053104.18-691902.9   4.1367   0.0063   0.1588 9.2413E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9200  -7.7800   2875. 0
581 4509                     -99      RSG 82.7946 -66.5921 11239680  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05311064-6635316   8.5380   0.0320   7.7420   0.0400   7.4310   0.0240 05311066-6635316  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053110.64-663531.5   7.0929   0.0364   7.3538   0.0287   7.0801   0.0185   6.8864   0.0157 4.0870E-01 1.3718E-02 2.0560E-01 5.4303E-03   0.1693 2.8869E-03   0.1142 1.6547E-03 SSTM1SAGE1 J053110.63-663531.9   4.8867   0.0071   0.0796 5.1966E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7200  -7.8200   2673. 0
582 4510                     -99     CAGB 82.8048 -66.1614 11239680  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05311311-6609411  15.7780   0.0740  13.4050   0.0210  11.5450   0.0260 05311312-6609412  15.4700   0.0200  13.3500   0.0100  11.5200   0.0200 SSTISAGEMA J053113.11-660941.2   9.0232   0.0307   8.3521   0.0266   7.7529   0.0182   7.0796   0.0177 6.9065E-02 1.9504E-03 8.1980E-02 2.0095E-03   0.0911 1.5283E-03   0.0956 1.5548E-03 SSTM1SAGE1 J053113.10-660941.5   5.9224   0.0101   0.0307 2.8641E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9400 -99.0000    -99. 0
583 4511                     -99      HII 82.8452 -71.0694 23891968 40650       Looney  15.6490   0.1220  16.6000   0.0610  16.1790 1.2110E-01  15.3040   0.1400               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05312284-7104095  14.5930   0.1390  13.8220   0.0960  13.1150   0.0850 05312277-7104098  15.4400   0.0700  14.8200   0.0700  13.8400   0.0400                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053122.47-710410.2   1.9591   0.0047   1.1800 5.1279E-03 SSTM2SAGECC J053122.87-710410.6  -3.8310   0.0253  26520.0000   617.4000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7500 -99.0000    -99. 0
584 4512                  HV 990      RSG 82.9033 -66.5022 10966016  3426      Kastner  16.1500   0.0640  14.5880   0.0160  12.6000 8.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05313681-6630076   8.4760   0.0230   7.7280   0.0290   7.3740   0.0240 05313684-6630077  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053136.81-663007.7   6.9522   0.0275   6.9367   0.0239   6.6654   0.0187   6.2571   0.0250 4.6525E-01 1.1774E-02 3.0190E-01 6.6426E-03   0.2481 4.2637E-03   0.2039 4.6885E-03 SSTM1SAGE1 J053136.80-663007.7   4.0882   0.0067   0.1661 1.0181E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2700  -8.1400   3209. 0
585 4513      OGLE LMC-LPV-66035     CAGB 82.9205 -69.6555 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-66035 -99.0000  19.9390   1.8610   626.5000 2MASS J05314089-6939198  15.8280   0.1190  13.1960   0.0340  11.0590   0.0220 05314090-6939199  16.1600   0.0200  13.6000   0.0100  11.4100   0.0100 SSTISAGEMA J053140.87-693919.8   8.5565   0.0268   7.6411   0.0292   6.7725   0.0177   5.9859   0.0270 1.0616E-01 2.6226E-03 1.5780E-01 4.2376E-03   0.2248 3.6715E-03   0.2618 6.4978E-03 SSTM1SAGE1 J053140.93-693919.6   4.4885   0.0054   0.1149 5.7644E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6600 -99.0000    -99. 0
586 4514             MSX LMC 769 HII/YSO3 82.9268 -68.5817 23884800 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05314242-6834539  14.9110   0.0970  14.3970   0.1330  13.4080   0.0830 05314243-6834538  16.2000   0.0700  15.6000   0.1000  15.0400   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053142.40-683453.5   1.7746   0.0037   1.3985 4.7478E-03 SSTM2SAGECC J053142.76-683453.4  -3.3740   0.0200  17400.0000   320.0000 SSTM3SAGECC J053141.52-683448.1  -4.7630   0.0370  12870.0000  438.4000  J82.927182-68.58162  82.9272 -68.5816   7577.0000   530.5000   7272.0000   459.3000   3342.0000   207.3000    870.8000   68.9400   768.0000   66.2500  -7.3800 -99.0000    -99. 0
587 4517           LHA 120-S 121      HII 82.9766 -68.4446 23892992 40650       Looney   0.0000   0.0000  16.5020   0.0980  15.9510 1.8810E-01  15.5530   0.1930 OGLE-LMC-ECL-18406  18.3160  16.4840 -99.0000     4.7003 2MASS J05315446-6826400  14.3740   0.0370  14.0560   0.0478  13.4060   0.0419 05315441-6826405  15.4600   0.0300  15.5400   0.1300  15.1900   0.2700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053154.34-682639.5   1.6563   0.0042   1.5595 5.9976E-03 SSTM2SAGECC J053154.51-682641.2  -3.2430   0.0204  15420.0000   289.9000 SSTM3SAGECC J053153.85-682641.2  -4.3350   0.0580   8670.0000  463.0000 J82.977181-68.444658  82.9772 -68.4447   5693.0000   396.4000   4674.0000   306.2000   2327.0000   146.8000   1273.0000   87.7700   516.3000   61.0900  -7.1100 -99.0000    -99. 0
588 4518             MSX LMC 819     OAGB 82.9975 -66.6441 11239680  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05315933-6638386   8.0280   0.0210   7.1640   0.0220   6.9320   0.0260 05315936-6638385  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053159.34-663838.6   6.7803   0.0340   6.9837   0.0264   6.8227   0.0189   6.8085   0.0174 5.4505E-01 1.7085E-02 2.8910E-01 7.0178E-03   0.2146 3.7287E-03   0.1227 1.9658E-03 SSTM1SAGE1 J053159.33-663838.8   6.7414   0.0169   0.0144 2.2420E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.7000  -8.7500   3473. 1
589 4519      OGLE LMC-LPV-66678     CAGB 83.0140 -69.2918 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-66678 -99.0000  19.4620   1.5200   485.4000 2MASS J05320331-6917304  99.9990  99.9990  13.4710   0.0440  11.7270   0.0290 05320331-6917303  15.3700   0.0200  13.1000   0.0100  11.3100   0.0100 SSTISAGEMA J053203.27-691730.4   8.9761   0.0308   8.1818   0.0263   7.4813   0.0189   6.9096   0.0189 7.2130E-02 2.0474E-03 9.5905E-02 2.3208E-03   0.1170 2.0354E-03   0.1118 1.9431E-03 SSTM1SAGE1 J053203.23-691730.1   5.6680   0.0099   0.0388 3.5205E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6000 -99.0000    -99. 0
590 4520           LHA 120-N 57E      HII 83.0144 -67.7072 23882496 40650       Looney  13.3690   0.0590  14.3750   0.0390  13.8060 3.6100E-02  11.9790   0.1790               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05320343-6742255  11.8170   0.0280  11.0400   0.0300  10.0400   0.0230 05320343-6742256  11.6700   0.0200  10.9500   0.0200  99.9900   9.9900 SSTISAGEMA J053203.45-674225.6   8.4010   0.0411   7.7408   0.0344   7.0859   0.0276   5.7216   0.0474 1.2250E-01 4.6369E-03 1.4395E-01 4.5570E-03   0.1684 4.2884E-03   0.3339 1.4576E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9800 -99.0000    -99. 0
591 4521                     -99     YSO3 83.0159 -67.7158 23889920 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05320388-6742565  17.8300   0.0900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053203.84-674256.6 -99.0000 -99.0000  11.4113   0.0507   9.6408   0.0703   8.1421   0.1185 -9.900E+01 -9.900E+01 4.8980E-03 2.2891E-04   0.0160 1.0368E-03   0.0359 3.9224E-03 SSTM1SAGE1 J053203.73-674256.8   2.4972   0.0038   0.7189 2.5157E-03 SSTM2SAGECC J053204.17-674256.3  -2.1000   0.0395   5381.0000   195.9000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.016442-67.715948  83.0164 -67.7160   3988.0000   274.2000   1746.0000   140.2000   1308.0000    92.3400    -99.0000  -99.0000  1075.0000   95.0200  -5.9700 -99.0000    -99. 0
592 4522                     -99     YSO3 83.0326 -71.2267 23885312 40650       Looney  99.9990  99.9990  19.7010   0.1010  18.3850 1.6210E-01  17.8860   0.1000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05320780-7113371  99.9990  99.9990  99.9990  99.9990  14.8570   0.1700 05320785-7113361  17.7900   0.0700  16.4500   0.1100  16.2000   0.1600 SSTISAGEMA J053207.80-711336.3 -99.0000 -99.0000  12.6026   0.1944  10.0657   0.1058   8.3491   0.2166 -9.900E+01 -9.900E+01 1.6350E-03 2.9280E-04   0.0108 1.0551E-03   0.0297 5.9220E-03 SSTM1SAGE1 J053207.70-711336.2   3.6505   0.0043   0.2485 9.7479E-04 SSTM2SAGECC J053208.07-711336.8  -1.4380   0.0227   2926.0000    61.1300                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.030448-71.226996  83.0304 -71.2270   1967.0000   139.1000   1756.0000   134.8000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2300 -99.0000    -99. 0
593 4523                     -99     YSO1 83.0625 -71.2233 23886848 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05321508-7113242  99.9900   9.9900  18.2700   0.1900  99.9900   9.9900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053214.82-711323.9   2.6987   0.0036   0.5971 1.9928E-03 SSTM2SAGECC J053215.62-711326.7  -3.1110   0.0175  13660.0000   220.7000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.060525-71.223568  83.0605 -71.2236   7642.0000   533.4000   8969.0000   566.2000   3056.0000   199.4000   1527.0000  112.2000  1587.0000  123.0000  -7.3400 -99.0000    -99. 0
594 4524                     -99     YSO1 83.0729 -67.6987 23895552 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05321743-6741556  99.9990  99.9990  99.9990  99.9990  14.2700   0.1230 05321739-6741558  17.7300   0.0900  16.6200   0.0700  15.6600   0.2300 SSTISAGEMA J053217.47-674155.5 -99.0000 -99.0000  11.6866   0.1046   9.8744   0.0834   8.3114   0.1847 -9.900E+01 -9.900E+01 3.8010E-03 3.6630E-04   0.0129 9.9152E-04   0.0307 5.2280E-03 SSTM1SAGE1 J053217.69-674154.9   2.7004   0.0049   0.5962 2.7171E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.073657-67.699061  83.0737 -67.6991   3449.0000   302.8000   2041.0000   212.1000      9.0000    87.5500   1020.0000   97.0600  1073.0000   92.5200  -7.2000 -99.0000    -99. 0
595 4525          LHA 120-N 148G     YSO3 83.1041 -68.6511 23885056 40650       Looney  17.2840   0.0540  17.7680   0.1100  17.4590 9.4100E-02  17.4350   0.0550               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05322501-6839038  15.7130   0.0450  15.1260   0.0560  14.5460   0.0570 05322510-6839037  16.6800   0.0800  16.3800   0.0900  15.7000   0.1500 SSTISAGEMA J053225.07-683903.7 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053224.93-683904.4   4.0585   0.0055   0.1707 8.6070E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.103942-68.651279  83.1039 -68.6513   1791.0000   137.2000   1531.0000   126.5000    555.8000    50.7000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7800 -99.0000    -99. 0
596 4526                     -99      HII 83.1144 -67.6924 23890944 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05322737-6741334  13.4300 -99.0000  13.0690 -99.0000  13.3430   0.0626 05322739-6741333  15.6700   0.0800  15.1900   0.0500  14.7800   0.0600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4500 -99.0000    -99. 0
597 4527         IRAS 05325-6629      HII 83.1332 -66.4543 10966528  3426      Kastner  16.1570   0.2340  17.2170   0.1840  17.5150 1.3410E-01  17.2500   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05323203-6627154  16.1440   0.0500  15.1190   0.0550  13.9970   0.0450 05323195-6627153  16.0500   0.0400  15.4800   0.0700  14.6100   0.0600 SSTISAGEMA J053231.96-662715.4  12.2743   0.2124  11.9198   0.0659   9.5843   0.0900   7.9576   0.0993 3.4580E-03 6.7640E-04 3.0665E-03 1.8617E-04   0.0169 1.3984E-03   0.0426 3.8951E-03 SSTM1SAGE1 J053232.17-662714.9   2.5614   0.0082   0.6776 5.1347E-03 SSTM2SAGECC J053232.97-662717.3  -3.2700   0.0279  15820.0000   406.2000 SSTM3SAGECC J053230.79-662712.4  -5.9280   0.0238  37620.0000  823.6000 J83.135105-66.453634  83.1351 -66.4536   3183.0000   380.5000   4658.0000   364.1000   3075.0000   206.9000   2571.0000  148.9000  2965.0000  212.5000  -7.6800 -99.0000    -99. 0
597 4528         IRAS 05325-6629      HII 83.1332 -66.4543 23889920 40650       Looney  16.1570   0.2340  17.2170   0.1840  17.5150 1.3410E-01  17.2500   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05323203-6627154  16.1440   0.0500  15.1190   0.0550  13.9970   0.0450 05323195-6627153  16.0500   0.0400  15.4800   0.0700  14.6100   0.0600 SSTISAGEMA J053231.96-662715.4  12.2743   0.2124  11.9198   0.0659   9.5843   0.0900   7.9576   0.0993 3.4580E-03 6.7640E-04 3.0665E-03 1.8617E-04   0.0169 1.3984E-03   0.0426 3.8951E-03 SSTM1SAGE1 J053232.17-662714.9   2.5614   0.0082   0.6776 5.1347E-03 SSTM2SAGECC J053232.97-662717.3  -3.2700   0.0279  15820.0000   406.2000 SSTM3SAGECC J053230.79-662712.4  -5.9280   0.0238  37620.0000  823.6000 J83.135105-66.453634  83.1351 -66.4536   3183.0000   380.5000   4658.0000   364.1000   3075.0000   206.9000   2571.0000  148.9000  2965.0000  212.5000  -7.6000 -99.0000    -99. 0
598 4529                  HV 996      RSG 83.1485 -67.9192  6015744   200        Houck  99.9990  99.9990  15.9150   0.0140  13.9680 1.9100E-02  10.5920   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05323561-6755089   8.9910   0.0240   8.1560   0.0310   7.6430   0.0160 05323563-6755090   8.6300   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053235.62-675509.0   6.7841   0.0366   6.4279   0.0256   6.0885   0.0274   5.5402   0.0224 5.4315E-01 1.8300E-02 4.8240E-01 1.1354E-02   0.4220 1.0642E-02   0.3946 8.1300E-03 SSTM1SAGE1 J053235.61-675508.8   3.1002   0.0054   0.4125 2.0393E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9100  -7.6700   2600. 0
599 4530             MSX LMC 807     OAGB 83.1549 -67.1157 10966784  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05323716-6706564  14.4060   0.0480  12.3170   0.0220  10.6470   0.0230 05323717-6706565  14.6300   0.0100  12.7300   0.0100  10.9500   0.0200 SSTISAGEMA J053237.15-670656.5   8.0963   0.0285   7.3615   0.0257   6.7243   0.0157   5.7874   0.0265 1.6220E-01 4.2551E-03 2.0415E-01 4.8244E-03   0.2350 3.4001E-03   0.3143 7.6627E-03 SSTM1SAGE1 J053237.18-670656.2   3.0486   0.0044   0.4326 1.7672E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0800  -6.2300   2673. 0
600 4531         IRAS 05328-6827     YSO1 83.1610 -68.4229 12931328  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05323858-6825221  16.6540   0.1970  14.2430   0.0550  11.9790   0.0270 05323859-6825222  17.1800   0.0400  14.6500   0.0200  12.2400   0.0200 SSTISAGEMA J053238.60-682522.1   8.7955   0.0307   7.7030   0.0279   6.8154   0.0169   5.9154   0.0208 8.5180E-02 2.4057E-03 1.4905E-01 3.8361E-03   0.2161 3.3613E-03   0.2793 5.3512E-03 SSTM1SAGE1 J053238.52-682521.8   2.1446   0.0043   0.9947 3.8992E-03 SSTM2SAGECC J053238.79-682524.0  -1.9810   0.0344   4822.0000   152.9000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.160851-68.422629  83.1609 -68.4226   2556.0000   210.3000   3581.0000   253.1000   1884.0000   129.1000   1133.0000   95.9700   778.7000   83.2900  -6.8300 -99.0000    -99. 0
601 4532             MSX LMC 797     YSO3 83.1846 -69.5015 23885056 40650       Looney  15.8200   0.0460  16.1830   0.0740  16.1980 7.4100E-02  16.1890   0.0520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05324427-6930058  15.5730   0.0370  15.1390   0.0458  14.6680   0.0497 05324431-6930052  99.9900   9.9900  17.4400   0.2400  16.1700   0.2000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053244.19-693006.0   3.9474   0.0042   0.1891 7.2715E-04 SSTM2SAGECC J053244.58-693006.0  -1.0810   0.0170   2106.0000    32.9100                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.183507-69.501648  83.1835 -69.5016   1706.0000   118.6000   1585.0000   113.6000    612.6000    38.8800    452.8000   25.4000   -99.0000  -99.0000  -5.4600 -99.0000    -99. 0
602 4534                     -99      HII 83.2144 -67.6832 23890944 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05325147-6740596  17.3500   0.1200  17.4200   0.2200  16.1200   0.1600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053251.41-674058.5   2.1884   0.0053   0.9553 4.6343E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.212493-67.681926  83.2125 -67.6819    -99.0000   -99.0000   1664.0000   166.7000   2366.0000   155.2000    -99.0000  -99.0000  1347.0000  109.8000  -7.0300 -99.0000    -99. 0
603 4535             MSX LMC 811     OAGB 83.2151 -67.1143 17400320 30345        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05325133-6706520  99.9990  99.9990  13.6380   0.0370  11.2330   0.0260 05325134-6706521  15.9000   0.0200  12.8700   0.0100  10.6400   0.0200 SSTISAGEMA J053251.33-670652.0   7.3243   0.0356   6.5603   0.0218   5.8334   0.0204   4.9256   0.0235 3.3025E-01 1.0842E-02 4.2700E-01 8.5774E-03   0.5338 1.0013E-02   0.6950 1.5048E-02 SSTM1SAGE1 J053251.33-670651.6   1.9265   0.0047   1.2160 5.2894E-03 SSTM2SAGECC J053251.28-670653.0   1.9650   0.0400    127.4000     4.6890                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.6200 -99.0000    -99. 0
604 4536                     -99     YSO3 83.2180 -67.6858 23892992 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05325228-6741089  15.4240   0.0360  14.4670   0.0390  13.2500   0.0300 05325231-6741089  15.8400   0.0500  15.1200   0.1000  13.5400   0.0500 SSTISAGEMA J053252.29-674108.7  10.8602   0.0465  10.0874   0.0259   8.7448   0.0352   7.2123   0.0409 1.2720E-02 5.4430E-04 1.6580E-02 3.9556E-04   0.0365 1.1851E-03   0.0846 3.1839E-03 SSTM1SAGE1 J053252.18-674107.9   2.2453   0.0123   0.9066 1.0280E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.217526-67.685399  83.2175 -67.6854   3064.0000   270.8000   1915.0000   175.9000   1091.0000    90.1700    -99.0000  -99.0000  1347.0000  109.8000  -5.1900 -99.0000    -99. 0
605 4537                     -99      HII 83.2190 -69.7724 23883520 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05325262-6946209  16.1100   0.0800  99.9900   9.9900  99.9900   9.9900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8500 -99.0000    -99. 0
605 4538                     -99      HII 83.2190 -69.7724 10967040  3426      Kastner -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05325262-6946209  16.1100   0.0800  99.9900   9.9900  99.9900   9.9900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.9300 -99.0000    -99. 0
606 4539      OGLE LMC-LPV-68127     CAGB 83.2313 -69.3407 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-68127 -99.0000  18.3460   1.6390   517.8000 2MASS J05325547-6920266  15.8550   0.0960  13.6530   0.0460  11.7260   0.0230 05325548-6920267  15.2100   0.0100  13.0900   0.0100  11.3300   0.0100 SSTISAGEMA J053255.46-692026.6   9.3532   0.0321   8.5580   0.0299   7.9319   0.0195   7.2955   0.0188 5.0965E-02 1.5084E-03 6.7820E-02 1.8690E-03   0.0773 1.3852E-03   0.0784 1.3567E-03 SSTM1SAGE1 J053255.40-692026.9   6.0126   0.0149   0.0282 3.8619E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3700 -99.0000    -99. 0
607 4540      OGLE LMC-LPV-68154     CAGB 83.2344 -68.2135 10967296  3426      Kastner  20.8950   0.2220  20.8060   0.0840  20.9800 2.4300E-01  99.9990  99.9990 OGLE-LMC-LPV-68154  20.4120  16.3120   0.8100   281.5000 2MASS J05325618-6812487  12.1620   0.0230  10.5260   0.0210   9.3220   0.0250 05325617-6812487  13.4400   0.0100  11.6000   0.0100  99.9900   9.9900 SSTISAGEMA J053256.19-681248.8   7.7745   0.0329   7.1433   0.0202   6.6864   0.0183   6.2865   0.0251 2.1815E-01 6.6056E-03 2.4960E-01 4.6344E-03   0.2433 4.0941E-03   0.1985 4.5927E-03 SSTM1SAGE1 J053256.14-681248.6   6.1944   0.0104   0.0239 2.2922E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0100 -99.0000    -99. 0
608 4541                HV 12620     STAR 83.2496 -70.6899  6016000   200        Houck  19.4830   0.0690  16.4020   0.0300  14.7120 2.5100E-02  12.7430   0.0740 OGLE-LMC-LPV-68252  15.8080  13.2380   1.8570   322.9000 2MASS J05325992-7041235  11.2060   0.0220  10.3570   0.0220  10.0520   0.0190 05325992-7041236  11.8000   0.0200  11.0300   0.0100  10.6000   0.0200 SSTISAGEMA J053259.94-704123.6  10.0412   0.0284   9.9907   0.0211   9.7680   0.0278   9.5988   0.0254 2.7045E-02 7.0624E-04 1.8125E-02 3.5247E-04   0.0142 3.6428E-04   0.0094 2.1966E-04 SSTM1SAGE1 J053259.95-704123.8   9.2055   0.0654   0.0015 8.9713E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2000  -5.2500   3262. 0
609 4546                     -99      HII 83.2899 -68.9727 11238912  3591       Kemper  99.9990  99.9990  21.7010   0.1640  20.4870 1.3710E-01  19.0440   0.1140               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05330993-6858246  18.4500   0.0400  18.0900   0.0800  99.9900   9.9900 SSTISAGEMA J053309.86-685824.0 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.6400 -99.0000    -99. 0
610 4547                 HV 2669     OAGB 83.4020 -69.3869 27985408 50338     Matsuura  15.6430   0.0400  14.8940   0.0100  13.5960 1.0100E-02  12.2990   0.1270 OGLE-LMC-LPV-69346  13.4980  12.3710   0.2220    91.2400 2MASS J05333636-6923126  11.6940   0.0280  11.4050   0.0350  11.0230   0.0270 05333637-6923126  11.6200   0.0100  11.3600   0.0100  10.9300   0.0100 SSTISAGEMA J053336.35-692312.6   9.5298   0.0420   8.8444   0.0262   8.0594   0.0179   6.7931   0.0157 4.3315E-02 1.6773E-03 5.2095E-02 1.2590E-03   0.0687 1.1297E-03   0.1245 1.8016E-03 SSTM1SAGE1 J053336.33-692312.5   4.5119   0.0065   0.1124 6.7431E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6000  -5.7000   3935. 0
611 4548                     -99      HII 83.4254 -68.7675 23892992 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.5600 -99.0000    -99. 0
612 4552                 HV 2671     RCrB 83.4540 -70.2232 18144512 30380      Clayton  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990    OGLE-LMC-RCB-18  15.7580  15.3910   0.0380    46.2720 2MASS J05334894-7013234  15.1710   0.0360  14.5280   0.0430  13.2280   0.0290 05334895-7013235  15.5700   0.0200  14.7000   0.0200  13.0900   0.0200 SSTISAGEMA J053348.94-701323.5  10.0103   0.0207   8.8964   0.0261   7.9762   0.0203   7.0408   0.0145 2.7825E-02 5.2963E-04 4.9660E-02 1.1926E-03   0.0742 1.3889E-03   0.0991 1.3246E-03 SSTM1SAGE1 J053348.91-701323.7   4.3050   0.0054   0.1360 6.7460E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6900 -99.0000    -99. 0
613 4553            LHA 120-N 60      CPN 83.4842 -67.8858  4951296   103        Houck  15.8510   0.0350  16.4230   0.0180  15.5080 4.3100E-02  16.7990   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05335610-6753088  15.9530   0.0380  15.8790   0.0780  15.1110   0.0680 05335609-6753089  16.0500   0.0200  16.0400   0.0200  15.0700   0.0300 SSTISAGEMA J053356.10-675308.9  13.3122   0.0354  12.4233   0.0257  10.8910   0.0304   9.0241   0.0271 1.3295E-03 4.3401E-05 1.9285E-03 4.5602E-05   0.0051 1.4176E-04   0.0159 3.9855E-04 SSTM1SAGE1 J053356.11-675308.8   4.6626   0.0053   0.0978 4.7479E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5900 -99.0000    -99. 0
614 4554         IRAS 05342-6727     YSO3 83.5426 -67.4248 23888384 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05341022-6725295  16.6800   0.0700  15.3400   0.0200  13.9100   0.0300 SSTISAGEMA J053410.24-672529.3  11.3120   0.0414  10.3227   0.0269   9.2294   0.0418   7.9330   0.0385 8.3895E-03 3.1982E-04 1.3350E-02 3.3035E-04   0.0234 9.0127E-04   0.0436 1.5425E-03 SSTM1SAGE1 J053410.21-672529.5   3.0429   0.0035   0.4349 1.3974E-03 SSTM2SAGECC J053410.41-672529.9  -1.2560   0.0198   2473.0000    45.1500 SSTM3SAGECC J053410.77-672522.3  -2.4840   0.1394   1577.0000  201.3000 J83.543405-67.424828  83.5434 -67.4248   1974.0000   138.3000   1956.0000   136.1000    999.6000    61.3500    459.4000   27.1400   -99.0000  -99.0000  -5.4800 -99.0000    -99. 0
615 4555         IRAS 05346-6949      RSG 83.5594 -69.7889  5056512   129        Gehrz  21.2820   0.4320  20.2930   0.0820  19.9800 1.0710E-01  19.4760   0.1270               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05341441-6947205  19.6100   0.2100  18.6800   0.2200  16.7000   0.0900 SSTISAGEMA J053414.32-694720.5  10.2626   0.0254   7.7063   0.0206   5.5314   0.0228   3.5729   0.0250 2.2055E-02 5.1585E-04 1.4860E-01 2.8250E-03   0.7049 1.4821E-02   2.4160 5.5676E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4900  -9.5000   2673. 0
616 4556         IRAS 05348-7024     CAGB 83.5668 -70.3813  6024448   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05341598-7022524  99.9990  99.9990  15.4880   0.1380  12.8510   0.0270 05341600-7022526  99.9900   9.9900  15.9000   0.0300  13.0800   0.0200 SSTISAGEMA J053415.97-702252.6   9.0779   0.0401   7.7914   0.0308   6.7341   0.0178   5.7613   0.0277 6.5675E-02 2.4253E-03 1.3740E-01 3.8935E-03   0.2329 3.8137E-03   0.3219 8.2148E-03 SSTM1SAGE1 J053415.93-702252.4   4.0409   0.0064   0.1735 1.0201E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3900 -99.0000    -99. 0
617 4557              SMP LMC 78      CPN 83.5888 -68.9737 15902208   103        Houck  15.7520   0.0330  15.9820   0.0280  14.9020 2.3100E-02  16.6900   0.0320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05342118-6858252  15.7330   0.0390  15.7530   0.0790  14.7590   0.0540 05342121-6858253  15.9000   0.0100  15.7300   0.0100  14.8400   0.0200 SSTISAGEMA J053421.19-685825.2  12.7923   0.0467  12.0549   0.0261  10.3559   0.0265   8.3806   0.0168 2.1460E-03 9.2226E-05 2.7075E-03 6.5020E-05   0.0083 2.0238E-04   0.0288 4.4588E-04 SSTM1SAGE1 J053421.19-685824.7   4.0253   0.0057   0.1760 9.2635E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.1200 -99.0000    -99. 0
618 4558         IRAS 05347-6837     YSO3 83.6312 -68.5872 23886080 40650       Looney  16.0420   0.0730  16.6060   0.0880  16.5020 1.1710E-01  16.3340   0.0770               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05343148-6835139  15.4300   0.0300  14.4200   0.0300  13.2400   0.0200 SSTISAGEMA J053431.48-683513.7  11.2345   0.0515  10.5834   0.0366   9.4965   0.0649   8.1955   0.1084 9.0105E-03 4.2759E-04 1.0500E-02 3.5372E-04   0.0183 1.0930E-03   0.0342 3.4153E-03 SSTM1SAGE1 J053431.42-683513.9   3.1771   0.0037   0.3843 1.3185E-03 SSTM2SAGECC J053431.87-683514.4  -1.8100   0.0120   4121.0000    45.7000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.631354-68.587125  83.6314 -68.5871   1787.0000   138.4000   2447.0000   167.3000   1551.0000    95.9900   1145.0000   60.0100   625.8000   45.0500  -5.6100 -99.0000    -99. 0
619 4560              SMP LMC 80      OPN 83.6617 -70.3324 14704640 20443 Stanghellini  16.4240   0.0550  17.2930   0.0750  16.5810 6.1100E-02  17.2620   0.0720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05343872-7019558  16.2940   0.0600  15.9860   0.0990  15.8000   0.1330 05343886-7019566  16.6600   0.0200  16.4500   0.0400  16.0000   0.0500 SSTISAGEMA J053438.84-701956.7  15.4064   0.0638  15.0403   0.0682 -99.0000 -99.0000  13.8086   0.1132 1.9320E-04 1.1362E-05 1.7315E-04 1.0875E-05 -99.0000 -9.900E+01   0.0002 2.0266E-05 SSTM1SAGE1 J053438.86-701957.2   8.9732   0.0527   0.0018 8.9640E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.4500 -99.0000    -99. 0
620 4562             MSX LMC 743     CAGB 83.7239 -70.4902 12930816  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05345373-7029247  99.9990  99.9990  99.9990  99.9990  13.2740   0.0370 05345372-7029247  99.9900   9.9900  16.3300   0.0300  13.7200   0.0200 SSTISAGEMA J053453.75-702924.7   9.1223   0.0315   8.0290   0.0277   7.2213   0.0175   6.4952   0.0226 6.3040E-02 1.8294E-03 1.1039E-01 2.8208E-03   0.1487 2.3909E-03   0.1638 3.4056E-03 SSTM1SAGE1 J053453.76-702924.8   4.9277   0.0074   0.0766 5.2196E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6300 -99.0000    -99. 0
621 4561               HD 269788     STAR 83.7240 -68.7777 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05345367-6846395   7.3010   0.0320   6.5470   0.0330   6.3310   0.0220 05345367-6846397  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053453.67-684639.6   6.1837   0.0403   6.3143   0.0223   6.2586   0.0217   6.2470   0.0276 9.4425E-01 3.5015E-02 5.3560E-01 1.1006E-02   0.3608 7.2060E-03   0.2058 5.2286E-03 SSTM1SAGE1 J053453.62-684640.0   6.2035   0.0109   0.0237 2.3822E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8500  -9.4600   3573. 0
622 4563                     -99     OAGB 83.7251 -69.1340 33293568 50092       Gielen  16.9360   0.0450  15.1500   0.1420  13.5130 6.7100E-02  10.3940   0.1010               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05345377-6908020  10.5640   0.0230   9.9610   0.0240   9.6880   0.0230 05345376-6908020  10.5200   0.0300  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053453.75-690802.0   9.3571   0.0330   9.4616   0.0200   9.2689   0.0284   9.1083   0.0278 5.0780E-02 1.5438E-03 2.9505E-02 5.4463E-04   0.0226 5.8903E-04   0.0148 3.7720E-04 SSTM1SAGE1 J053453.73-690801.8   7.4500   0.0197   0.0075 1.3614E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.5700  -6.2100   3439. 0
623 4564             MSX LMC 787     CAGB 83.7345 -69.1546 11238912  3591       Kemper  99.9990  99.9990  21.2580   0.1180  19.8900 8.0100E-02  18.5720   0.0700               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05345621-6909165  99.9990  99.9990  14.8550   0.0900  12.5310   0.0330 05345620-6909167  17.3200   0.0600  14.5900   0.0200  12.2800   0.0100 SSTISAGEMA J053456.19-690916.7   8.9358   0.0317   8.0006   0.0249   7.2290   0.0187   6.5072   0.0204 7.4855E-02 2.1826E-03 1.1333E-01 2.5997E-03   0.1476 2.5442E-03   0.1620 3.0495E-03 SSTM1SAGE1 J053456.21-690916.5   4.8453   0.0065   0.0827 4.9325E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9200 -99.0000    -99. 0
624 4565      OGLE LMC-LPV-71763     CAGB 83.7647 -69.8793 11239424  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-71763 -99.0000  19.3820   1.6290   558.1000 2MASS J05350354-6952454  14.7760   0.0450  12.4700   0.0250  10.6540   0.0230 05350355-6952454  16.5100   0.0200  14.0600   0.0100  12.0500   0.0200 SSTISAGEMA J053503.57-695245.5   9.1582   0.0295   8.2862   0.0315   7.6036   0.0212   6.8935   0.0184 6.0990E-02 1.6553E-03 8.7110E-02 2.5263E-03   0.1045 2.0453E-03   0.1135 1.9281E-03 SSTM1SAGE1 J053503.57-695245.4   5.6514   0.0106   0.0394 3.8358E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.6900 -99.0000    -99. 0
625 4566                 HV 1001      RSG 83.8090 -67.7321 10967552  3426      Kastner  16.2320   0.0780  14.5970   0.1030  15.3260 1.6600E-01   9.3910   0.1330               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05351409-6743558   9.3760   0.0210   8.5330   0.0180   8.0240   0.0240 05351409-6743556  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053514.08-674355.8   7.3958   0.0469   7.1626   0.0253   6.8702   0.0181   6.3369   0.0219 3.0920E-01 1.3352E-02 2.4520E-01 5.7189E-03   0.2054 3.4280E-03   0.1895 3.8240E-03 SSTM1SAGE1 J053514.12-674355.4   3.8602   0.0045   0.2049 8.5787E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8100  -7.5700   3218. 0
626 4567      OGLE LMC-LPV-72180     CAGB 83.8325 -69.8128 11239424  3591       Kemper  99.9990  99.9990  20.7620   0.0880  17.4960 5.5100E-02  14.0950   0.0680               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352000-6948458  12.3420   0.0240  11.0850   0.0270  10.3460   0.0250 05352001-6948458  12.2100   0.0200  11.0200   0.0100  99.9900   9.9900 SSTISAGEMA J053520.04-694845.7   9.5208   0.0357   9.4886   0.0195   9.2432   0.0259   8.7794   0.0229 4.3675E-02 1.4372E-03 2.8780E-02 5.1622E-04   0.0231 5.4978E-04   0.0200 4.2040E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.0300 -99.0000    -99. 0
627 4568                     -99      HII 83.8506 -67.5820 23890944 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352401-6734556  18.1340   0.2770  15.8890   0.0990  14.2780   0.0610 05352401-6734556  17.8400   0.0600  16.1600   0.0500  14.5700   0.0300 SSTISAGEMA J053524.06-673455.4  11.8044   0.1064  10.9927   0.0895 -99.0000 -99.0000 -99.0000 -99.0000 5.3310E-03 5.2240E-04 7.2020E-03 5.9390E-04 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8200 -99.0000    -99. 0
628 4569                HV 11088      RSG 83.8525 -69.0676 11238912  3591       Kemper  18.5770   0.0890  15.9510   0.0210  14.1650 4.7000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352452-6904034   9.5670   0.0210   8.6570   0.0210   8.2340   0.0330 05352452-6904032  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053524.51-690403.4   7.7926   0.0259   7.7788   0.0269   7.4808   0.0204   7.0650   0.0162 2.1455E-01 5.1175E-03 1.3900E-01 3.4395E-03   0.1171 2.1939E-03   0.0969 1.4465E-03 SSTM1SAGE1 J053524.51-690403.3   4.8749   0.0090   0.0805 6.6342E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.2700  -7.1200   3000. 0
629 4574        IRAS F05361-7121    CPAGB 83.8576 -71.3325 19008256 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352585-7119565  16.4370   0.0520  15.2160   0.0440  14.1740   0.0340 05352585-7119566  16.2300   0.0200  15.1000   0.0200  14.1800   0.0200 SSTISAGEMA J053525.86-711956.6  11.4362   0.0202  10.4461   0.0221   8.4934   0.0188   6.6821   0.0170 7.4830E-03 1.3916E-04 1.1915E-02 2.4294E-04   0.0461 7.9600E-04   0.1379 2.1619E-03 SSTM1SAGE1 J053525.84-711956.7   3.3149   0.0043   0.3385 1.3400E-03 SSTM2SAGECC J053526.11-711957.7   1.5020   0.0436    195.1000     7.8370                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9500 -99.0000    -99. 0
630 4575      OGLE LMC-LPV-72370     CAGB 83.8620 -69.8744 12930560  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-72370 -99.0000  17.6910   1.3530   541.4000 2MASS J05352686-6952279  15.0590   0.0490  12.9280   0.0300  11.0540   0.0210 05352687-6952279  14.8900   0.0200  12.9000   0.0100  11.1200   0.0200 SSTISAGEMA J053526.93-695228.0   8.9352   0.0288   8.1108   0.0302   7.3005   0.0188   6.6235   0.0165 7.4900E-02 1.9846E-03 1.0239E-01 2.8492E-03   0.1382 2.3983E-03   0.1455 2.2066E-03 SSTM1SAGE1 J053526.88-695227.9   5.5387   0.0080   0.0437 3.2121E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2200 -99.0000    -99. 0
631 4577                SN 1987A      SNR 83.8667 -69.2698 17720832 30067         Dwek  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352821-6916117  15.9010   0.0450  15.7690   0.0700  15.3250   0.0810 05352798-6916109  17.0200   0.0900  16.8700   0.1000  16.2500   0.1300 SSTISAGEMA J053528.03-691611.2  13.8289   0.0629  12.6958   0.0428  11.5782   0.0333   9.7642   0.0447 8.2600E-04 4.7852E-05 1.5005E-03 5.9183E-05   0.0027 8.2357E-05   0.0081 3.3177E-04 SSTM1SAGE1 J053527.94-691611.1   5.3823   0.0079   0.0504 3.6764E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.866283-69.269995  83.8663 -69.2700    127.3000    30.2700    193.0000    41.7100    123.3000    13.4300     53.8000   18.1300   -99.0000  -99.0000  -2.9700 -99.0000    -99. 0
631 4578                SN 1987A      SNR 83.8667 -69.2698 22392576 40149         Dwek  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352821-6916117  15.9010   0.0450  15.7690   0.0700  15.3250   0.0810 05352798-6916109  17.0200   0.0900  16.8700   0.1000  16.2500   0.1300 SSTISAGEMA J053528.03-691611.2  13.8289   0.0629  12.6958   0.0428  11.5782   0.0333   9.7642   0.0447 8.2600E-04 4.7852E-05 1.5005E-03 5.9183E-05   0.0027 8.2357E-05   0.0081 3.3177E-04 SSTM1SAGE1 J053527.94-691611.1   5.3823   0.0079   0.0504 3.6764E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.866283-69.269995  83.8663 -69.2700    127.3000    30.2700    193.0000    41.7100    123.3000    13.4300     53.8000   18.1300   -99.0000  -99.0000  -3.1400 -99.0000    -99. 0
631 4579                SN 1987A      SNR 83.8667 -69.2698 17719552 30067         Dwek  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352821-6916117  15.9010   0.0450  15.7690   0.0700  15.3250   0.0810 05352798-6916109  17.0200   0.0900  16.8700   0.1000  16.2500   0.1300 SSTISAGEMA J053528.03-691611.2  13.8289   0.0629  12.6958   0.0428  11.5782   0.0333   9.7642   0.0447 8.2600E-04 4.7852E-05 1.5005E-03 5.9183E-05   0.0027 8.2357E-05   0.0081 3.3177E-04 SSTM1SAGE1 J053527.94-691611.1   5.3823   0.0079   0.0504 3.6764E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.866283-69.269995  83.8663 -69.2700    127.3000    30.2700    193.0000    41.7100    123.3000    13.4300     53.8000   18.1300   -99.0000  -99.0000  -3.0300 -99.0000    -99. 0
631 4580                SN 1987A      SNR 83.8667 -69.2698 26172416 50444         Dwek  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352821-6916117  15.9010   0.0450  15.7690   0.0700  15.3250   0.0810 05352798-6916109  17.0200   0.0900  16.8700   0.1000  16.2500   0.1300 SSTISAGEMA J053528.03-691611.2  13.8289   0.0629  12.6958   0.0428  11.5782   0.0333   9.7642   0.0447 8.2600E-04 4.7852E-05 1.5005E-03 5.9183E-05   0.0027 8.2357E-05   0.0081 3.3177E-04 SSTM1SAGE1 J053527.94-691611.1   5.3823   0.0079   0.0504 3.6764E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.866283-69.269995  83.8663 -69.2700    127.3000    30.2700    193.0000    41.7100    123.3000    13.4300     53.8000   18.1300   -99.0000  -99.0000  -3.0400 -99.0000    -99. 0
631 4581                SN 1987A      SNR 83.8667 -69.2698 13983232 20080     Polomski  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352821-6916117  15.9010   0.0450  15.7690   0.0700  15.3250   0.0810 05352798-6916109  17.0200   0.0900  16.8700   0.1000  16.2500   0.1300 SSTISAGEMA J053528.03-691611.2  13.8289   0.0629  12.6958   0.0428  11.5782   0.0333   9.7642   0.0447 8.2600E-04 4.7852E-05 1.5005E-03 5.9183E-05   0.0027 8.2357E-05   0.0081 3.3177E-04 SSTM1SAGE1 J053527.94-691611.1   5.3823   0.0079   0.0504 3.6764E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.866283-69.269995  83.8663 -69.2700    127.3000    30.2700    193.0000    41.7100    123.3000    13.4300     53.8000   18.1300   -99.0000  -99.0000  -2.8500 -99.0000    -99. 0
631 4582                SN 1987A      SNR 83.8667 -69.2698 22393856 40149         Dwek  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352821-6916117  15.9010   0.0450  15.7690   0.0700  15.3250   0.0810 05352798-6916109  17.0200   0.0900  16.8700   0.1000  16.2500   0.1300 SSTISAGEMA J053528.03-691611.2  13.8289   0.0629  12.6958   0.0428  11.5782   0.0333   9.7642   0.0447 8.2600E-04 4.7852E-05 1.5005E-03 5.9183E-05   0.0027 8.2357E-05   0.0081 3.3177E-04 SSTM1SAGE1 J053527.94-691611.1   5.3823   0.0079   0.0504 3.6764E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.866283-69.269995  83.8663 -69.2700    127.3000    30.2700    193.0000    41.7100    123.3000    13.4300     53.8000   18.1300   -99.0000  -99.0000  -3.2400 -99.0000    -99. 0
632 4583                     -99      RSG 83.8681 -66.9340 10967808  3426      Kastner  16.0880   0.0980  14.0560   0.0310  12.1070 6.7000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05352832-6656024   8.3590   0.0300   7.5790   0.0440   7.2590   0.0260 05352833-6656024  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053528.31-665602.3   6.9828   0.0273   6.9996   0.0222   6.7465   0.0177   6.2449   0.0248 4.5230E-01 1.1384E-02 2.8490E-01 5.8360E-03   0.2302 3.7463E-03   0.2062 4.7008E-03 SSTM1SAGE1 J053528.30-665602.2   4.0198   0.0048   0.1769 7.8624E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3800  -8.2400   3243. 0
633 4587                     -99     YSO2 83.9036 -69.2040 10968064  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05353690-6912140  99.9990  99.9990  99.9990  99.9990  15.2620   0.0860 05353692-6912141  99.9900   9.9900  17.7000   0.2200  15.2600   0.0300 SSTISAGEMA J053536.87-691214.0  11.3111   0.0382   9.9298   0.0203   8.6227   0.0260   7.2847   0.0425 8.3970E-03 2.9557E-04 1.9170E-02 3.5796E-04   0.0409 9.7758E-04   0.0791 3.0967E-03 SSTM1SAGE1 J053536.77-691215.1   3.1390   0.0057   0.3981 2.0855E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.901232-69.204288  83.9012 -69.2043   1318.0000   325.6000   2028.0000   252.5000   1230.0000   130.5000   1606.0000  166.7000   796.5000  119.8000  -5.3600 -99.0000    -99. 0
633 4588                     -99     YSO2 83.9036 -69.2040 23887360 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05353690-6912140  99.9990  99.9990  99.9990  99.9990  15.2620   0.0860 05353692-6912141  99.9900   9.9900  17.7000   0.2200  15.2600   0.0300 SSTISAGEMA J053536.87-691214.0  11.3111   0.0382   9.9298   0.0203   8.6227   0.0260   7.2847   0.0425 8.3970E-03 2.9557E-04 1.9170E-02 3.5796E-04   0.0409 9.7758E-04   0.0791 3.0967E-03 SSTM1SAGE1 J053536.77-691215.1   3.1390   0.0057   0.3981 2.0855E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J83.901232-69.204288  83.9012 -69.2043   1318.0000   325.6000   2028.0000   252.5000   1230.0000   130.5000   1606.0000  166.7000   796.5000  119.8000  -4.7500 -99.0000    -99. 0
634 4589             MSX LMC 862     CAGB 83.9156 -65.3323 19008512 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05353972-6519564  15.8970   0.0960  13.7710   0.0280  11.8730   0.0230              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J053539.72-651956.4   9.0221   0.0312   8.3636   0.0309   7.8436   0.0214   7.3099   0.0187 6.9135E-02 1.9899E-03 8.1115E-02 2.3096E-03   0.0838 1.6548E-03   0.0773 1.3304E-03 SSTM1SAGE2 J053539.77-651956.4   6.2749   0.0182   0.0222 3.7170E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7500 -99.0000    -99. 0
635 4590                     -99      HII 83.9763 -69.6467 23887360 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05355433-6938482  99.9900   9.9900  99.9900   9.9900  17.1900   0.1700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5400 -99.0000    -99. 0
636 4591                     -99      HII 83.9789 -69.6509 23891200 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05355503-6939036  99.9900   9.9900  18.2500   0.1600  16.2800   0.0700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9400 -99.0000    -99. 0
637 4592                     -99      RSG 83.9804 -69.1665 11238912  3591       Kemper  99.9990  99.9990  14.9480   0.0670  12.8680 1.0700E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05355522-6909594   8.5430   0.0200   7.6320   0.0310   7.1350   0.0240 05355526-6909592  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053555.23-690959.4   6.8318   0.0256   6.7662   0.0228   6.3285   0.0191   5.6308   0.0262 5.1980E-01 1.2238E-02 3.5325E-01 7.4112E-03   0.3383 5.9372E-03   0.3630 8.7506E-03 SSTM1SAGE1 J053555.17-690959.7   3.6987   0.0051   0.2377 1.1232E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.3500  -8.1600   3000. 0
638 4593         IRAS 05360-6648     CAGB 84.0054 -66.7776 12936704  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05360123-6646396  99.9990  99.9990  16.0690   0.2300  13.2810   0.0410 05360123-6646397  99.9900   9.9900  16.4200   0.0400  13.7600   0.0300 SSTISAGEMA J053601.22-664639.4   9.6994   0.0290   8.4449   0.0246   7.4806   0.0203   6.6461   0.0233 3.7050E-02 9.8977E-04 7.5265E-02 1.7037E-03   0.1171 2.1843E-03   0.1425 3.0585E-03 SSTM1SAGE1 J053601.22-664638.8   4.8346   0.0076   0.0835 5.8748E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5100 -99.0000    -99. 0
639 4594               W61 27-27     STAR 84.0160 -69.0251 11182848  3578      Misselt  12.3130   0.0100  13.0040   0.0100  12.7060 1.0100E-02  10.4280   0.1330               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05360378-6901300  11.7810   0.0230  11.6690   0.0260  11.6090   0.0260 05360379-6901301  11.9600   0.0300  11.6700   0.0100  11.5800   0.0200 SSTISAGEMA J053603.77-690130.1  11.3920   0.0204  11.3326   0.0219  11.2980   0.0318  11.2851   0.0359 7.7935E-03 1.4672E-04 5.2665E-03 1.0618E-04   0.0035 1.0189E-04   0.0020 6.5708E-05                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3500  -7.0900   7284. 0
640 4595                     -99     OAGB 84.0248 -69.9674 33291520 50092       Gielen  15.1330   0.0410  14.8220   0.0270  14.2950 3.2100E-02  13.7150   0.0370               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05360587-6958026  13.2900   0.0260  12.8380   0.0240  12.3180   0.0230 05360587-6958026  13.2800   0.0300  12.8600   0.0100  12.2900   0.0200 SSTISAGEMA J053605.89-695802.6  10.9077   0.0237  10.2726   0.0225   9.6957   0.0222   8.7637   0.0202 1.2175E-02 2.6609E-04 1.3980E-02 2.8940E-04   0.0152 3.1142E-04   0.0203 3.7621E-04 SSTM1SAGE1 J053605.84-695802.7   6.5788   0.0141   0.0168 2.1737E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3200  -4.7800   5052. 0
641 4596                     -99 HII/YSO3 84.0661 -69.5309 23886080 40650       Looney  17.5210   0.1300  18.2270   0.1130  17.6190 1.3810E-01  16.5780   0.0720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05361584-6931513  15.3830   0.0480  14.3360   0.0430  13.1530   0.0300 05361584-6931513  15.6500   0.0200  14.5900   0.0200  13.3200   0.0200 SSTISAGEMA J053615.83-693151.1  10.9772   0.0431  10.3490   0.0339   9.1915   0.0654   7.7740   0.0624 1.1420E-02 4.5359E-04 1.3030E-02 4.0639E-04   0.0242 1.4595E-03   0.0504 2.8961E-03 SSTM1SAGE1 J053615.82-693152.4   3.5526   0.0069   0.2720 1.7205E-03 SSTM2SAGECC J053616.51-693155.8  -1.8680   0.0380   4347.0000   152.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.065702-69.53112  84.0657 -69.5311   2057.0000   162.5000   2398.0000   170.9000    877.3000    60.9800    -99.0000  -99.0000   -99.0000  -99.0000  -5.6500 -99.0000    -99. 0
642 4600             MSX LMC 721     CAGB 84.1005 -72.6924 19008000 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05362414-7241325  99.9990  99.9990  16.9170   0.1480  13.9680   0.0300              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J053624.12-724132.6   9.8834   0.0212   8.6338   0.0322   7.6472   0.0188   6.7673   0.0186 3.1275E-02 6.0982E-04 6.3245E-02 1.8763E-03   0.1004 1.7398E-03   0.1275 2.1858E-03 SSTM1SAGE1 J053624.16-724132.5   5.2013   0.0070   0.0596 3.8396E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9100 -99.0000    -99. 0
643 4601                HD 37974     B[e] 84.1077 -69.3822 10968320  3426      Kastner  10.0560   0.0870  11.3480   0.1680  10.9590 7.2100E-02  10.4230   0.0460               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05362586-6922558  10.1260   0.0210   9.7640   0.0260   8.7600   0.0210 05362586-6922558  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053625.84-692255.7   6.8088   0.0305   6.1004   0.0288   5.4668   0.0226   4.7596   0.0255 5.3090E-01 1.4935E-02 6.5220E-01 1.7292E-02   0.7481 1.5544E-02   0.8099 1.9035E-02 SSTM1SAGE1 J053625.79-692256.0   2.0133   0.0042   1.1225 4.3431E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.10768-69.381998  84.1077 -69.3820    135.6000    29.0000    117.3000    36.6500     67.4000     8.9100     45.5000   12.5800   -99.0000  -99.0000  -8.0600 -99.0000    -99. 0
644 4602                     -99     YSO4 84.1285 -69.3048 23883520 40650       Looney  18.4110   0.0810  19.0660   0.0520  18.3580 8.7100E-02  17.3340   0.0790               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05363083-6918173  16.0630   0.0510  15.0650   0.0510  13.7470   0.0340 05363079-6918175  17.0500   0.0900  15.7700   0.0800  14.1300   0.0600 SSTISAGEMA J053630.83-691817.3  11.2755   0.0483   9.9383   0.0253   8.5440   0.0262   6.6438   0.0178 8.6765E-03 3.8597E-04 1.9020E-02 4.4243E-04   0.0440 1.0611E-03   0.1428 2.3394E-03 SSTM1SAGE1 J053630.76-691817.2   1.8602   0.0037   1.2925 4.3785E-03 SSTM2SAGECC J053631.12-691818.4  -2.0670   0.0416   5222.0000   200.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.128695-69.304729  84.1287 -69.3047   3908.0000   266.4000   3321.0000   222.9000   1494.0000    97.9800    737.2000   59.9600   434.4000   46.3400  -6.3400 -99.0000    -99. 0
644 4603                     -99     YSO4 84.1285 -69.3048 11238912  3591       Kemper  18.4110   0.0810  19.0660   0.0520  18.3580 8.7100E-02  17.3340   0.0790               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05363083-6918173  16.0630   0.0510  15.0650   0.0510  13.7470   0.0340 05363079-6918175  17.0500   0.0900  15.7700   0.0800  14.1300   0.0600 SSTISAGEMA J053630.83-691817.3  11.2755   0.0483   9.9383   0.0253   8.5440   0.0262   6.6438   0.0178 8.6765E-03 3.8597E-04 1.9020E-02 4.4243E-04   0.0440 1.0611E-03   0.1428 2.3394E-03 SSTM1SAGE1 J053630.76-691817.2   1.8602   0.0037   1.2925 4.3785E-03 SSTM2SAGECC J053631.12-691818.4  -2.0670   0.0416   5222.0000   200.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.128695-69.304729  84.1287 -69.3047   3908.0000   266.4000   3321.0000   222.9000   1494.0000    97.9800    737.2000   59.9600   434.4000   46.3400  -6.4200 -99.0000    -99. 0
645 4604      OGLE LMC-LPV-74022     CAGB 84.1531 -69.7895 12930304  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-74022  22.3340  17.8610   1.6910   532.3000 2MASS J05363671-6947226  13.4840   0.0290  11.9950   0.0270  10.6700   0.0210 05363676-6947224  14.2800   0.0300  12.3000   0.0100  99.9900   9.9900 SSTISAGEMA J053636.82-694722.4   9.0209   0.0358   8.2523   0.0300   7.5531   0.0184   6.9261   0.0189 6.9215E-02 2.2804E-03 8.9870E-02 2.4824E-03   0.1095 1.8517E-03   0.1101 1.9197E-03 SSTM1SAGE1 J053636.67-694722.6   5.8002   0.0091   0.0343 2.8656E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1600 -99.0000    -99. 0
646 4605      OGLE LMC-LPV-74138     YSO4 84.1768 -70.1295 23889152 40650       Looney  18.4990   0.0780  16.7640   0.0330  15.1790 8.0100E-02  13.4030   0.0520 OGLE-LMC-LPV-74138  15.3650  13.4260   0.0060    64.7100 2MASS J05364244-7007465  12.2810   0.0260  11.4300   0.0270  11.1380   0.0230 05364244-7007466  12.2500   0.0100  11.4300   0.0100  11.1700   0.0100 SSTISAGEMA J053642.47-700747.0  10.7642   0.0311  10.3073   0.0225   9.5708   0.0241   7.9844   0.0382 1.3895E-02 3.9776E-04 1.3540E-02 2.8077E-04   0.0171 3.7859E-04   0.0415 1.4610E-03 SSTM1SAGE1 J053642.44-700746.8   4.9456   0.0067   0.0754 4.6263E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7800 -99.0000    -99. 0
647 4606                     -99       WR 84.1816 -69.4961 27576320   485       Ardila  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05364370-6929474   9.6260   0.0260   9.5110   0.0270   9.2250   0.0230 05364370-6929474  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053643.69-692947.3   8.9037   0.0318   8.6298   0.0353   8.4559   0.0254   8.0919   0.0309 7.7105E-02 2.2618E-03 6.3480E-02 2.0613E-03   0.0477 1.1173E-03   0.0376 1.0717E-03 SSTM1SAGE1 J053643.71-692947.1   1.9637   0.0039   1.1750 4.2684E-03 SSTM2SAGECC J053644.04-692948.9  -0.2587   0.0357    987.3000    32.4700                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.182616-69.496519  84.1826 -69.4965    492.8000    42.7100    108.7000    17.0400     24.7000     6.6800    -99.0000  -99.0000   -99.0000  -99.0000  -6.7200 -99.0000    -99. 0
648 4607                     -99     YSO3 84.2130 -69.2269 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05365124-6913359  16.3550   0.0510  15.4720   0.0550  15.0750   0.0730 05365124-6913360  16.4600   0.0200  15.4700   0.0200  15.1500   0.0300 SSTISAGEMA J053651.22-691335.9  14.9763   0.0587  14.9510   0.0577 -99.0000 -99.0000 -99.0000 -99.0000 2.8710E-04 1.5515E-05 1.8800E-04 9.9943E-06 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.4100 -99.0000    -99. 0
649 4608                     -99      HII 84.2700 -66.3685 23887104 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05370492-6622068  99.9990  99.9990  15.4750   0.0720  14.5620   0.0590 05370490-6622072  17.4600   0.0600  16.5400   0.1200  15.1500   0.0400 SSTISAGEMA J053704.87-662207.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7800 -99.0000    -99. 0
650 4609                     -99     YSO3 84.3178 -66.4486 23885824 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05371622-6626544  15.7940   0.0534  15.3580   0.0805  14.7970   0.0715 05371635-6626551  99.9900   9.9900  16.8700   0.1700  16.8800   0.1900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053716.21-662654.6   3.4860   0.0051   0.2892 1.3649E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.318509-66.448135  84.3185 -66.4481   1908.0000   149.6000   1736.0000   135.7000   1175.0000    75.6800    891.2000   53.6900   482.4000   41.6100  -6.4200 -99.0000    -99. 0
651 4610                     -99     YSO1 84.3671 -69.1467 11239424  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05372807-6908480  16.4400   0.0730  15.1040   0.0630  13.7980   0.0450 05372805-6908480  16.9300   0.0500  15.6000   0.0600  14.4200   0.0700 SSTISAGEMA J053728.09-690847.8  10.9978   0.0502   9.3011   0.0248   7.7892   0.0220   6.6568   0.0177 1.1205E-02 5.1814E-04 3.4205E-02 7.8182E-04   0.0881 1.7876E-03   0.1411 2.3005E-03 SSTM1SAGE1 J053728.02-690848.2   1.9637   0.0070   1.1750 7.5761E-03 SSTM2SAGECC J053728.13-690851.2  -2.5330   0.0771   8018.0000   568.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.367374-69.146876  84.3674 -69.1469   4591.0000   436.2000   5462.0000   417.5000   2318.0000   182.8000   1905.0000  172.6000  1607.0000  155.3000  -7.3000 -99.0000    -99. 0
651 4611                     -99     YSO1 84.3671 -69.1467 11238912  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05372807-6908480  16.4400   0.0730  15.1040   0.0630  13.7980   0.0450 05372805-6908480  16.9300   0.0500  15.6000   0.0600  14.4200   0.0700 SSTISAGEMA J053728.09-690847.8  10.9978   0.0502   9.3011   0.0248   7.7892   0.0220   6.6568   0.0177 1.1205E-02 5.1814E-04 3.4205E-02 7.8182E-04   0.0881 1.7876E-03   0.1411 2.3005E-03 SSTM1SAGE1 J053728.02-690848.2   1.9637   0.0070   1.1750 7.5761E-03 SSTM2SAGECC J053728.13-690851.2  -2.5330   0.0771   8018.0000   568.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.367374-69.146876  84.3674 -69.1469   4591.0000   436.2000   5462.0000   417.5000   2318.0000   182.8000   1905.0000  172.6000  1607.0000  155.3000  -7.3000 -99.0000    -99. 0
652 4612                     -99      HII 84.4422 -69.1806 23885056 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05374609-6910501  99.9990  99.9990  16.4440   0.1520  14.3910   0.0450 05374607-6910503  17.8800   0.0400  16.2800   0.0300  14.5400   0.0300 SSTISAGEMA J053746.09-691050.1  11.5809   0.0574  10.7398   0.0333   9.5337   0.1111 -99.0000 -99.0000 6.5495E-03 3.4637E-04 9.0910E-03 2.7888E-04   0.0177 1.8085E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.442079-69.180661  84.4421 -69.1807   2212.0000   664.1000    -99.0000   -99.0000    -99.0000   -99.0000   4437.0000  291.2000  3427.0000  266.5000  -8.2700 -99.0000    -99. 0
653 4613                     -99     YSO2 84.4597 -69.1853 12081152    63        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05375027-6911071  99.9990  99.9990  14.2170   0.0720  11.4480   0.0290 05375030-6911070  17.6700   0.1200  14.2400   0.0300  11.4400   0.0200 SSTISAGEMA J053750.29-691107.0   7.9377   0.0300   6.7950   0.0180   5.8708   0.0252   4.9580   0.0227 1.8770E-01 5.1781E-03 3.4400E-01 5.7045E-03   0.5157 1.1983E-02   0.6746 1.4098E-02 SSTM1SAGE1 J053750.09-691107.2   0.6879   0.0068   3.8050 2.3860E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.457414-69.185306  84.4574 -69.1853   3811.0000   901.4000    -99.0000   -99.0000   3497.0000   278.6000   4437.0000  291.2000  3427.0000  266.5000  -7.1600 -99.0000    -99. 0
654 4614         IRAS 05382-6936     YSO1 84.4785 -69.5766 23886080 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05375480-6934354  99.9990  99.9990  99.9990  99.9990  15.6500   0.1130 05375480-6934354  99.9900   9.9900  18.4900   0.1800  15.8900   0.0500 SSTISAGEMA J053754.87-693435.6  11.8970   0.0467  10.4059   0.0279   9.1755   0.0376   7.9663   0.0332 4.8950E-03 2.1034E-04 1.2365E-02 3.1793E-04   0.0246 8.4996E-04   0.0422 1.2924E-03 SSTM1SAGE1 J053754.80-693435.6   3.2320   0.0040   0.3654 1.3295E-03 SSTM2SAGECC J053755.19-693437.8  -1.0620   0.0563   2068.0000   107.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.477704-69.576819  84.4777 -69.5768   1589.0000   121.7000   1965.0000   143.8000   1122.0000    73.6000   1432.0000   79.5200   813.8000   63.1800  -5.6500 -99.0000    -99. 0
655 4616                     -99      HII 84.5235 -69.1527 23892480 40650       Looney  99.9990  99.9990  20.3170   0.2970  19.5940 3.9210E-01  17.0690   0.0550               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05380564-6909098  15.1170   0.0300  14.2430   0.0340  13.1770   0.0270 05380565-6909097  15.1800   0.0200  14.3200   0.0200  13.2000   0.0100 SSTISAGEMA J053805.61-690909.6  11.1285   0.0326  10.4267   0.0209   9.2545   0.0363   7.4368   0.0177 9.9350E-03 2.9826E-04 1.2130E-02 2.3393E-04   0.0229 7.6474E-04   0.0688 1.1196E-03 SSTM1SAGE1 J053805.63-690909.4   2.2125   0.0073   0.9344 6.2901E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.523347-69.152404  84.5233 -69.1524   1615.0000   199.8000   1417.0000   159.6000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4200 -99.0000    -99. 0
656 4617                   Z Dor      RSG 84.5676 -69.1697 11239424  3591       Kemper  99.9990  99.9990  16.7980   0.0410  15.0370 2.8000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05381601-6910112   9.3080   0.0200   8.3360   0.0180   7.8670   0.0240 05381602-6910112  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053815.99-691011.2   7.5392   0.0295   7.3053   0.0247   6.9841   0.0180   6.3586   0.0231 2.7095E-01 7.3513E-03 2.1500E-01 4.8856E-03   0.1850 3.0744E-03   0.1857 3.9443E-03 SSTM1SAGE1 J053816.03-691010.8   4.2257   0.0169   0.1463 2.2709E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6800  -7.3400   2673. 0
657 4618               WOH S 450     OAGB 84.5842 -69.6257 11239424  3591       Kemper  16.4790   0.0820  14.8020   0.0350  14.1350 3.1000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05382023-6937323   7.5890   0.0200   6.6880   0.0210   6.2970   0.0170 05382023-6937322  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053820.25-693732.2   6.0783   0.0272   6.4822   0.0395   6.0220   0.0295   5.8642   0.0405 1.0405E+00 2.6084E-02 4.5885E-01 1.6681E-02   0.4487 1.2173E-02   0.2928 1.0930E-02 SSTM1SAGE1 J053820.13-693732.5   5.0237   0.0071   0.0702 4.5624E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1300  -8.8900   2814. 1
658 4619                     -99      HII 84.6254 -69.1069 12081408    63        Houck  18.0540   0.1570  16.4670   0.1200  15.4430 8.8100E-02  14.1760   0.0440               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05383003-6906260  13.5720   0.0200  12.8990   0.0230  12.7890   0.0200 05383003-6906260  13.5200   0.0200  12.9200   0.0100  12.7900   0.0100 SSTISAGEMA J053830.03-690625.8 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -99.0000 -99.0000    -99. 0
659 4620                     -99      HII 84.6314 -69.0372 12081152    63        Houck -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05383169-6902145  15.9100   0.0700  15.6200   0.0700  14.7200   0.0800                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -99.0000 -99.0000    -99. 0
659 4621                     -99      HII 84.6318 -69.0373 10968576  3426      Kastner -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05383167-6902146  14.5630   0.1000  13.6340   0.0870  12.5470   0.0730 05383169-6902145  15.7700   0.0600  14.9200   0.0400  14.2700   0.0600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.2500 -99.0000    -99. 0
660 4622                     -99      RSG 84.6416 -69.3420  6076416  1094       Kemper  99.9990  99.9990  14.6440   0.3210  14.4760 5.7100E-02  11.9020   0.1720               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05383397-6920317  10.2110   0.0240   9.3790   0.0260   8.5080   0.0230 05383397-6920317  10.9300   0.0300  10.0400   0.0300  99.9900   9.9900 SSTISAGEMA J053833.97-692031.6   7.2812   0.0221   6.2898   0.0255   5.5675   0.0249   4.4276   0.0228 3.4360E-01 6.9958E-03 5.4780E-01 1.2877E-02   0.6819 1.5627E-02   1.0995 2.3091E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6600 -99.0000    -99. 0
661 4623                     -99      HII 84.6423 -69.0815 12081152    63        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05383407-6904524  99.9900   9.9900  16.4100   0.0500  99.9900   9.9900 SSTISAGEMA J053834.05-690452.2  10.5383   0.0504   9.0815   0.0419   7.8298   0.0408   6.4437   0.0584 1.7110E-02 7.9373E-04 4.1875E-02 1.6144E-03   0.0849 3.1883E-03   0.1717 9.2397E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6000 -99.0000    -99. 0
662 4624                     -99      HII 84.6437 -69.0989 12081152    63        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05383461-6905569  13.7380   0.1380  12.6870   0.0980  10.8060   0.0400 05383463-6905569  14.5700   0.0700  13.1800   0.0300  11.3200   0.0200 SSTISAGEMA J053834.60-690556.8   8.7642   0.0346   7.8013   0.0314   6.8509   0.0179   5.7954   0.0421 8.7675E-02 2.7941E-03 1.3615E-01 3.9337E-03   0.2091 3.4537E-03   0.3120 1.2085E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.5700 -99.0000    -99. 0
663 4625                     -99      HII 84.6595 -69.1085 12081408    63        Houck -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2500 -99.0000    -99. 0
664 4626                     -99      HII 84.6634 -69.0979 23894016 40650       Looney  18.3920   0.2110  16.4130   0.2130  16.6930 1.3810E-01  14.6850   0.1830               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05383928-6905527  14.5500   0.0600  14.2600   0.0400  13.6300   0.0500 SSTISAGEMA J053839.20-690552.1 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4700 -99.0000    -99. 0
665 4627              Dor IRS 78     YSO2 84.6653 -69.0940 23883520 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05383971-6905386  15.8220   0.2870  14.8720   0.1120  13.3050   0.0540 05383970-6905382  99.9900   9.9900  99.9900   9.9900  14.0000   0.0300 SSTISAGEMA J053839.68-690537.9   9.4608   0.0520   8.0530   0.0349   6.9148   0.0243   6.0083   0.0855 4.6155E-02 2.2097E-03 1.0798E-01 3.4678E-03   0.1972 4.4097E-03   0.2564 2.0189E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5400 -99.0000    -99. 0
666 4628                     -99      HII 84.6762 -69.1007 12081408    63        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05384249-6906032  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053842.37-690602.9   7.5614   0.1072   7.8027   0.1252   8.7678   0.0562   8.4123   0.0909 2.6547E-01 2.6213E-02 1.3598E-01 1.5681E-02   0.0358 1.8524E-03   0.0280 2.3462E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.2800 -99.0000    -99. 0
667 4630                     -99      HII 84.6883 -69.0855 23883520 40650       Looney   0.0000   0.0000  12.1890   0.1080  11.4320 9.1100E-02  11.8960   0.0800               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05384515-6905083  13.5900   0.0800  13.7100   0.0500  13.3000   0.0600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2000 -99.0000    -99. 0
668 4631                     -99      HII 84.6957 -69.0838 12081152    63        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05384705-6905016  99.9990  99.9990  13.2600   0.2030  11.3970   0.0760 05384701-6905019  15.5900   0.1000  13.7500   0.0400  99.9900   9.9900 SSTISAGEMA J053847.02-690501.7   8.8176   0.0392   7.8449   0.0350   7.0127   0.0302   6.0147   0.0636 8.3470E-02 3.0140E-03 1.3080E-01 4.2181E-03   0.1802 5.0061E-03   0.2549 1.4932E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.0300 -99.0000    -99. 0
669 4633                     -99      HII 84.7007 -69.0699 12081408    63        Houck -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05384820-6904114  16.0300   0.0700  14.8600   0.0500  13.2800   0.0400                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2000 -99.0000    -99. 0
670 4632                     -99      HII 84.7013 -69.0785 12081152    63        Houck -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05384843-6904426  15.8800   0.1400  99.9900   9.9900  14.9100   0.1800                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8300 -99.0000    -99. 0
671 4636                     -99      HII 84.7048 -69.0791 23883520 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05384920-6904444  14.3030 -99.0000  13.3960 -99.0000  14.0200   0.0864 05384930-6904444  99.9900   9.9900  16.0000   0.0900  14.1400   0.0600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4700 -99.0000    -99. 0
672 4635               HD 269924      RSG 84.7051 -69.4519 11239424  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05384932-6927064   7.3990   0.0210   6.6200   0.0380   6.3910   0.0200 05384933-6927064  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053849.35-692706.6   6.2488   0.0329   6.4631   0.0279   6.3611   0.0283   6.3320   0.0283 8.8925E-01 2.6925E-02 4.6700E-01 1.1979E-02   0.3283 8.5705E-03   0.1903 4.9654E-03 SSTM1SAGE1 J053849.07-692707.4   5.6873   0.0093   0.0381 3.2740E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.7800  -9.4500   3673. 0
673 4637                     -99      HII 84.7072 -69.1119 12081408    63        Houck  12.0530   0.0300  12.8640   0.0300  12.3060 3.0100E-02  11.9180   0.1850               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05384974-6906430  12.4760   0.0540  12.4280   0.0860  12.1100   0.0700 05384973-6906430  12.6300   0.0200  12.5800   0.0200  12.4800   0.0200                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -99.0000 -99.0000    -99. 0
674 4640                     -99      HII 84.7193 -69.0773 23894016 40650       Looney  16.2820   0.2650  17.3740   0.1890  15.8310 2.2210E-01  16.5600   0.2000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05385275-6904375  15.0660 -99.0000  14.6690   0.0705  13.4260   0.0468 05385272-6904375  16.4700   0.0400  15.1700   0.0300  13.8400   0.0200                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.9900 -99.0000    -99. 0
675 4641                     -99      HII 84.7244 -69.1587 23887360 40650       Looney  16.5300   0.1220  17.2200   0.0920  16.9010 1.7110E-01  16.1070   0.1080               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05385389-6909310  15.5640   0.0460  14.9750   0.0500  14.1030   0.0420 05385386-6909312  15.9200   0.0200  15.2100   0.0500  14.3900   0.0500 SSTISAGEMA J053853.87-690931.2  11.9384   0.1082  11.7040   0.1035   9.7517   0.0893   8.0488   0.1751 4.7120E-03 4.6939E-04 3.7405E-03 3.5656E-04   0.0145 1.1891E-03   0.0392 6.3140E-03 SSTM1SAGE1 J053853.77-690931.8   2.4072   0.0072   0.7810 5.1525E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.724349-69.158608  84.7243 -69.1586   2577.0000   233.6000   2053.0000   174.4000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8400 -99.0000    -99. 0
676 4642                     -99      HII 84.7344 -69.0708 12081152    63        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05385659-6904165  99.9990  99.9990  16.5640   0.1800  14.5440   0.0690 05385660-6904175  99.9900   9.9900  18.6400   0.2600  15.8100   0.0500 SSTISAGEMA J053856.58-690417.3 -99.0000 -99.0000   9.3738   0.1554   7.9957   0.0450   6.6630   0.1266 -9.900E+01 -9.900E+01 3.1990E-02 4.5800E-03   0.0728 3.0176E-03   0.1403 1.6364E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4100 -99.0000    -99. 0
677 4643                     -99      HII 84.7431 -69.0764 23886080 40650       Looney  15.5040   0.0780  16.3110   0.0880  15.7470 7.7100E-02  15.6120   0.0290 OGLE-LMC-ECL-21569  16.3010  15.7680 -99.0000     1.9816 2MASS J05385838-6904350  15.3040   0.0330  15.0850   0.0500  14.7940   0.0690 05385839-6904351  15.3500   0.0200  15.1200   0.0200  14.9100   0.0300 SSTISAGEMA J053858.39-690434.9 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.1200 -99.0000    -99. 0
678 4646                     -99      HII 84.7684 -69.0705 23892480 40650       Looney  15.7960   0.2480  18.7270   0.4220  17.2830 1.7400E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05390445-6904140  16.9400   0.0700  16.4200   0.0600  15.9400   0.1000 SSTISAGEMA J053904.38-690413.7  12.7380   0.1917 -99.0000 -99.0000   9.6236   0.0922 -99.0000 -99.0000 2.2560E-03 3.9840E-04 -9.900E+01 -9.900E+01   0.0163 1.3818E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5700 -99.0000    -99. 0
679 4647                     -99      HII 84.7702 -69.4972 23887360 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05390488-6929495  16.0900   0.0780  15.0880   0.0750  99.9990  99.9990 05390490-6929499  16.0100   0.0200  14.6400   0.0200  13.2600   0.0100 SSTISAGEMA J053904.88-692949.7  11.0484   0.0499  10.3645   0.0431   9.4356   0.0734   8.2496   0.2058 1.0695E-02 4.9191E-04 1.2845E-02 5.0990E-04   0.0193 1.3083E-03   0.0325 6.1670E-03 SSTM1SAGE1 J053904.59-692948.8   3.1746   0.0141   0.3852 5.0030E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.770218-69.496742  84.7702 -69.4967   3060.0000   422.0000   4857.0000   395.0000   2380.0000   193.9000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9500 -99.0000    -99. 0
680 4648                     -99      HII 84.7759 -69.5123 23883264 40650       Looney  18.8510   0.3200  18.9180   0.1020  18.5210 1.3210E-01  18.0710   0.1030               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05390633-6930439  16.9800   0.0400  16.4800   0.0500  16.0300   0.1000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE2 J053905.30-693045.2   5.6103   0.0357   0.0409 1.3430E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8900 -99.0000    -99. 0
681 4653                     -99     YSO1 84.8718 -69.7886 23892480 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05392930-6947193  16.9900   0.0500  16.4500   0.1500  14.8400   0.0800 SSTISAGE1A J053930.06-694720.5  11.6540   0.1338 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 6.1230E-03 7.5480E-04 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053929.45-694718.6   1.1199   0.0040   2.5560 9.3721E-03 SSTM2SAGECC J053930.12-694718.6  -4.0900   0.0306  33650.0000   949.3000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.872792-69.788586  84.8728 -69.7886  14800.0000  1029.0000  13830.0000   865.7000   6715.0000   415.6000   3366.0000  206.1000   -99.0000  -99.0000  -7.7100 -99.0000    -99. 0
682 4654                     -99     YSO1 84.8801 -70.2047 23883520 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393117-7012166  16.4100   0.0690  14.9770   0.0540  13.3650   0.0340 05393115-7012170  17.1000   0.0400  16.1900   0.1400  13.7800   0.0400 SSTISAGEMA J053931.21-701216.9  10.4679   0.0620   9.1428   0.0334   7.8056   0.0328   6.6750   0.0758 1.8255E-02 1.0419E-03 3.9575E-02 1.2164E-03   0.0868 2.6193E-03   0.1388 9.6873E-03 SSTM1SAGE1 J053931.09-701216.5   1.6860   0.0068   1.5175 9.5657E-03 SSTM2SAGECC J053931.33-701218.9  -3.1590   0.0192  14280.0000   252.8000 SSTM3SAGECC J053928.87-701216.8  -4.6330   0.0476  11410.0000  499.5000  J84.879808-70.20452  84.8798 -70.2045   8967.0000   601.8000   7793.0000   492.2000   4134.0000   256.5000   1861.0000  109.5000  1315.0000   99.9400  -7.2600 -99.0000    -99. 0
683 4655                     -99      RSG 84.8847 -69.5806 11239424  3591       Kemper  18.0440   0.1600  14.3720   0.0240  13.2830 3.7100E-02  10.7290   0.4280               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393233-6934500   8.4420   0.0300   7.6070   0.0380   7.2140   0.0180 05393236-6934501  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J053932.36-693449.9   6.8922   0.0386   7.0351   0.0259   6.7749   0.0177   6.4554   0.0256 4.9165E-01 1.7472E-02 2.7575E-01 6.5857E-03   0.2243 3.6514E-03   0.1699 4.0021E-03 SSTM1SAGE1 J053932.33-693449.9   4.7964   0.0079   0.0865 6.2957E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1100  -7.9900   3100. 0
684 4656                     -99      HII 84.9000 -69.7678 23887360 40650       Looney  16.8380   0.1620  17.7370   0.1420  17.0820 1.6000E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393605-6946039  15.4310   0.0430  14.4070   0.0430  13.4040   0.0370 05393610-6946040  15.5900   0.0700  14.7700   0.1000  14.7200   0.1000 SSTISAGEMA J053936.06-694604.0  11.3155   0.0820  10.8383   0.1322   9.0590   0.1108 -99.0000 -99.0000 8.3625E-03 6.3150E-04 8.3030E-03 1.0112E-03   0.0274 2.7930E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J053936.26-694604.6   2.1088   0.0164   1.0280 1.5570E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.902832-69.76855  84.9028 -69.7685    -99.0000   -99.0000   4375.0000   709.8000    -99.0000   -99.0000    -99.0000  -99.0000  3573.0000  329.2000  -5.9300 -99.0000    -99. 0
685 4657                     -99     YSO1 84.9043 -69.7602 23894016 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393708-6945369  99.9990  99.9990  15.8930   0.1180  14.1250   0.0530 05393707-6945368  18.1900   0.0900  17.0400   0.1500  14.6500   0.0500 SSTISAGEMA J053937.08-694536.7  11.0561   0.0684   9.6626   0.0354   8.2337   0.0483   7.1065   0.1071 1.0620E-02 6.6917E-04 2.4520E-02 8.0030E-04   0.0585 2.6050E-03   0.0932 9.1955E-03 SSTM1SAGE1 J053937.03-694536.4   0.9345   0.0112   3.0320 3.1170E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.903929-69.759543  84.9039 -69.7595  14730.0000  1591.0000  16010.0000  1209.0000  22320.0000  1376.0000   7357.0000  505.8000  3573.0000  329.2000  -8.5700 -99.0000    -99. 0
686 4659                     -99      HII 84.9058 -69.7571 23883520 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05393747-6945249  99.9900   9.9900  17.4900   0.1500  16.0600   0.1400                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.2900 -99.0000    -99. 0
687 4658                     -99      HII 84.9065 -69.7693 23883520 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393755-6946094  14.4530   0.1360  13.7560   0.1350  12.5670   0.0780 05393759-6946095  15.1200   0.1000  14.9000   0.0900  13.9400   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8400 -99.0000    -99. 0
688 4660                     -99 HII/YSO3 84.9116 -69.6511 23883520 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393875-6939040  99.9990  99.9990  15.8280   0.1360  14.1480   0.0720 05393876-6939041  17.7500   0.0500  16.3900   0.0400  14.8500   0.0900 SSTISAGEMA J053938.75-693903.8 -99.0000 -99.0000  10.8620   0.1003   8.6463   0.2101 -99.0000 -99.0000 -9.900E+01 -9.900E+01 8.1235E-03 7.5037E-04   0.0400 7.7410E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1600 -99.0000    -99. 0
689 4661                     -99 HII/YSO3 84.9126 -69.6532 23883520 40650       Looney  17.2050   0.1070  17.2350   0.1380  16.7040 1.3710E-01  16.0200   0.1330               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393911-6939118  15.5640   0.0476  14.5010   0.0616  13.4450   0.0468 05393905-6939118  16.4900   0.0400  15.8400   0.1100  15.1000   0.0900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.1400 -99.0000    -99. 0
690 4662                     -99     YSO1 84.9132 -69.2985 23886080 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05393921-6917545  16.3920   0.0620  15.2190   0.0740  13.9740   0.0550 05393917-6917544  17.1000   0.0900  15.7000   0.0900  14.8500   0.0500 SSTISAGEMA J053939.21-691754.4  12.0073   0.1298  11.3067   0.0420   9.7517   0.1134   8.2783   0.1720 4.4220E-03 5.2880E-04 5.3935E-03 2.0882E-04   0.0145 1.5103E-03   0.0317 5.0190E-03 SSTM1SAGE1 J053939.08-691753.9   1.6732   0.0043   1.5355 6.1349E-03 SSTM2SAGECC J053939.51-691755.4  -2.5320   0.0414   8011.0000   305.4000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.914031-69.29842  84.9140 -69.2984   5557.0000   381.2000   5246.0000   342.3000   2524.0000   161.6000   1624.0000  106.3000   801.9000   77.3700  -6.9700 -99.0000    -99. 0
691 4664                     -99     YSO1 84.9215 -69.4881 27986176 50338     Matsuura  99.9990  99.9990  22.1930   0.3150  21.2040 2.5620E-01  20.1700   0.1520               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394114-6929167  99.9990  99.9990  16.3930   0.1170  14.7920   0.0580 05394115-6929169  18.9500   0.1100  17.0900   0.1700  15.1100   0.0400 SSTISAGEMA J053941.14-692916.8  11.8650   0.0318  10.1782   0.0275   9.0403   0.0258   8.1247   0.0252 5.0415E-03 1.4754E-04 1.5250E-02 3.8658E-04   0.0278 6.6271E-04   0.0365 8.4575E-04 SSTM1SAGE1 J053940.98-692916.0   3.7526   0.0058   0.2262 1.2098E-03 SSTM2SAGECC J053941.43-692918.6  -0.9827   0.1116   1923.0000   197.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.921913-69.48777  84.9219 -69.4878   1659.0000   143.5000   1583.0000   138.5000    939.3000    70.6800    568.2000   66.4000   348.3000   54.8500 -99.0000 -99.0000    -99. 0
692 4665                     -99     YSO2 84.9239 -69.7700 12548352   124        Gehrz  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394188-6946122  15.2920   0.1870  14.0380   0.1510  12.1560   0.0500 05394193-6946121  16.4500   0.0900  14.9600   0.1500  13.0900   0.1500 SSTISAGEMA J053941.89-694611.8   9.4467   0.0738   8.2228   0.0366   7.1276   0.0309   6.0524   0.0685 4.6760E-02 3.1769E-03 9.2350E-02 3.1143E-03   0.1621 4.6060E-03   0.2462 1.5541E-02 SSTM1SAGE1 J053941.29-694611.8   0.3970   0.0067   4.9740 3.0750E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.8600 -99.0000    -99. 0
692 4666                     -99     YSO2 84.9239 -69.7700 23884800 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394188-6946122  15.2920   0.1870  14.0380   0.1510  12.1560   0.0500 05394193-6946121  16.4500   0.0900  14.9600   0.1500  13.0900   0.1500 SSTISAGEMA J053941.89-694611.8   9.4467   0.0738   8.2228   0.0366   7.1276   0.0309   6.0524   0.0685 4.6760E-02 3.1769E-03 9.2350E-02 3.1143E-03   0.1621 4.6060E-03   0.2462 1.5541E-02 SSTM1SAGE1 J053941.29-694611.8   0.3970   0.0067   4.9740 3.0750E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.4400 -99.0000    -99. 0
693 4668                     -99     YSO2 84.9333 -69.6428 23884800 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394412-6938340  14.1730   0.2140  14.0350   0.3840  12.9020   0.1480 05394382-6938337  16.2100   0.1400  15.9400   0.0900  14.2100   0.0800 SSTISAGEMA J053943.84-693833.7   9.5633   0.0666   7.4684   0.0318   5.8279   0.0250   4.6893   0.0360 4.2000E-02 2.5770E-03 1.8500E-01 5.4184E-03   0.5365 1.2359E-02   0.8640 2.8641E-02                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.8900 -99.0000    -99. 0
694 4670         IRAS 05402-6956     OAGB 84.9369 -69.9217 25648640 50147        Sloan  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-77904 -99.0000  19.7350   5.6950  1352.0000 2MASS J05394488-6955180  14.3440   0.0290  11.7400   0.0240   9.7890   0.0210 05394489-6955181  14.2500   0.0100  11.9600   0.0100  10.0900   0.0300 SSTISAGEMA J053944.88-695518.0   7.3684   0.0443   6.7179   0.0337   6.0409   0.0348   5.0314   0.0370 3.1710E-01 1.2940E-02 3.6930E-01 1.1470E-02   0.4409 1.4120E-02   0.6305 2.1510E-02 SSTM1SAGE1 J053944.93-695518.1   2.2507   0.0057   0.9021 4.7077E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.7100 -99.0000    -99. 0
695 4672                     -99 HII/YSO3 84.9382 -69.7473 23892480 40650       Looney  15.7890   0.1790  16.7130   0.1140  16.1310 7.0100E-02  14.7010   0.1160               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394515-6944507  14.6900   0.0287  14.4060   0.0351  13.8110   0.0399 05394514-6944510  15.1100   0.0300  14.8300   0.0300  14.5400   0.0300                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053945.12-694448.2   1.2298   0.0036   2.3100 7.6248E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.93884-69.746408  84.9388 -69.7464   2567.0000   776.9000    -99.0000   -99.0000   2639.0000   252.4000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4200 -99.0000    -99. 0
696 4673                     -99      HII 84.9414 -69.6442 23884800 40650       Looney  12.2860   0.1630  12.0890   0.1200  11.3760 9.6100E-02  11.4580   0.1080               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05394591-6938386  12.4050   0.0910  12.0910   0.1190  10.9570   0.0630 05394595-6938379  13.5300   0.0700  13.2200   0.1000  12.3700   0.1100 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.1100 -99.0000    -99. 0
696 4674                     -99      HII 84.9417 -69.6437  8579328  1402        Armus -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05394595-6938379  14.2800   0.1400  13.7100   0.0900  13.0400   0.1300 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.2600 -99.0000    -99. 0
696 4675                     -99      HII 84.9417 -69.6437  8242944  1401        Armus -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05394595-6938379  14.2800   0.1400  13.7100   0.0900  13.0400   0.1300 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.1800 -99.0000    -99. 0
696 4676                     -99      HII 84.9417 -69.6437  8568832  1402        Armus -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05394595-6938379  14.2800   0.1400  13.7100   0.0900  13.0400   0.1300 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.2200 -99.0000    -99. 0
696 4680                     -99      HII 84.9417 -69.6437 12003584  1412        Armus -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05394595-6938379  14.2800   0.1400  13.7100   0.0900  13.0400   0.1300 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.2300 -99.0000    -99. 0
696 4684                     -99      HII 84.9417 -69.6437 12130048  1413        Armus -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05394595-6938379  14.2800   0.1400  13.7100   0.0900  13.0400   0.1300 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.2200 -99.0000    -99. 0
696 4688                     -99      HII 84.9417 -69.6437 11812352  1411        Armus -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05394595-6938379  14.2800   0.1400  13.7100   0.0900  13.0400   0.1300 SSTISAGE1A J053945.88-693838.6 -99.0000 -99.0000   7.1033   0.1106   7.5166   0.0972 -99.0000 -99.0000 -9.900E+01 -9.900E+01 2.5895E-01 2.6366E-02   0.1133 1.0137E-02 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.1300 -99.0000    -99. 0
697 4692             MSX LMC 971     CAGB 84.9660 -70.0214 11239424  3591       Kemper  99.9990  99.9990  21.3080   0.1210  19.8460 9.0100E-02  18.6140   0.0670               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395184-7001170  99.9990  99.9990  99.9990  99.9990  14.2080   0.0770 05395190-7001172  17.6000   0.0500  16.3000   0.0600  13.8000   0.0200 SSTISAGEMA J053951.81-700117.0  10.2653   0.0277   8.9084   0.0304   7.8360   0.0201   6.8477   0.0181 2.2000E-02 5.6187E-04 4.9110E-02 1.3755E-03   0.0844 1.5593E-03   0.1184 1.9682E-03 SSTM1SAGE1 J053951.84-700117.2   5.0081   0.0068   0.0712 4.4538E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4300 -99.0000    -99. 0
698 4693                     -99 HII/YSO3 84.9671 -71.1585 23885312 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05395212-7109304  17.4300   0.0500  15.3100   0.0200  13.4700   0.0200 SSTISAGEMA J053952.10-710930.5  10.5335   0.0475   9.6398   0.0335   8.7244   0.0453   7.8383   0.0842 1.7185E-02 7.5170E-04 2.5040E-02 7.7171E-04   0.0372 1.5528E-03   0.0475 3.6853E-03 SSTM1SAGE2 J053951.74-710930.4   3.6946   0.0243   0.2386 5.3430E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.0600 -99.0000    -99. 0
699 4694                     -99      HII 84.9685 -69.7545 23892480 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395221-6945201  14.6060   0.0390  14.5060   0.0540  14.4390   0.0640              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGE1A J053952.17-694519.8  14.2503   0.1303 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 5.6030E-04 6.7250E-05 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.5700 -99.0000    -99. 0
700 4695                     -99     YSO1 84.9726 -71.1647 23891968 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05395333-7109529  17.4100   0.0600  16.1900   0.0600  14.7200   0.0500 SSTISAGEMA J053953.41-710952.7 -99.0000 -99.0000  11.3213   0.1306   9.9887   0.1216   8.0814   0.1971 -9.900E+01 -9.900E+01 5.3215E-03 6.3991E-04   0.0116 1.3011E-03   0.0380 6.8970E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2900 -99.0000    -99. 0
701 4696                     -99     YSO1 84.9819 -71.1669 23891968 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395570-7110005  15.1840 -99.0000  15.6640   0.0834  13.3530 -99.0000 05395568-7110011  18.4900   0.1000  16.8400   0.1700  16.2200   0.1600                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J053955.55-711001.1   1.2690   0.0064   2.2280 1.3180E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.981647-71.166397  84.9816 -71.1664   5733.0000   608.4000   7504.0000   563.9000   4541.0000   298.7000   2397.0000  167.5000  3101.0000  225.6000  -5.5300 -99.0000    -99. 0
702 4697                     -99     YSO1 84.9933 -71.1682 23891968 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395827-7110053  99.9990  99.9990  99.9990  99.9990  13.8870   0.0420 05395849-7110048  17.8500   0.0600  16.7100   0.1000  14.6100   0.0500 SSTISAGEMA J053958.37-711005.3  10.8791   0.0426   9.3909   0.0348   8.2290   0.0191   7.1584   0.0285 1.2500E-02 4.9074E-04 3.1490E-02 1.0097E-03   0.0588 1.0320E-03   0.0889 2.3310E-03 SSTM1SAGE1 J053958.29-711005.5   2.1388   0.0158   1.0000 1.4580E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.99145-71.167702  84.9914 -71.1677   3359.0000   360.4000   4278.0000   388.7000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4600 -99.0000    -99. 0
703 4698                     -99     YSO1 84.9939 -71.1706 23891968 40650       Looney  99.9990  99.9990  19.8480   0.1070  17.7180 1.5810E-01  17.0840   0.1170               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395849-7110144  15.8020   0.0580  15.0160   0.0580  13.9900   0.0440 05395856-7110143  16.6700   0.0500  15.7500   0.0800  14.9300   0.0600 SSTISAGEMA J053958.50-711014.4  11.7698   0.0555  10.3453   0.0279   9.1027   0.0487   7.6909   0.0442 5.5035E-03 2.8148E-04 1.3075E-02 3.3578E-04   0.0263 1.1786E-03   0.0544 2.2150E-03 SSTM1SAGE1 J053958.19-711014.0   1.7535   0.0125   1.4260 1.6440E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J84.992971-71.17085  84.9930 -71.1709   4586.0000   345.2000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5000 -99.0000    -99. 0
704 4699                     -99      HII 84.9969 -69.7568 23884800 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395936-6945263  16.4560   0.1690  13.9650   0.0820  11.8430   0.0330 05395938-6945263  16.3400   0.0300  14.0000   0.0200  11.9600   0.0200 SSTISAGEMA J053959.40-694526.3   9.2874   0.0422   8.4258   0.0349   7.7098   0.0258   6.7634   0.0462 5.4150E-02 2.1023E-03 7.6600E-02 2.4593E-03   0.0948 2.2502E-03   0.1279 5.4369E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8000 -99.0000    -99. 0
704 4700                     -99      HII 84.9969 -69.7568 12548608   124        Gehrz  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395936-6945263  16.4560   0.1690  13.9650   0.0820  11.8430   0.0330 05395938-6945263  16.3400   0.0300  14.0000   0.0200  11.9600   0.0200 SSTISAGEMA J053959.40-694526.3   9.2874   0.0422   8.4258   0.0349   7.7098   0.0258   6.7634   0.0462 5.4150E-02 2.1023E-03 7.6600E-02 2.4593E-03   0.0948 2.2502E-03   0.1279 5.4369E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.6000 -99.0000    -99. 0
705 4701                     -99     YSO3 84.9980 -69.6251 23894016 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05395953-6937302  16.6790   0.0690  15.1990   0.0520  13.3060   0.0290 05395955-6937303  16.6900   0.0400  15.3000   0.0400  13.4000   0.0300 SSTISAGEMA J053959.56-693730.1  10.4337   0.0341   9.5058   0.0280   8.5111   0.0339   7.0171   0.0328 1.8840E-02 5.9134E-04 2.8330E-02 7.3076E-04   0.0453 1.4129E-03   0.1013 3.0619E-03 SSTM1SAGE1 J053959.51-693730.1   1.9000   0.0040   1.2460 4.5597E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J84.997549-69.624797  84.9976 -69.6248   2273.0000   270.4000   2613.0000   261.5000   1259.0000   132.8000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3400 -99.0000    -99. 0
706 4704                     -99      HII 85.0028 -69.7871 23894016 40650       Looney  14.8080   0.1280  15.6900   0.1750  15.0720 1.4110E-01  14.3360   0.1270               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05400074-6947129  13.9090   0.0710  13.1710   0.0770  12.0220   0.0400 05400073-6947133  14.9600   0.0300  13.7800   0.0400  12.4700   0.0300 SSTISAGEMA J054000.73-694713.4  10.3949   0.0574   9.7271   0.0416   8.7902   0.0537   7.4179   0.0817 1.9525E-02 1.0316E-03 2.3105E-02 8.8425E-04   0.0350 1.7325E-03   0.0700 5.2653E-03 SSTM1SAGE1 J054000.68-694712.0   1.4682   0.0047   1.8545 8.0095E-03 SSTM2SAGECC J054000.51-694716.7  -3.2730   0.0507  15860.0000   740.2000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.002112-69.787201  85.0021 -69.7872   5037.0000   413.3000   4427.0000   313.1000   2401.0000   159.4000    695.2000   99.5300   -99.0000  -99.0000  -7.0400 -99.0000    -99. 0
707 4705                     -99     YSO3 85.0171 -69.6368 23883264 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05400424-6938120  18.4600   0.0600  18.2000   0.1900  16.4700   0.1900 SSTISAGE1A J054004.18-693811.1 -99.0000 -99.0000  12.6494   0.1425 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 1.5660E-03 2.0550E-04 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.7200 -99.0000    -99. 0
708 4706                     -99      HII 85.0183 -69.7438 23883520 40650       Looney  16.8990   0.2010  14.6720   0.1210  15.5490 1.4010E-01  13.9360   0.1390               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05400448-6944375  13.5000   0.0690  12.8920   0.0830  11.7330   0.0520 05400442-6944375  14.1800   0.0400  13.9900   0.0500  13.5300   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -9.4100 -99.0000    -99. 0
709 4710                     -99      HII 85.0393 -69.6731 23892480 40650       Looney  12.9670   0.1190  14.0470   0.0950  13.6550 9.8100E-02  13.1190   0.0910               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05400934-6940183  12.9370   0.0730  12.0650   0.0650  11.7330   0.0490 05400933-6940182  13.0300   0.0200  12.1700   0.0100  11.8600   0.0100 SSTISAGEMA J054009.38-694018.4  11.5562   0.0654 -99.0000 -99.0000  10.6928   0.0960 -99.0000 -99.0000 6.7000E-03 4.0374E-04 -9.900E+01 -9.900E+01   0.0061 5.3718E-04 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6600 -99.0000    -99. 0
710 4709                     -99      HII 85.0396 -69.7482 23892480 40650       Looney  20.0570   0.1930  18.3180   0.0700  16.8010 3.2100E-02  14.9820   0.0410               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05400870-6944513  14.0170   0.0300  13.1290   0.0300  12.9130   0.0440 05400869-6944514  13.9400   0.0200  13.1400   0.0100  12.9300   0.0100 SSTISAGEMA J054008.74-694451.3  12.8680   0.1173  12.8370   0.0631 -99.0000 -99.0000 -99.0000 -99.0000 2.0015E-03 2.1628E-04 1.3175E-03 7.6629E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE2 J054009.65-694453.7   1.9758   0.0130   1.1620 1.3880E-02                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.040419-69.747616  85.0404 -69.7476   4914.0000  1100.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000  2901.0000  288.4000  -6.2500 -99.0000    -99. 0
711 4711          SNR B0540-69.3      SNR 85.0465 -69.3318 15097088 20752     Reynolds  18.9320   0.1590  19.4900   0.1370  17.0430 2.3910E-01  17.8000   0.2320               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05401122-6919540  17.8100   0.1700  17.1100   0.1800  16.5700   0.1600 SSTISAGE2A J054011.40-691954.8 -99.0000 -99.0000  13.6356   0.2151  12.2826   0.2117 -99.0000 -99.0000 -9.900E+01 -9.900E+01 6.3140E-04 1.2510E-04   0.0014 2.7390E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J054011.10-691954.2   6.5889   0.0118   0.0166 1.8042E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -2.8100 -99.0000    -99. 0
712 4712                     -99     YSO3 85.0502 -70.1544 23891200 40650       Looney  17.9060   0.0580  17.6540   0.0260  16.8080 3.8100E-02  16.0490   0.0380               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05401168-7009111  99.9990  99.9990  15.1010   0.0610  15.0330   0.0860 05401169-7009111  15.5000   0.0200  15.1200   0.0200  15.0100   0.0300 SSTISAGEMA J054011.71-700911.4  14.5585   0.0973  14.6610   0.0863 -99.0000 -99.0000 -99.0000 -99.0000 4.2185E-04 3.7814E-05 2.4555E-04 1.9522E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054011.95-700915.7   4.1581   0.0039   0.1557 5.5867E-04 SSTM2SAGECC J054012.52-700917.3  -1.2630   0.0276   2490.0000    63.3100 SSTM3SAGECC J054012.53-700917.2  -3.3980   0.1370   3659.0000  459.1000 J85.049885-70.154139  85.0499 -70.1541   2243.0000   157.2000   1763.0000   132.9000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4900 -99.0000    -99. 0
712 4713                     -99     YSO3 85.0502 -70.1544 16943616   249   Indebetouw  17.9060   0.0580  17.6540   0.0260  16.8080 3.8100E-02  16.0490   0.0380               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05401168-7009111  99.9990  99.9990  15.1010   0.0610  15.0330   0.0860 05401169-7009111  15.5000   0.0200  15.1200   0.0200  15.0100   0.0300 SSTISAGEMA J054011.71-700911.4  14.5585   0.0973  14.6610   0.0863 -99.0000 -99.0000 -99.0000 -99.0000 4.2185E-04 3.7814E-05 2.4555E-04 1.9522E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054011.95-700915.7   4.1581   0.0039   0.1557 5.5867E-04 SSTM2SAGECC J054012.52-700917.3  -1.2630   0.0276   2490.0000    63.3100 SSTM3SAGECC J054012.53-700917.2  -3.3980   0.1370   3659.0000  459.1000 J85.049885-70.154139  85.0499 -70.1541   2243.0000   157.2000   1763.0000   132.9000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.5700 -99.0000    -99. 0
713 4715               HD 269953      YSG 85.0505 -69.6680  5032192   124        Gehrz  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05401217-6940049   8.5880   0.0270   8.3280   0.0470   8.0210   0.0240 05401216-6940048  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054012.17-694004.8   7.2798   0.0279   6.6983   0.0241   6.2233   0.0263   5.1732   0.0265 3.4405E-01 8.8315E-03 3.7605E-01 8.3504E-03   0.3727 9.0186E-03   0.5533 1.3487E-02 SSTM1SAGE1 J054012.00-694005.1   1.9522   0.0072   1.1875 7.8454E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7600 -99.0000    -99. 0
714 4714                     -99     YSO3 85.0507 -70.1683 16943616   249   Indebetouw  18.1930   0.0840  18.5850   0.0720  17.7640 1.4810E-01  18.0240   0.1080               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05401203-7010059  17.6000   0.0500  17.5300   0.0900  16.7500   0.1200                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054012.52-701004.6   5.4419   0.0118   0.0477 5.2052E-04 SSTM2SAGECC J054012.90-701004.6  -1.2960   0.0250   2568.0000    59.0400 SSTM3SAGECC J054012.29-700957.7  -3.5780   0.1070   4320.0000  424.3000 J85.050246-70.168067  85.0502 -70.1681   1505.0000   119.2000   1791.0000   135.7000    987.9000    66.7400    -99.0000  -99.0000   413.8000   40.2400  -5.5600 -99.0000    -99. 0
715 4716                HD 38489     B[e] 85.0560 -69.3797 11239424  3591       Kemper  11.2360   0.0310  12.2960   0.0480  12.2150 8.8100E-02  10.8910   0.1530               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05401333-6922464  10.4560   0.0210   9.8470   0.0210   8.6020   0.0210 05401334-6922465  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054013.35-692246.4   6.5391   0.0316   5.8555   0.0265   5.2724   0.0256   4.5706   0.0236 6.8060E-01 1.9818E-02 8.1720E-01 1.9975E-02   0.8949 2.1079E-02   0.9639 2.0980E-02 SSTM1SAGE1 J054013.30-692246.5   2.8961   0.0046   0.4979 2.1243E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.7500 -99.0000    -99. 0
716 4717            MSX LMC 1400     CAGB 85.0860 -66.2456 12813056  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05402057-6614442  16.5910   0.1640  13.8750   0.0250  11.7420   0.0240 05402059-6614443  17.0000   0.0200  14.3300   0.0100  12.0100   0.0100 SSTISAGEMA J054020.61-661444.3   9.0096   0.0285   7.9276   0.0224   7.0142   0.0153   6.1842   0.0221 6.9935E-02 1.8355E-03 1.2120E-01 2.5053E-03   0.1799 2.5315E-03   0.2181 4.4466E-03 SSTM1SAGE1 J054020.60-661444.4   4.4904   0.0053   0.1147 5.5606E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9200 -99.0000    -99. 0
717 4718                     -99      RSG 85.1018 -69.3548 11239424  3591       Kemper  15.7530   0.0400  15.1640   0.0100  13.1860 1.0100E-02  10.4230   0.1170               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05402444-6921169   9.1400   0.0340   8.2590   0.0270   7.8540   0.0270 05402446-6921171  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054024.46-692116.9   7.5158   0.0361   7.5558   0.0301   7.2213   0.0186   6.7474   0.0178 2.7685E-01 9.1959E-03 1.7070E-01 4.7317E-03   0.1487 2.5432E-03   0.1298 2.1270E-03 SSTM1SAGE1 J054024.38-692116.8   4.5984   0.0066   0.1038 6.3254E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6200  -7.5000   3269. 0
718 4720              SMP LMC 85      CPN 85.1285 -66.2936  4952320   103        Houck  15.8340   0.0370  16.5330   0.0170  15.7110 2.3100E-02  16.3820   0.0320               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05403079-6617374  15.5660   0.0310  15.1610   0.0470  14.0730   0.0350 05403080-6617374  15.5300   0.0100  15.2300   0.0200  14.1300   0.0300 SSTISAGEMA J054030.80-661737.4  12.2524   0.0274  11.2751   0.0163   9.7528   0.0207   7.9408   0.0149 3.5285E-03 8.9016E-05 5.5530E-03 8.3311E-05   0.0144 2.7518E-04   0.0432 5.9529E-04 SSTM1SAGE1 J054030.79-661737.3   3.4164   0.0059   0.3083 1.6628E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7100 -99.0000    -99. 0
719 4721                     -99     YSO4 85.1417 -69.4194 23886080 40650       Looney  15.8340   0.0470  16.5890   0.0600  16.1730 6.4100E-02  15.4960   0.0430               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05403400-6925099  15.1040   0.0400  14.0840   0.0420  12.5980   0.0270 05403400-6925099  14.8100   0.0100  14.0000   0.0100  12.5500   0.0100 SSTISAGEMA J054034.00-692509.8   9.8397   0.0210   8.7289   0.0339   7.7645   0.0214   6.5821   0.0176 3.2560E-02 6.3021E-04 5.7940E-02 1.8096E-03   0.0901 1.7740E-03   0.1512 2.4523E-03 SSTM1SAGE1 J054033.96-692509.9   3.4589   0.0048   0.2965 1.2982E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.140655-69.419341  85.1407 -69.4193    111.5000    29.7700    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9900 -99.0000    -99. 0
720 4722         IRAS 05410-6954     CAGB 85.1503 -69.8805 11239424  3591       Kemper  21.5280   0.4470  21.2370   0.4160  20.5380 1.0210E-01  19.8830   0.1240 OGLE-LMC-LPV-78871  20.4480  19.2090   1.2850   676.1000 2MASS J05403606-6952498  14.5160   0.0480  12.2410   0.0300  10.3570   0.0190 05403607-6952498  15.7700   0.0100  13.2000   0.0100  10.9900   0.0100 SSTISAGEMA J054036.05-695249.5   8.0863   0.0413   7.1329   0.0254   6.3261   0.0255   5.5473   0.0245 1.6370E-01 6.2337E-03 2.5200E-01 5.8948E-03   0.3391 7.9661E-03   0.3921 8.8596E-03 SSTM1SAGE1 J054036.06-695249.7   4.1007   0.0050   0.1642 7.4922E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6800 -99.0000    -99. 0
721 4723                     -99     YSO3 85.1801 -70.1862 16943616   249   Indebetouw  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05404333-7011103  17.1600   0.0500  15.9600   0.0400  15.2600   0.0700 SSTISAGEMA J054043.20-701110.3 -99.0000 -99.0000  12.4478   0.0761  10.3727   0.0453   8.7341   0.0456 -9.900E+01 -9.900E+01 1.8855E-03 1.3209E-04   0.0082 3.4027E-04   0.0208 8.7445E-04 SSTM1SAGE1 J054043.17-701110.4   3.9029   0.0051   0.1970 9.1872E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.179372-70.186003  85.1794 -70.1860   1422.0000   112.6000   1478.0000   123.5000    713.9000    58.2200    953.7000   69.5200   430.8000   51.0900  -3.9500 -99.0000    -99. 0
722 4724                 HV 5993      RSG 85.1823 -69.3661 10969600  3426      Kastner  17.6390   0.0580  15.2940   0.0100  13.5760 1.0100E-02  10.4940   0.0600               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05404375-6921581   8.8190   0.0210   7.9090   0.0400   7.4450   0.0240 05404377-6921582  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054043.74-692158.0   7.0563   0.0455   7.0394   0.0248   6.6735   0.0181   6.1439   0.0228 4.2270E-01 1.7723E-02 2.7465E-01 6.2626E-03   0.2462 4.1107E-03   0.2263 4.7529E-03 SSTM1SAGE1 J054043.63-692158.0   4.6562   0.0058   0.0984 5.2356E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9000  -7.7600   3058. 0
723 4725                     -99 HII/YSO3 85.1833 -69.4318 10969856  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05404399-6925548  15.6940   0.0500  14.8130   0.0530  13.8880   0.0410 05404413-6925545  17.0700   0.0500  16.1700   0.0700  14.6200   0.0500 SSTISAGEMA J054044.04-692554.5  11.6919   0.0817  10.8561   0.0753   9.5927   0.0888 -99.0000 -99.0000 5.9130E-03 4.4504E-04 8.1675E-03 5.6674E-04   0.0167 1.3682E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J054043.85-692555.6   3.3428   0.0045   0.3299 1.3797E-03 SSTM2SAGECC J054044.27-692557.2  -2.4520   0.0261   7442.0000   178.7000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J85.182603-69.43205  85.1826 -69.4321   2786.0000   218.5000   2827.0000   198.4000   1819.0000   113.8000    787.3000   50.1200   490.4000   41.6000  -6.8300 -99.0000    -99. 0
723 4726                     -99 HII/YSO3 85.1833 -69.4318 23886080 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05404399-6925548  15.6940   0.0500  14.8130   0.0530  13.8880   0.0410 05404413-6925545  17.0700   0.0500  16.1700   0.0700  14.6200   0.0500 SSTISAGEMA J054044.04-692554.5  11.6919   0.0817  10.8561   0.0753   9.5927   0.0888 -99.0000 -99.0000 5.9130E-03 4.4504E-04 8.1675E-03 5.6674E-04   0.0167 1.3682E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J054043.85-692555.6   3.3428   0.0045   0.3299 1.3797E-03 SSTM2SAGECC J054044.27-692557.2  -2.4520   0.0261   7442.0000   178.7000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J85.182603-69.43205  85.1826 -69.4321   2786.0000   218.5000   2827.0000   198.4000   1819.0000   113.8000    787.3000   50.1200   490.4000   41.6000  -6.7600 -99.0000    -99. 0
724 4727         IRAS 05413-7029      HII 85.1876 -70.4686 23886848 40650       Looney  18.1600   0.1910  18.9780   0.0930  17.4470 1.1610E-01  16.4640   0.0760               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05404511-7028067  15.1070   0.0330  14.4930   0.0390  13.5330   0.0350 05404508-7028069  16.3500   0.1600  15.0400   0.0900  14.1700   0.1100 SSTISAGEMA J054045.04-702806.9  11.0308   0.0474  10.0731   0.0384   8.8735   0.0384   7.6824   0.0967 1.0870E-02 4.7466E-04 1.6800E-02 5.9393E-04   0.0325 1.1471E-03   0.0549 4.8880E-03 SSTM1SAGE1 J054045.11-702806.7   2.6138   0.0034   0.6457 2.0228E-03 SSTM2SAGECC J054045.21-702808.0  -2.4820   0.0132   7651.0000    92.7000 SSTM3SAGECC J054042.65-702815.3  -4.7240   0.0287  12400.0000  328.0000  J85.18708-70.468313  85.1871 -70.4683   4072.0000   285.7000   3846.0000   260.2000   1953.0000   126.9000    -99.0000  -99.0000  1277.0000   93.3700  -6.7500 -99.0000    -99. 0
725 4728                     -99     YSO3 85.1931 -70.1885 16943616   249   Indebetouw  99.9990  99.9990  19.7830   0.0780  18.9950 1.0410E-01  18.0290   0.0960               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05404625-7011181  16.1490   0.0620  15.4860   0.0770  15.0330   0.0770 05404606-7011184  17.2700   0.0700  16.3700   0.0600  15.8800   0.1100 SSTISAGEMA J054046.14-701118.3 -99.0000 -99.0000  13.4445   0.1895  10.6889   0.1024   9.1692   0.1062 -9.900E+01 -9.900E+01 7.5290E-04 1.3140E-04   0.0061 5.7504E-04   0.0140 1.3645E-03 SSTM1SAGE1 J054046.12-701119.3   4.7447   0.0218   0.0907 1.8250E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.4800 -99.0000    -99. 0
726 4729                     -99     YSO3 85.1952 -70.1896 16943616   249   Indebetouw  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05404690-7011229  16.7300   0.0500  16.2900   0.0600  16.0500   0.1100 SSTISAGEMA J054047.01-701123.0 -99.0000 -99.0000  13.2994   0.0996  10.7765   0.0963   9.0454   0.0932 -9.900E+01 -9.900E+01 8.6060E-04 7.8920E-05   0.0056 4.9911E-04   0.0156 1.3422E-03 SSTM1SAGE1 J054046.90-701122.8   3.8320   0.0097   0.2103 1.8702E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.197973-70.190451  85.1980 -70.1905    -99.0000   -99.0000    520.7000    67.4200    948.1000    65.6700    279.3000   46.8600   -99.0000  -99.0000  -5.5000 -99.0000    -99. 0
727 4730             MSX LMC 939      RSG 85.2021 -69.5600 10970112  3426      Kastner  99.9990  99.9990  17.0280   0.1810  13.1410 5.3200E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05404850-6933360   9.1650   0.0230   8.2010   0.0450   7.7110   0.0220 05404851-6933359  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054048.51-693335.9   7.1422   0.0288   6.9727   0.0253   6.5753   0.0187   5.8353   0.0254 3.9055E-01 1.0369E-02 2.9205E-01 6.7942E-03   0.2695 4.6314E-03   0.3007 7.0253E-03 SSTM1SAGE1 J054048.47-693335.7   3.4417   0.0047   0.3012 1.2974E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8100  -7.5900   2673. 0
728 4731                     -99      HII 85.2062 -70.1711 16943616   249   Indebetouw -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05404942-7010153  18.2200   0.0800  16.9700   0.0600  15.7700   0.0700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6400 -99.0000    -99. 0
729 4732         IRAS 05413-6934      UNK 85.2262 -69.5552 23884032 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05405428-6933185  15.5530   0.0790  14.2750   0.0670  13.2450   0.0390 05405429-6933186  15.7000   0.0200  14.3000   0.0100  13.1200   0.0100 SSTISAGEMA J054054.31-693318.5  10.8883   0.0273  10.1166   0.0230   9.1450   0.0260   7.6832   0.0174 1.2395E-02 3.1194E-04 1.6140E-02 3.4224E-04   0.0253 6.0496E-04   0.0548 8.7750E-04 SSTM1SAGE1 J054054.32-693318.3   3.7216   0.0045   0.2328 9.6242E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000   J85.2303-69.555207  85.2303 -69.5552    -99.0000   -99.0000    333.9000    64.3800    216.8000    28.8000    -99.0000  -99.0000   -99.0000  -99.0000  -4.3200 -99.0000    -99. 0
730 4733                     -99      RSG 85.2303 -69.3904 25688576 50167      Clayton  17.0130   0.1200  15.1540   0.0100  12.9560 1.0100E-02  10.4800   0.0710               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05405532-6923252   8.8270   0.0200   7.8730   0.0330   7.5440   0.0180 05405531-6923252  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054055.33-692325.2   7.2751   0.0356   7.3961   0.0254   7.1290   0.0189   6.8574   0.0178 3.4555E-01 1.1316E-02 1.9775E-01 4.6326E-03   0.1619 2.8143E-03   0.1173 1.9203E-03 SSTM1SAGE1 J054055.26-692325.3   4.9715   0.0073   0.0736 4.9378E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8400  -7.7200   3159. 0
731 4734                     -99     YSO3 85.2324 -69.6797 23889152 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05405577-6940473  16.8830   0.0920  15.6120   0.0660  14.4210   0.0420 05405576-6940475  17.3500   0.0900  15.8500   0.0700  14.5000   0.0400 SSTISAGEMA J054055.82-694047.2  11.9486   0.1082  11.6997   0.0597  10.2224   0.0880 -99.0000 -99.0000 4.6680E-03 4.6500E-04 3.7555E-03 2.0641E-04   0.0094 7.5968E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J054055.82-694047.3   5.7063   0.0096   0.0374 3.3222E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.232859-69.679472  85.2329 -69.6795    851.8000    79.9300    960.2000    91.7200    427.6000    39.5000    369.0000   48.3200   -99.0000  -99.0000  -2.8800 -99.0000    -99. 0
732 4735                  AL 391      OPN 85.2329 -69.2708 25995520 50338     Matsuura  13.6850   0.0360  14.4660   0.0290  14.3750 2.9100E-02  14.4110   0.0400               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05405585-6916146  14.2630   0.0270  14.3170   0.0310  14.2860   0.0420 05405584-6916146  14.2800   0.0200  14.2900   0.0100  14.2600   0.0100 SSTISAGEMA J054055.84-691614.5  13.9791   0.0367  13.4378   0.0306  12.9961   0.0541  10.1069   0.0291 7.1930E-04 2.4312E-05 7.5760E-04 2.1342E-05   0.0007 3.6293E-05   0.0059 1.5786E-04 SSTM1SAGE1 J054055.82-691614.8   4.3939   0.0060   0.1253 6.8883E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.2000 -99.0000    -99. 0
733 4736      OGLE LMC-LPV-79272     CAGB 85.2424 -69.8869 11239424  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-79272 -99.0000  18.4000   2.0440   520.8000 2MASS J05405818-6953126  14.4480   0.0430  12.5420   0.0300  10.9790   0.0230 05405818-6953127  14.6800   0.0200  12.7400   0.0100  11.0200   0.0100 SSTISAGEMA J054058.19-695312.4   8.7892   0.0355   8.0221   0.0265   7.3255   0.0198   6.6841   0.0185 8.5680E-02 2.8042E-03 1.1110E-01 2.7075E-03   0.1351 2.4622E-03   0.1376 2.3449E-03 SSTM1SAGE1 J054058.16-695312.9   5.6212   0.0079   0.0405 2.9316E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9800 -99.0000    -99. 0
734 4739                 HV 1017      RSG 85.2466 -69.3101 11239424  3591       Kemper  16.9250   0.0440  15.5240   0.0200  13.2960 1.0100E-02  10.8240   0.0920               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05405923-6918362  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054059.22-691836.2   7.1056   0.0428   6.9134   0.0218   6.6444   0.0181   6.5743   0.0329 4.0395E-01 1.5914E-02 3.0845E-01 6.2023E-03   0.2529 4.2241E-03   0.1522 4.6148E-03 SSTM1SAGE1 J054059.16-691836.0   3.6802   0.0046   0.2418 1.0302E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8900  -7.7700   3100. 0
735 4740                 HV 2781      RSG 85.2786 -69.2875 25688832 50167      Clayton  17.0930   0.1300  15.4140   0.0100  13.3560 1.0100E-02  10.6370   0.0470               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05410689-6917147   8.9560   0.0240   8.1700   0.0380   7.7720   0.0170 05410692-6917147  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054106.91-691714.6   7.3282   0.0301   7.4096   0.0237   7.1360   0.0167   6.8205   0.0170 3.2905E-01 9.1278E-03 1.9530E-01 4.2660E-03   0.1608 2.4679E-03   0.1214 1.8979E-03 SSTM1SAGE1 J054106.90-691715.0   4.6429   0.0059   0.0996 5.3915E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6700  -7.5400   3152. 0
736 4741              SMP LMC 87      OPN 85.2835 -72.7022  4952576   103        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05410802-7242084  17.0030   0.0610  16.9040   0.1130  16.2390   0.1550              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J054108.02-724208.4  15.1788   0.0375  14.0452   0.0423  13.2418   0.0694  11.2978   0.0278 2.3825E-04 8.2216E-06 4.3300E-04 1.6864E-05   0.0006 3.7140E-05   0.0020 5.0257E-05 SSTM1SAGE1 J054108.02-724208.4   6.1405   0.0143   0.0251 3.3010E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.5900 -99.0000    -99. 0
737 4742                     -99      RSG 85.2944 -69.6344 10970368  3426      Kastner  16.7020   0.0670  14.6400   0.2300  12.9720 9.4000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05411066-6938040   8.7890   0.0240   7.9820   0.0260   7.6310   0.0180 05411066-6938040  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054110.71-693804.0   7.4402   0.0394   7.2295   0.0247   6.9297   0.0177   6.5799   0.0162 2.9680E-01 1.0774E-02 2.3055E-01 5.2441E-03   0.1945 3.1611E-03   0.1515 2.2606E-03 SSTM1SAGE1 J054110.67-693804.1   4.4875   0.0067   0.1150 7.1167E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.9500  -7.8700   3188. 0
738 4744                     -99     YSO3 85.3582 -71.2982 23894784 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05412600-7117535  16.2780   0.0630  15.5210   0.0620  14.9050   0.0730 05412612-7117515  18.2900   0.1600  17.8700   0.2000  17.2700   0.1800 SSTISAGEMA J054126.11-711751.1 -99.0000 -99.0000  12.9037   0.1164  10.6562   0.2065 -99.0000 -99.0000 -9.900E+01 -9.900E+01 1.2390E-03 1.3280E-04   0.0063 1.1950E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J054125.96-711753.6   3.1868   0.0037   0.3809 1.3020E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000   J85.35821-71.29844  85.3582 -71.2984   2072.0000   143.9000   1551.0000   118.1000    815.5000    55.9800    838.9000   53.2100   286.4000   30.8100  -5.2500 -99.0000    -99. 0
739 4745                     -99      HII 85.4056 -71.3174 23886848 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 05413736-7119030  17.0000   0.1700  99.9900   9.9900  16.1700   0.1800                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054137.71-711905.2   2.1661   0.0045   0.9752 4.0155E-03 SSTM2SAGECC J054138.07-711906.1  -3.9680   0.0183  30070.0000   507.0000 SSTM3SAGECC J054137.78-711906.1  -6.0120   0.0174  40620.0000  652.7000 J85.405523-71.317685  85.4055 -71.3177   5574.0000   578.3000   5996.0000   434.0000   4123.0000   260.4000   2888.0000  160.3000  1628.0000  121.4000  -8.0100 -99.0000    -99. 0
740 4746                     -99      HII 85.4116 -71.3203 23891968 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05413889-7119150  16.1170   0.0850  15.5740   0.0950  14.7240   0.0870 05413869-7119144  99.9900   9.9900  17.8200   0.2000  16.7400   0.1800 SSTISAGEMA J054138.76-711913.6 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054138.86-711913.0   2.6918   0.0081   0.6009 4.5060E-03 SSTM2SAGECC J054138.07-711906.1  -3.9680   0.0183  30070.0000   507.0000 SSTM3SAGECC J054137.78-711906.1  -6.0120   0.0174  40620.0000  652.7000  J85.409944-71.31974  85.4099 -71.3197   1875.0000   370.7000   3346.0000   267.2000    852.7000    89.4600   2888.0000  160.3000  1628.0000  121.4000  -7.9400 -99.0000    -99. 0
741 4748               WOH S 480      RSG 85.5029 -69.1937 25689088 50167      Clayton  17.6770   0.0990  15.5790   0.0380  13.6740 7.7000E-02   9.4210   0.0690               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05420071-6911369   9.9000   0.0230   9.0170   0.0240   8.6830   0.0210 05420072-6911369  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054200.71-691136.9   8.4216   0.0347   8.6296   0.0281   8.3443   0.0182   8.0514   0.0194 1.2020E-01 3.8417E-03 6.3490E-02 1.6433E-03   0.0528 8.8651E-04   0.0391 6.9610E-04 SSTM1SAGE1 J054200.67-691137.1   6.6422   0.0146   0.0158 2.1193E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.4400  -6.9600   3190. 0
742 4749                     -99      HII 85.5882 -69.1058 23891200 40650       Looney  19.7840   0.1350  20.0950   0.0750  19.3950 9.6100E-02  17.7880   0.0610               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05422118-6906208  16.4350   0.0580  15.7120   0.0660  15.0020   0.0630 05422119-6906209  16.7300   0.0400  16.0100   0.0600  15.2600   0.0800 SSTISAGEMA J054221.16-690620.9 -99.0000 -99.0000  13.0651   0.0801  10.1092   0.0580   8.4707   0.0673 -9.900E+01 -9.900E+01 1.0678E-03 7.8796E-05   0.0104 5.5547E-04   0.0265 1.6466E-03 SSTM1SAGE1 J054221.06-690621.8   4.1824   0.0062   0.1523 8.6594E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.588952-69.105932  85.5890 -69.1059   1263.0000   141.4000    820.0000   123.9000    -99.0000   -99.0000    -99.0000  -99.0000   379.4000   62.6900  -3.6100 -99.0000    -99. 0
743 4750            MSX LMC 1795     RCrB 85.5917 -69.0499 25990912 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990    OGLE-LMC-RCB-21 -99.0000  15.7930 -99.0000   -99.0000 2MASS J05422192-6902593  99.9990  99.9990  99.9990  99.9990  14.0730   0.0380 05422192-6902594  16.4800   0.0300  14.7600   0.0200  12.9300   0.0200 SSTISAGEMA J054221.91-690259.3   9.9101   0.0198   8.7189   0.0271   7.7846   0.0172   6.9545   0.0148 3.0515E-02 5.5729E-04 5.8480E-02 1.4583E-03   0.0885 1.4043E-03   0.1073 1.4577E-03 SSTM1SAGE1 J054221.92-690260.0   5.9090   0.0110   0.0310 3.1469E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.4900 -99.0000    -99. 0
744 4751                     -99     YSO3 85.6406 -71.2910 23886848 40650       Looney  19.1660   0.1080  19.4450   0.0540  18.6900 6.5100E-02  17.4340   0.0640               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05423378-7117275  15.6320   0.0500  14.9340   0.0510  99.9990  99.9990 05423373-7117278  16.2900   0.0600  16.2000   0.2100  14.3500   0.0500 SSTISAGEMA J054233.73-711727.7  11.7934   0.0625  11.1815   0.0572   9.4123   0.0554   7.7956   0.0497 5.3850E-03 3.1019E-04 6.0525E-03 3.1883E-04   0.0198 1.0086E-03   0.0494 2.2641E-03 SSTM1SAGE1 J054233.70-711728.0   2.4782   0.0042   0.7316 2.8249E-03 SSTM2SAGECC J054233.98-711728.9  -1.7990   0.0121   4079.0000    45.2600 SSTM3SAGECC J054232.43-711727.1  -3.7930   0.0395   5264.0000  191.6000 J85.640663-71.291068  85.6407 -71.2911   3115.0000   209.9000   2429.0000   165.5000   1185.0000    74.3200    696.7000   40.8000   358.3000   29.9100  -6.2500 -99.0000    -99. 0
745 4752                 HV 2798      RSG 85.6476 -69.1467 25689344 50167      Clayton  16.4330   0.0700  14.6340   0.0100  12.6160 1.0000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05423534-6908485   8.8420   0.0200   8.0170   0.0240   7.7060   0.0200 05423535-6908484  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054235.34-690848.4   7.4605   0.0291   7.6274   0.0260   7.3648   0.0195   7.0460   0.0181 2.9130E-01 7.8034E-03 1.5980E-01 3.8227E-03   0.1303 2.3416E-03   0.0986 1.6410E-03 SSTM1SAGE1 J054235.37-690848.4   4.9238   0.0056   0.0769 3.9562E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8900  -7.7600   3243. 0
746 4753                     -99     YSO3 85.7035 -69.7462 23887360 40650       Looney  18.3700   0.2100  19.3090   0.1740  19.2430 1.2910E-01  17.4620   0.1970               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05424889-6944460  15.5740 -99.0000  15.7140   0.0884  14.2700 -99.0000 05424872-6944468  99.9900   9.9900  17.5500   0.1400  17.1100   0.1500                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054248.83-694445.4   3.0014   0.0039   0.4518 1.6127E-03 SSTM2SAGECC J054249.45-694447.7  -2.4360   0.0280   7337.0000   188.9000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.703909-69.745689  85.7039 -69.7457   3977.0000   280.8000   3950.0000   261.9000   1743.0000   113.6000    846.4000   73.3100   -99.0000  -99.0000  -6.0400 -99.0000    -99. 0
747 4754      OGLE LMC-T2CEP-180    OPAGB 85.8039 -68.5659 33291776 50092       Gielen  16.9950   0.0350  16.1460   0.0170  15.7850 2.4100E-02  14.5520   0.0220 OGLE-LMC-T2CEP-180  15.3030  14.5020   0.4610    30.9963 2MASS J05431286-6833571  13.8230   0.0240  13.3700   0.0250  12.9310   0.0290 05431288-6833571  14.0300   0.0200  13.5700   0.0100  13.0800   0.0200 SSTISAGEMA J054312.86-683357.1  10.9858   0.0229  10.1394   0.0233   9.4134   0.0245   8.5495   0.0216 1.1330E-02 2.3848E-04 1.5805E-02 3.3851E-04   0.0197 4.4595E-04   0.0247 4.9073E-04 SSTM1SAGE1 J054312.82-683356.8   6.5710   0.0155   0.0169 2.4123E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.8200 -99.0000    -99. 0
748 4755                     -99      HII 85.8323 -69.4410 11239424  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05432048-6926296  99.9990  99.9990  16.0790   0.0960  15.1910   0.0840 05432055-6926292  99.9900   9.9900  17.0300   0.1700  15.9900   0.1100 SSTISAGEMA J054320.50-692629.7 -99.0000 -99.0000  13.4739   0.0959 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 7.3280E-04 6.4693E-05 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054319.84-692628.6   5.4268   0.0065   0.0484 2.9026E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J85.833491-69.440925  85.8335 -69.4409   1017.0000    90.9000   1554.0000   120.3000    662.9000    51.2100    -99.0000  -99.0000   -99.0000  -99.0000  -4.9700 -99.0000    -99. 0
749 4756            MSX LMC 1436     YSO4 85.8764 -69.4129 11239424  3591       Kemper  18.7240   0.1000  19.1150   0.0740  18.1500 1.2810E-01  18.8990   0.1230               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05433034-6924466  16.1360   0.1100  14.7820   0.0980  12.7130   0.0260 05433033-6924466  16.4700   0.0500  14.9200   0.0200  12.8500   0.0200 SSTISAGEMA J054330.36-692446.5   9.9117   0.0273   8.7961   0.0316   7.8424   0.0211   6.4638   0.0185 3.0470E-02 7.6656E-04 5.4465E-02 1.5858E-03   0.0839 1.6329E-03   0.1686 2.8677E-03 SSTM1SAGE1 J054330.32-692447.0   2.5624   0.0045   0.6770 2.7937E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J85.876511-69.41291  85.8765 -69.4129    908.3000    96.7600   1288.0000   118.7000   1717.0000   114.3000   1113.0000   88.9900   998.0000   85.5800  -5.5100 -99.0000    -99. 0
749 4757            MSX LMC 1436     YSO4 85.8764 -69.4129 23887360 40650       Looney  18.7240   0.1000  19.1150   0.0740  18.1500 1.2810E-01  18.8990   0.1230               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05433034-6924466  16.1360   0.1100  14.7820   0.0980  12.7130   0.0260 05433033-6924466  16.4700   0.0500  14.9200   0.0200  12.8500   0.0200 SSTISAGEMA J054330.36-692446.5   9.9117   0.0273   8.7961   0.0316   7.8424   0.0211   6.4638   0.0185 3.0470E-02 7.6656E-04 5.4465E-02 1.5858E-03   0.0839 1.6329E-03   0.1686 2.8677E-03 SSTM1SAGE1 J054330.32-692447.0   2.5624   0.0045   0.6770 2.7937E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J85.876511-69.41291  85.8765 -69.4129    908.3000    96.7600   1288.0000   118.7000   1717.0000   114.3000   1113.0000   88.9900   998.0000   85.5800  -5.3200 -99.0000    -99. 0
750 4758      OGLE LMC-LPV-81990     CAGB 85.9002 -70.1764 10970624  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-81990 -99.0000  19.4780   1.8840   562.4000 2MASS J05433602-7010351  16.2880   0.1140  13.5450   0.0380  11.4580   0.0390 05433603-7010351  16.9700   0.0300  14.4700   0.0100  12.2400   0.0200 SSTISAGEMA J054336.02-701035.0   9.3161   0.0464   8.0075   0.0291   7.2973   0.0200   6.6864   0.0172 5.2735E-02 2.2550E-03 1.1260E-01 3.0200E-03   0.1386 2.5511E-03   0.1373 2.1743E-03 SSTM1SAGE1 J054336.03-701035.0   5.2372   0.0082   0.0576 4.3749E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.5800 -99.0000    -99. 0
751 4759         IRAS 05446-6945     CAGB 86.0569 -69.7384 11239424  3591       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05441368-6944183  99.9990  99.9990  16.2200   0.0920  13.8290   0.0320 05441369-6944183  18.2700   0.0700  15.3500   0.0200  12.8400   0.0100 SSTISAGEMA J054413.76-694418.3   9.3401   0.0326   7.9641   0.0288   6.8475   0.0173   5.8482   0.0258 5.1585E-02 1.5502E-03 1.1720E-01 3.1050E-03   0.2098 3.3441E-03   0.2972 7.0619E-03 SSTM1SAGE1 J054413.72-694418.4   3.8631   0.0045   0.2043 8.5008E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9400 -99.0000    -99. 0
752 4760                 HV 2834      RSG 86.0575 -66.2791 10970880  3426      Kastner  19.4730   0.2270  16.4420   0.0210  13.8480 6.5000E-02   8.9660   0.1130               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05441373-6616445   8.9630   0.0250   7.9200   0.0360   7.4870   0.0200 05441377-6616444  99.9900   9.9900  99.9900   9.9900  99.9900   9.9900 SSTISAGEMA J054413.76-661644.6   7.0223   0.0291   7.0107   0.0234   6.7422   0.0189   6.4564   0.0233 4.3615E-01 1.1675E-02 2.8200E-01 6.0842E-03   0.2311 4.0290E-03   0.1697 3.6368E-03 SSTM1SAGE1 J054413.79-661644.7   4.6329   0.0068   0.1005 6.3027E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.2400  -7.7700   2673. 0
753 4762                 del Dor     STAR 86.1917 -65.7355 10999296  3470      Bouwman  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05444639-6544079   4.0510   0.2880   3.8130   0.2700   3.8400   0.3060              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J054446.33-654407.8   3.7703   0.0492   3.6550   0.0439   3.6749   0.0243   3.7066   0.0399 8.7180E+00 3.9500E-01 6.2020E+00 2.5060E-01   3.8970 8.7117E-02   2.1360 7.8510E-02 SSTM1SAGE2 J054446.36-654408.0   3.6535   0.0062   0.2478 1.4170E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -11.6600 -14.7900   8000. 1
754 4763         IRAS 05448-6720     YSO3 86.2068 -67.3263 23885824 40650       Looney  14.9970   0.0820  15.5280   0.0590  15.7470 3.3100E-02  15.7370   0.0800               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05444968-6719344  14.9290   0.0399  14.8930   0.0557  14.6300   0.0646 05444971-6719345  15.8700   0.0200  15.7000   0.0400  15.4600   0.0700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054449.55-671934.5   3.3460   0.0040   0.3290 1.2112E-03 SSTM2SAGECC J054449.41-671936.6  -1.6370   0.0165   3512.0000    53.5000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.207221-67.326283  86.2072 -67.3263   2745.0000   189.5000   2445.0000   166.2000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.3000 -99.0000    -99. 0
755 4764                     -99 HII/YSO3 86.3334 -69.7792 23894016 40650       Looney  15.5970   0.2550  18.0080   0.1240  17.5970 1.1210E-01  16.9860   0.1650               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05452003-6946453  15.4640   0.0592  13.8550 -99.0000  13.0990 -99.0000 05452005-6946452  16.0600   0.0300  15.4700   0.0500  14.9900   0.1100                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054520.04-694644.6   1.0790   0.0074   2.6540 1.8130E-02 SSTM2SAGECC J054520.47-694645.9  -3.4500   0.0196  18670.0000   336.6000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.334096-69.778986  86.3341 -69.7790  11960.0000   787.7000   8837.0000   550.9000   2712.0000   171.8000   1309.0000   77.7000   -99.0000  -99.0000  -7.3500 -99.0000    -99. 0
756 4765          LHA 120-N 168A      HII 86.3663 -69.7730 23894016 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05452775-6946224  14.0540   0.0920  13.5390   0.1090  12.9140   0.0760 05452793-6946226  15.9100   0.1000  14.9600   0.1100  14.2100   0.0700                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J054527.73-694622.5   1.3586   0.0045   2.0515 8.5050E-03 SSTM2SAGECC J054527.96-694623.7  -3.8810   0.0180  27760.0000   461.1000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.366199-69.772854  86.3662 -69.7729   6853.0000   566.3000   7779.0000   499.9000   4348.0000   268.6000   1941.0000  107.4000  1015.0000   77.1800  -7.5100 -99.0000    -99. 0
757 4766                     -99     YSO2 86.4366 -67.1579 23885824 40650       Looney  17.5190   0.1970  18.5460   0.1100  18.5150 5.8100E-02  17.5330   0.1220               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05454486-6709286  15.7710   0.0650  15.2480   0.0740  13.9160   0.0460 05454481-6709283  16.8800   0.0600  16.4900   0.1300  14.3600   0.0300 SSTISAGEMA J054544.81-670928.2  11.1424   0.0463  10.0848   0.0280   8.9399   0.0353   7.8165   0.0439 9.8085E-03 4.1851E-04 1.6620E-02 4.2871E-04   0.0305 9.9142E-04   0.0485 1.9601E-03 SSTM1SAGE1 J054544.95-670927.5   3.3080   0.0058   0.3407 1.8069E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.437882-67.157849  86.4379 -67.1579   1506.0000   120.7000   1958.0000   145.1000    789.8000    56.0200    954.0000   54.8000   922.2000   68.8500  -6.4100 -99.0000    -99. 0
758 4767            LHA 120-S 61       WR 86.4662 -67.2405 27576576   485       Ardila  10.8700   0.0750  11.7790   0.1630  11.8840 3.0100E-02  11.9310   0.0530               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05455192-6714259  12.0320   0.0260  12.0030   0.0270  11.8980   0.0250 05455193-6714260  11.9400   0.0200  11.8800   0.0100  11.7700   0.0300 SSTISAGEMA J054551.93-671425.8  11.5475   0.0357  11.0316   0.0396  11.0048   0.0530 -99.0000 -99.0000 6.7540E-03 2.2183E-04 6.9490E-03 2.5337E-04   0.0046 2.2242E-04 -99.0000 -9.900E+01 SSTM1SAGE1 J054551.96-671426.0   1.7735   0.0029   1.4000 3.7306E-03 SSTM2SAGECC J054552.08-671426.2   0.3201   0.0186    579.3000     9.9110                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.467329-67.240655  86.4673 -67.2407    304.9000    31.1200    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.8500 -99.0000    -99. 0
759 4768                     -99      HII 86.6223 -69.5872 23886080 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05462929-6935142  99.9990  99.9990  14.9760   0.0620  13.2190   0.0390 05462931-6935143  17.2200   0.1300  15.1400   0.0300  13.2100   0.0200 SSTISAGEMA J054629.32-693514.0  10.7980   0.0448   9.9676   0.0211   9.2089   0.0525   8.1895   0.1399 1.3470E-02 5.5570E-04 1.8515E-02 3.6013E-04   0.0238 1.1525E-03   0.0344 4.4320E-03 SSTM1SAGE1 J054628.81-693514.2   3.3633   0.0045   0.3238 1.3490E-03 SSTM2SAGECC J054629.58-693510.4  -2.3680   0.0270   6887.0000   171.4000                             -99 -99.0000 -99.0000    -99.0000  -99.0000 J86.620869-69.586746  86.6209 -69.5867   1958.0000   181.7000   2839.0000   206.7000   1015.0000    76.9900    654.3000   60.4400   441.0000   49.6800  -5.9100 -99.0000    -99. 0
760 4770                     -99     YSO3 86.8042 -70.7380 23886848 40650       Looney  99.9990  99.9990  22.4810   0.3900  21.3680 1.8610E-01  19.6680   0.0870               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990 05471297-7044168  17.3400   0.0500  16.2100   0.0400  15.0900   0.0400 SSTISAGEMA J054712.96-704416.7  11.8366   0.0261  10.6987   0.0249   9.0331   0.0254   7.2013   0.0194 5.1750E-03 1.2459E-04 9.4420E-03 2.1633E-04   0.0280 6.5555E-04   0.0855 1.5239E-03 SSTM1SAGE1 J054712.92-704416.7   3.1736   0.0045   0.3856 1.5809E-03 SSTM2SAGECC J054713.08-704417.7   1.5320   0.0394    189.7000     6.8850                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7800 -99.0000    -99. 0
761 4772                     -99 HII/YSO3 87.0756 -70.0192 23892480 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05481816-7001089  16.8290   0.1080  15.7060   0.0850  14.4500   0.0590 05481810-7001092  17.4900   0.0600  16.8900   0.1300  15.5900   0.1300 SSTISAGEMA J054818.17-700108.9 -99.0000 -99.0000  11.7109   0.2166   9.6387   0.1251 -99.0000 -99.0000 -9.900E+01 -9.900E+01 3.7170E-03 7.4150E-04   0.0160 1.8489E-03 -99.0000 -9.900E+01 SSTM1SAGE1 J054818.21-700108.8   1.3421   0.0069   2.0830 1.3300E-02 SSTM2SAGECC J054818.49-700109.9  -3.1650   0.0184  14350.0000   243.3000 SSTM3SAGECC J054816.25-700059.9  -4.5150   0.0414  10240.0000  390.2000 J87.076069-70.019241  87.0761 -70.0192   7687.0000   510.5000   6069.0000   385.1000   2944.0000   182.0000   1161.0000   72.7500   650.3000   56.2400  -7.3000 -99.0000    -99. 0
762 4773                     -99 HII/YSO3 87.1095 -70.1472 23886080 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05482620-7008502  99.9990  99.9990  99.9990  99.9990  14.7540   0.0730 05482619-7008503  17.9400   0.1000  16.9200   0.0800  15.1000   0.0400 SSTISAGEMA J054826.22-700850.0  11.8011   0.0776  10.9143   0.0660   9.6156   0.0668   8.2265   0.0905 5.3470E-03 3.8204E-04 7.7415E-03 4.7094E-04   0.0164 1.0077E-03   0.0332 2.7699E-03 SSTM1SAGE1 J054826.27-700849.1   3.2877   0.0041   0.3471 1.3179E-03 SSTM2SAGECC J054827.20-700849.1  -2.2030   0.0166   5918.0000    90.4900                             -99 -99.0000 -99.0000    -99.0000  -99.0000  J87.109421-70.14701  87.1094 -70.1470   2745.0000   207.8000   2828.0000   201.7000   1487.0000    99.4700    744.1000   61.0400   381.5000   44.0800  -6.4500 -99.0000    -99. 0
763 4774                     -99     YSO2 87.1593 -70.0356 23894016 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05483828-7002081  16.1520   0.0640  14.8900   0.0490  13.6290   0.0370 05483830-7002080  16.7600   0.0600  15.8300   0.0900  14.1700   0.0500 SSTISAGEMA J054838.26-700208.1  11.3662   0.1294  10.6566   0.0557   8.8028   0.0498   7.1195   0.0815 7.9810E-03 9.5140E-04 9.8150E-03 5.0396E-04   0.0346 1.5896E-03   0.0921 6.9154E-03                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.6000 -99.0000    -99. 0
764 4776      OGLE LMC-LPV-86035     CAGB 87.2870 -71.5353 10971136  3426      Kastner  99.9990  99.9990  22.6020   0.1950  18.8880 4.0100E-02  15.4220   0.0480 OGLE-LMC-LPV-86035  18.8430  15.2550   1.6940   554.6000 2MASS J05490888-7132069  12.2490   0.0240  10.6800   0.0220   9.5050   0.0210 05490887-7132069  12.8300   0.0100  11.3000   0.0100  99.9900   9.9900 SSTISAGEMA J054908.85-713206.8   7.8918   0.0323   7.3846   0.0276   6.8673   0.0198   6.4252   0.0287 1.9580E-01 5.8293E-03 1.9985E-01 5.0770E-03   0.2060 3.7504E-03   0.1747 4.6224E-03 SSTM1SAGE1 J054908.85-713206.9   6.0530   0.0121   0.0272 3.0404E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.8500 -99.0000    -99. 0
765 4777                HV 12667     OAGB 87.3059 -70.7112  6015232   200        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05491335-7042406  10.8230   0.0220  10.0190   0.0210   9.4450   0.0210 05491333-7042407  10.8300   0.0100  10.0900   0.0200  99.9900   9.9900 SSTISAGEMA J054913.35-704240.6   8.5851   0.0256   8.2989   0.0304   8.0889   0.0222   7.7829   0.0193 1.0340E-01 2.4380E-03 8.6095E-02 2.4116E-03   0.0669 1.3643E-03   0.0500 8.8922E-04 SSTM1SAGE1 J054913.30-704240.8   6.4720   0.0139   0.0185 2.3579E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7200  -6.0000   2673. 0
766 4779         IRAS 05506-7053     CAGB 87.4858 -70.8867 19005952 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05495652-7053117  99.9990  99.9990  15.3510   0.1150  12.4550   0.0330 05495654-7053118  99.9900   9.9900  17.7800   0.1600  14.8200   0.0300 SSTISAGEMA J054956.56-705311.8   9.0599   0.0453   7.6108   0.0290   6.4617   0.0276   5.3794   0.0283 6.6770E-02 2.7845E-03 1.6226E-01 4.3284E-03   0.2993 7.6125E-03   0.4576 1.1912E-02 SSTM1SAGE1 J054956.48-705311.9   3.4224   0.0045   0.3066 1.2725E-03 SSTM2SAGECC J054956.15-705313.9   2.4650   0.0458     80.3800     3.3870                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7200 -99.0000    -99. 0
767 4780         IRAS 05508-7146     CAGB 87.5281 -71.7676 10971392  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05500676-7146026  15.1200   0.0550  12.9060   0.0320  11.0540   0.0210 05500675-7146028  16.2800   0.0200  14.1000   0.0100  12.0600   0.0200 SSTISAGEMA J055006.72-714602.9   9.2353   0.0321   8.4642   0.0401   7.6855   0.0226   6.9037   0.0253 5.6810E-02 1.6790E-03 7.3940E-02 2.7310E-03   0.0969 2.0180E-03   0.1124 2.6200E-03 SSTM1SAGE1 J055006.68-714602.9   5.3748   0.0151   0.0508 7.0670E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1100 -99.0000    -99. 0
768 4781         IRAS 05509-6956     CAGB 87.6091 -69.9342 23887360 40650       Looney  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055026.10-695603.2  14.8848   0.0413  11.8058   0.0261   9.3009   0.0269   7.0041   0.0193 3.1235E-04 1.1878E-05 3.4060E-03 8.1759E-05   0.0219 5.4301E-04   0.1025 1.8193E-03 SSTM1SAGE1 J055026.12-695603.1   3.1055   0.0042   0.4105 1.6059E-03 SSTM2SAGECC J055026.53-695603.5   2.2410   0.0758     98.7200     6.8840                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1200 -99.0000    -99. 0
768 4782         IRAS 05509-6956     CAGB 87.6091 -69.9342 25991424 50338     Matsuura  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055026.10-695603.2  14.8848   0.0413  11.8058   0.0261   9.3009   0.0269   7.0041   0.0193 3.1235E-04 1.1878E-05 3.4060E-03 8.1759E-05   0.0219 5.4301E-04   0.1025 1.8193E-03 SSTM1SAGE1 J055026.12-695603.1   3.1055   0.0042   0.4105 1.6059E-03 SSTM2SAGECC J055026.53-695603.5   2.2410   0.0758     98.7200     6.8840                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.8300 -99.0000    -99. 0
769 4783         IRAS 05516-7124     CAGB 87.7082 -71.3933 19010560 30788        Sahai  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05504991-7123356  99.9990  99.9990  15.1680   0.0980  12.7030   0.0330 05504990-7123357  18.1100   0.0600  15.4500   0.0200  12.9700   0.0100 SSTISAGEMA J055049.88-712335.6   9.2347   0.0500   8.0319   0.0312   7.0361   0.0268   6.1320   0.0342 5.6840E-02 2.6190E-03 1.1010E-01 3.1620E-03   0.1763 4.3470E-03   0.2288 7.2110E-03 SSTM1SAGE1 J055049.90-712335.4   4.5004   0.0080   0.1136 8.3540E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.1700 -99.0000    -99. 0
770 4784                HV 12070     OAGB 88.1159 -69.2361  6016512   200        Houck  21.9270   0.4560  16.9170   0.0300  15.1520 2.1100E-02  14.3850   0.0360               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05522785-6914100  10.6050   0.0230   9.7540   0.0270   9.2040   0.0250 05522784-6914101  10.4200   0.0200   9.4500   0.0300  99.9900   9.9900 SSTISAGEMA J055227.83-691410.1   8.5665   0.0304   8.3839   0.0296   8.1996   0.0232   7.9963   0.0193 1.0519E-01 2.9470E-03 7.9615E-02 2.1720E-03   0.0604 1.2877E-03   0.0411 7.3123E-04 SSTM1SAGE1 J055227.82-691410.3   7.0100   0.0166   0.0113 1.7231E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0700  -5.9200   2800. 0
771 4788      OGLE LMC-LPV-88001    OPAGB 88.4549 -71.0908 19010816 30788        Sahai  19.3380   0.1080  17.6150   0.0330  15.8710 2.7100E-02  13.5700   0.0380 OGLE-LMC-LPV-88001  15.8230  13.6320   0.0480   310.4000 2MASS J05534915-7105269  12.2720   0.0210  11.4010   0.0250  11.1270   0.0250 05534915-7105271  12.2700   0.0200  11.4300   0.0100  11.1300   0.0200 SSTISAGEMA J055349.16-710526.9  10.2105   0.0353   9.3547   0.0257   8.5590   0.0373   7.4138   0.0261 2.3140E-02 7.5250E-04 3.2560E-02 7.7150E-04   0.0434 1.4910E-03   0.0703 1.6870E-03 SSTM1SAGE1 J055349.09-710527.1   4.8094   0.0083   0.0855 6.5340E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9400 -99.0000    -99. 0
772 4790         IRAS 05558-7000     OAGB 88.8378 -70.0008 25649152 50147        Sloan  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-88443 -99.0000  16.8040   4.3280  1133.0000 2MASS J05552103-7000030  11.9850   0.0240  10.3410   0.0220   9.1270   0.0190              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055521.02-700003.2   8.1664   0.0264   7.5877   0.0257   7.0383   0.0201   5.8672   0.0240 1.5205E-01 3.6916E-03 1.6575E-01 3.9158E-03   0.1760 3.2596E-03   0.2920 6.4550E-03 SSTM1SAGE1 J055521.06-700003.3   2.9772   0.0044   0.4620 1.8791E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3300 -99.0000    -99. 0
772 4791         IRAS 05558-7000     OAGB 88.8378 -70.0008  6077184  1094       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990 OGLE-LMC-LPV-88443 -99.0000  16.8040   4.3280  1133.0000 2MASS J05552103-7000030  11.9850   0.0240  10.3410   0.0220   9.1270   0.0190              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055521.02-700003.2   8.1664   0.0264   7.5877   0.0257   7.0383   0.0201   5.8672   0.0240 1.5205E-01 3.6916E-03 1.6575E-01 3.9158E-03   0.1760 3.2596E-03   0.2920 6.4550E-03 SSTM1SAGE1 J055521.06-700003.3   2.9772   0.0044   0.4620 1.8791E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.3300 -99.0000    -99. 0
773 4794         IRAS 05568-6753     CAGB 89.1616 -67.8928 10974208  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05563874-6753338  99.9990  99.9990  99.9990  99.9990  15.8730   0.1210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055638.76-675333.8  11.8502   0.0229   9.6132   0.0206   7.8074   0.0193   6.0715   0.0268 5.1105E-03 1.0758E-04 2.5660E-02 4.8630E-04   0.0866 1.5370E-03   0.2419 5.9697E-03 SSTM1SAGE1 J055638.72-675334.3   3.1418   0.0043   0.3970 1.5871E-03 SSTM2SAGECC J055639.13-675333.7   2.5600   0.0563     73.6400     3.8160                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6900 -99.0000    -99. 0
774 4799               HD 270422     STAR 89.1993 -66.6514 25036288   472        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05564771-6639054   8.1050   0.0250   7.5200   0.0440   7.4170   0.0200              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055647.74-663905.1   7.3292   0.0287   7.3528   0.0238   7.3312   0.0194   7.3340   0.0194 3.2875E-01 8.6809E-03 2.0580E-01 4.5083E-03   0.1344 2.4016E-03   0.0756 1.3544E-03 SSTM1SAGE1 J055647.76-663905.0   7.3119   0.0177   0.0085 1.3883E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.7300  -7.9800   2700. 0
775 4801               HD 270467     STAR 89.5513 -66.3399 25035520   472        Cohen   9.7140   0.1370  12.7750   0.2180  10.0090 9.4000E-02   9.7020   0.1220               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05581222-6620235   9.1420   0.0220   8.9240   0.0240   8.8520   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055812.23-662023.5   8.8409   0.0319   8.7930   0.0392   8.7832   0.0225   8.8241   0.0262 8.1695E-02 2.3985E-03 5.4620E-02 1.9710E-03   0.0353 7.3202E-04   0.0192 4.6330E-04 SSTM1SAGE2 J055812.23-662023.6   8.7798   0.0623   0.0022 1.2660E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1000  -8.8600   6072. 1
776 4802         IRAS 05588-6944    CPAGB 89.6087 -69.7404 25992960 50338     Matsuura  15.9790   0.0480  16.0440   0.0240  15.4180 2.2100E-02  14.9360   0.0380               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05582598-6944258  14.6850   0.0270  14.3640   0.0280  13.7540   0.0290              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055825.96-694425.8  11.3230   0.0318  10.3811   0.0249   8.8264   0.0234   6.7909   0.0167 8.3055E-03 2.4294E-04 1.2650E-02 2.9016E-04   0.0339 7.2962E-04   0.1247 1.9238E-03 SSTM1SAGE1 J055825.97-694426.1   3.0391   0.0052   0.4364 2.0857E-03 SSTM2SAGECC J055826.19-694424.7   2.1610   0.0403    106.3000     3.9420                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.2000 -99.0000    -99. 0
777 4803                HD 41356     STAR 89.6321 -69.8565 24324608   464        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055831.70-695123.8   3.8076   0.0578   4.3381   0.0300   3.9664   0.0252   3.9336   0.0271 8.4240E+00 4.4859E-01 3.3060E+00 9.1442E-02   2.9795 6.9026E-02   1.7330 4.3287E-02 SSTM1SAGE1 J055831.73-695123.5   3.8235   0.0048   0.2119 9.3308E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.8800 -99.0000  70025. 1
778 4804               WOH G 642     STAR 89.8372 -66.5324 25036800   472        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05592094-6631558   9.9680   0.0230   9.4340   0.0230   9.2970   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J055920.94-663155.8   9.2522   0.0309   9.2959   0.0187   9.2336   0.0276   9.2308   0.0275 5.5935E-02 1.5925E-03 3.4370E-02 5.9226E-04   0.0233 5.9236E-04   0.0132 3.3422E-04 SSTM1SAGE2 J055920.94-663156.0   9.2131   0.0910   0.0015 1.2410E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.0100  -7.5300   4675. 0
779 4805                HD 41466     STAR 90.0779 -66.2243 25037056   472        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06001860-6613273   8.6570   0.0200   8.4490   0.0450   8.3720   0.0240              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060018.59-661327.5   8.3568   0.0449 -99.0000 -99.0000   8.3601   0.0534 -99.0000 -99.0000 1.2760E-01 5.2720E-03 -9.900E+01 -9.900E+01   0.0521 2.5620E-03 -99.0000 -9.900E+01                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -7.1200  -9.6000   6616. 1
780 4806               WOH S 527     OAGB 90.2131 -66.7443 25035776   472        Cohen  14.6890   0.0440  12.8880   0.0640  11.4520 4.2000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06005105-6644395   8.5580   0.0240   7.7860   0.0380   7.5160   0.0340              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060051.06-664439.5   7.5219   0.0460   7.6190   0.0233   7.5219   0.0168   7.4919   0.0180 2.7530E-01 1.1670E-02 1.6105E-01 3.4504E-03   0.1127 1.7481E-03   0.0654 1.0855E-03 SSTM1SAGE2 J060051.10-664439.6   7.3832   0.0239   0.0080 1.7540E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -8.1800  -8.8500   4076. 1
781 4807               HD 270485     STAR 90.2216 -66.9300 25036544   472        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06005313-6655481   9.5750   0.0230   9.3120   0.0220   9.2840   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060053.13-665548.0   9.2682   0.0333   9.2485   0.0189   9.2324   0.0261   9.2588   0.0282 5.5115E-02 1.6906E-03 3.5905E-02 6.2452E-04   0.0233 5.5988E-04   0.0128 3.3312E-04 SSTM1SAGE1 J060053.14-665548.0   9.3267   0.0690   0.0013 8.4679E-05                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -6.2200  -8.8600   7200. 1
782 4808               HD 271776     STAR 90.4066 -66.5889 25036032   472        Cohen  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06013747-6635200   9.7690   0.0230   9.7590   0.0250   9.6520   0.0190              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060137.48-663520.0   9.6358   0.0190   9.6126   0.0192   9.6057   0.0260   9.6359   0.0235 3.9285E-02 6.8574E-04 2.5675E-02 4.5474E-04   0.0165 3.9555E-04   0.0091 1.9603E-04                            -99 -99.0000 -99.0000 -99.0000 -9.900E+01                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.9200  -8.9600   8081. 1
783 4809                HD 41925     STAR 90.4346 -70.1138 24326144   464        Cohen -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06014431-7006498   5.2710   0.0190   4.3840   0.2360   4.2500   0.0200              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J060144.20-700650.1   4.0481   0.0142   0.1723 2.2480E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -3.6400 -99.0000    -99. 1
784 4810              SMP LMC 95      OPN 90.4382 -67.9354 14705152 20443 Stanghellini  17.0970   0.0480  18.3380   0.0370  17.3270 5.1100E-02  19.0780   0.0590               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99  99.9990  99.9990  99.9990  99.9990  99.9990  99.9990              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060145.25-675606.8  15.5332   0.0494  15.0238   0.0528  13.3648   0.0681  11.6579   0.0505 1.7190E-04 7.8236E-06 1.7580E-04 8.5494E-06   0.0005 3.2509E-05   0.0014 6.5511E-05 SSTM1SAGE1 J060145.19-675607.3   7.4203   0.0260   0.0077 1.8464E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -0.9900 -99.0000    -99. 0
785 4811         IRAS 06025-6712     CAGB 90.6293 -67.2130 10972160  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06023105-6712469  99.9990  99.9990  15.6140   0.1610  12.9770   0.0390              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060231.06-671246.9   8.2779   0.0455   6.7228   0.0228   5.7436   0.0242   4.8971   0.0264 1.3722E-01 5.7534E-03 3.6765E-01 7.7149E-03   0.5798 1.2924E-02   0.7136 1.7358E-02 SSTM1SAGE1 J060231.08-671246.6   3.1674   0.0044   0.3878 1.5857E-03 SSTM2SAGECC J060231.38-671249.2   2.8170   0.0619     58.0900     3.3100                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.7600 -99.0000    -99. 0
786 4813               HD 271832      RSG 91.1063 -67.3884  6077696  1094       Kemper  13.1610   0.0270  11.9200   0.0940  10.0580 4.4000E-02  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06042549-6723184   5.7990   0.0210   4.9100   0.0310   4.5640   0.0200              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060425.47-672318.6   4.4908   0.0531   4.6621   0.0374   4.4838   0.0259   4.4095   0.0272 4.4900E+00 2.1950E-01 2.4530E+00 8.4550E-02   1.8500 4.4055E-02   1.1180 2.8014E-02 SSTM1SAGE1 J060425.44-672318.8   4.1982   0.0058   0.1501 7.9918E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.8500 -99.0000    -99. 0
787 4814                  VV Dor     OAGB 91.6992 -66.8035 10972416  3426      Kastner  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06064779-6648125   6.3270   0.0210   5.4140   0.0290   4.8510   0.0210              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060647.79-664812.5 -99.0000 -99.0000   4.3861   0.0463   4.1284   0.0257   3.9233   0.0301 -9.900E+01 -9.900E+01 3.1630E+00 1.3480E-01   2.5665 6.0646E-02   1.7495 4.8465E-02 SSTM1SAGE2 J060647.81-664812.6   2.8591   0.0073   0.5151 3.4500E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -10.0400 -10.7400   2673. 1
788 4815                HD 42701     STAR 91.7106 -67.2834 13351168  1419        Armus  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06065055-6716599   4.4630   0.2900   3.6500   0.2060   3.6040   0.3220              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060650.53-671700.0 -99.0000 -99.0000   3.5617   0.0407   3.5499   0.0261   3.4972   0.0269 -9.900E+01 -9.900E+01 6.7590E+00 2.5350E-01   4.3725 1.0502E-01   2.5905 6.4234E-02 SSTM1SAGE1 J060650.53-671700.0   3.4178   0.0043   0.3079 1.2194E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -11.6200 -12.5800   4073. 1
788 4816                HD 42701     STAR 91.7106 -67.2834  7629312   666        Houck  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06065055-6716599   4.4630   0.2900   3.6500   0.2060   3.6040   0.3220              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060650.53-671700.0 -99.0000 -99.0000   3.5617   0.0407   3.5499   0.0261   3.4972   0.0269 -9.900E+01 -9.900E+01 6.7590E+00 2.5350E-01   4.3725 1.0502E-01   2.5905 6.4234E-02 SSTM1SAGE1 J060650.53-671700.0   3.4178   0.0043   0.3079 1.2194E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000 -11.6200 -12.5800   4073. 1
789 4817              SMP LMC 97      OPN 92.6059 -67.9392 14705408 20443 Stanghellini -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06102541-6756208  16.4790   0.0447  16.1980   0.0675  15.5260   0.0904              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J061025.38-675621.0   5.8112   0.0103   0.0340 3.2066E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -1.2300 -99.0000    -99. 0
790 4107                     -99      HII 74.1082 -66.5322 23890176 40650       Looney -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -99.0000 -99.0000               NULL -99.0000 -99.0000 -99.0000   -99.0000                     -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 04562586-6631559  18.6600   0.1500  18.0200   0.1800  99.9900   9.9900                            -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -9.900E+01 -9.900E+01 -9.900E+01 -9.900E+01 -99.0000 -9.900E+01 -99.0000 -9.900E+01 SSTM1SAGE1 J045626.12-663156.4   4.0541   0.0067   0.1714 1.0584E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000 SSTM3SAGECC J045628.94-663159.5  -5.0320   0.0355  16470.0000  538.6000 J74.108095-66.531841  74.1081 -66.5318   3294.0000   271.4000   3794.0000   273.6000    -99.0000   -99.0000    -99.0000  -99.0000  1694.0000  129.5000  -6.7900 -99.0000    -99. 0
791 4401             MSX LMC 441     CAGB 81.1610 -70.3992 12936448  3505         Wood  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05243866-7023571  99.9990  99.9990  16.3450   0.1260  13.4140   0.0320 05243867-7023571  99.9900   9.9900  16.5500   0.0300  13.8000   0.0200 SSTISAGEMA J052438.63-702357.1   9.4577   0.0289   8.3001   0.0289   7.2930   0.0161   6.4067   0.0220 4.6290E-02 1.2307E-03 8.6005E-02 2.2870E-03   0.1392 2.0579E-03   0.1777 3.5982E-03 SSTM1SAGE1 J052438.64-702357.0   4.6280   0.0060   0.1010 5.5871E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.7300 -99.0000    -99. 0
792 4544             MSX LMC 736     CAGB 83.2786 -70.5095 25993216 50338     Matsuura  99.9990  99.9990  19.3390   0.1580  18.7440 1.6800E-01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J05330680-7030348  13.7620   0.0230  13.0540   0.0320  12.4630   0.0290 05330688-7030336  17.8600   0.1300  99.9900   9.9900  14.0800   0.0400 SSTISAGEMA J053306.86-703033.9   9.9564   0.0246   8.5741   0.0305   7.4169   0.0190   6.3789   0.0243 2.9240E-02 6.6298E-04 6.6820E-02 1.8800E-03   0.1242 2.1673E-03   0.1823 4.0863E-03 SSTM1SAGE1 J053306.82-703034.1   4.4096   0.0054   0.1235 6.1663E-04                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -4.9400 -99.0000    -99. 0
793 4812         IRAS 06028-6722     CAGB 90.6882 -67.3785  6078208  1094       Kemper  99.9990  99.9990  99.9990  99.9990  99.9990 9.9999E+01  99.9990  99.9990               NULL -99.0000 -99.0000 -99.0000   -99.0000 2MASS J06024514-6722432  99.9990  99.9990  16.0100   0.0910  13.1520   0.0280              -99 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 -99.0000 SSTISAGEMA J060245.11-672243.1   8.8418   0.0369   7.4985   0.0226   6.4537   0.0239   5.4942   0.0214 8.1625E-02 2.7767E-03 1.7995E-01 3.7426E-03   0.3015 6.6447E-03   0.4117 8.1083E-03 SSTM1SAGE1 J060245.08-672243.1   3.5715   0.0060   0.2673 1.4734E-03                             -99 -99.0000 -99.0000    -99.0000   -99.0000                             -99 -99.0000 -99.0000    -99.0000  -99.0000                  -99 -99.0000 -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000   -99.0000    -99.0000  -99.0000   -99.0000  -99.0000  -5.6500 -99.0000    -99. 0

